A Structure-Preserving Decorated Particle Method for the Vlasov-Poisson System

We revisit the Scovel-Weinstein framework (Scovel & Weinstein, CPAM 1994) for reducing the Vlasov-Poisson system while preserving its Hamiltonian structure. Standard particle-in-cell (PIC) algorithms approximate the distribution function by macro-particles with position and velocity. In contrast, Scovel-Weinstein decorated particles involve additional shape degrees of freedom, while maintaining a finite-dimensional reduction with Hamiltonian structure inherited from the continuum model. Although the original work established this structure three decades ago, its computational potential has remained largely unexplored. We present a practical implementation of the Scovel-Weinstein model and compare it with a standard PIC algorithm. Numerical experiments demonstrate that macro-particles in standard PIC can be replaced by far fewer decorated particles while retaining comparable accuracy. This decorated particle approach offers a new structure-preserving paradigm for kinetic plasma simulation.

==> Data/PIC_phase_t0.csv <==
q,p,group
5.097276280806443793e+00,3.658415310591086045e-01,0.000000000000000000e+00
4.904521604289975301e+00,4.818018753324742054e-01,0.000000000000000000e+00
5.133867923930838018e+00,4.457839132467428800e-01,0.000000000000000000e+00
4.722541091081644105e+00,5.001979634832969257e-01,0.000000000000000000e+00
5.333177685931676848e+00,2.300190870207840799e-01,0.000000000000000000e+00
4.961813696559570275e+00,3.442773932895449862e-01,0.000000000000000000e+00
5.106869772055018686e+00,4.707207372348373164e-01,0.000000000000000000e+00
5.155310357134123223e+00,5.259063379449393505e-01,0.000000000000000000e+00
5.048950073582461506e+00,4.798911178494520979e-01,0.000000000000000000e+00
5.035962084386188309e+00,3.898500948938165012e-01,0.000000000000000000e+00
1.081433269579919143e+00,-4.561415096040500328e-01,1.000000000000000000e+00
1.114198529730263898e+00,-4.746168435685250708e-01,1.000000000000000000e+00
5.884582704193548341e-01,-3.949824226120178805e-01,1.000000000000000000e+00
1.042659722579950099e+00,-2.995539472885420662e-01,1.000000000000000000e+00
1.047645394820110543e+00,-5.197635685690878971e-01,1.000000000000000000e+00
1.065771720015047830e+00,-5.812139434272739491e-01,1.000000000000000000e+00
1.263682738525084170e+00,-4.683177993884151680e-01,1.000000000000000000e+00
9.738058345631984691e-01,-2.907473091988436176e-01,1.000000000000000000e+00
1.289073426905398501e+00,-4.961391217470817461e-01,1.000000000000000000e+00
1.263763360038049122e+00,-5.222494602359178950e-01,1.000000000000000000e+00
7.372031056392954973e+00,-2.507320457410159520e+00,2.000000000000000000e+00
7.285168005829746107e+00,-2.417996490385013519e+00,2.000000000000000000e+00
7.280966253282291412e+00,-2.624112663364542630e+00,2.000000000000000000e+00
8.072567900182885836e+00,-2.480444971193902504e+00,2.000000000000000000e+00
7.358075466926656816e+00,-2.319194833168898295e+00,2.000000000000000000e+00
7.261155084042814956e+00,-2.596784416372967197e+00,2.000000000000000000e+00
7.449831335509708552e+00,-2.617952152947500721e+00,2.000000000000000000e+00
7.647878113105904596e+00,-2.466537831805113878e+00,2.000000000000000000e+00
7.282400595127986875e+00,-2.427628832908573564e+00,2.000000000000000000e+00
7.353513473155136815e+00,-2.537692578797708265e+00,2.000000000000000000e+00


==> Data/PIC_phase_t1.csv <==
q,p,group
5.507276645426363970e+00,4.804560377729218956e-01,0.000000000000000000e+00
5.399132776548730916e+00,5.395351487862667383e-01,0.000000000000000000e+00
5.636390849640660505e+00,5.911164932913313130e-01,0.000000000000000000e+00
5.199784117506466075e+00,4.854066991576315715e-01,0.000000000000000000e+00
5.645510623251897009e+00,4.141282244846876681e-01,0.000000000000000000e+00
5.321374430861375515e+00,3.982296325338877674e-01,0.000000000000000000e+00
5.630552349481041219e+00,6.099123682285736425e-01,0.000000000000000000e+00
5.747412800985642001e+00,6.953960335696484085e-01,0.000000000000000000e+00
5.570768298442747124e+00,5.971503161861397846e-01,0.000000000000000000e+00
5.459175257444666585e+00,4.838737927615552326e-01,0.000000000000000000e+00
4.577170997458203106e-01,-7.550701068172445130e-01,1.000000000000000000e+00
4.677860009460076407e-01,-7.809615484481226000e-01,1.000000000000000000e+00
1.078167374252351485e-01,-5.353321273593597551e-01,1.000000000000000000e+00
5.729903422384127198e-01,-6.128336544148534903e-01,1.000000000000000000e+00
3.694416276996719817e-01,-7.964865813848708287e-01,1.000000000000000000e+00
3.266796394174589779e-01,-8.530773068347868859e-01,1.000000000000000000e+00
6.001007401271156727e-01,-8.226934998252278808e-01,1.000000000000000000e+00
5.236588227154362896e-01,-5.831707258171315855e-01,1.000000000000000000e+00
5.953581955850183460e-01,-8.536833083135115796e-01,1.000000000000000000e+00
5.491060002384859917e-01,-8.677299158094265996e-01,1.000000000000000000e+00
5.113905824764496622e+00,-2.110074254205056565e+00,2.000000000000000000e+00
5.111339394585836970e+00,-2.029962049810025260e+00,2.000000000000000000e+00
4.890501919172308476e+00,-2.272680559610839257e+00,2.000000000000000000e+00
5.887053831437099483e+00,-1.936801650053674440e+00,2.000000000000000000e+00
5.295177639010130832e+00,-1.895013243230763367e+00,2.000000000000000000e+00
4.897093251866900587e+00,-2.246438251289361254e+00,2.000000000000000000e+00
5.083827232985638211e+00,-2.217990221743886714e+00,2.000000000000000000e+00
5.456409458371403787e+00,-1.994974329222749976e+00,2.000000000000000000e+00
5.098177556505165242e+00,-2.042003515734829300e+00,2.000000000000000000e+00
5.061669480277883437e+00,-2.150629137798727886e+00,2.000000000000000000e+00


==> Data/SWPIC_lump_1.csv <==
time,Q,P,psi_star,q_star,p_star,Psi,H
0.000000000000000000e+00,5.050029056975793296e+00,4.234290051354997475e-01,1.000000000000000000e+01,7.105427357601001859e-15,-4.996003610813204432e-16,0.000000000000000000e+00,6.573266334709411751e+01
1.000000000000000021e-03,5.054264334398526515e+00,4.236348768004241649e-01,1.000000000000000000e+01,2.141855018494809407e-05,-4.235813095373698253e-04,2.053546319141482182e-03,6.573266807188394978e+01
2.000000000000000042e-03,5.058501776348220069e+00,4.238576303381601518e-01,1.000000000000000000e+01,4.450892524638039522e-05,-8.473811512636091926e-04,4.111272180736988760e-03,6.573267283095881908e+01
3.000000000000000062e-03,5.062741553350813106e+00,4.240972731021167563e-01,1.000000000000000000e+01,6.927188263625857719e-05,-1.271416412498075233e-03,6.173179473591685826e-03,6.573267762222168642e+01
4.000000000000000083e-03,5.066983836009312014e+00,4.243538130003369768e-01,1.000000000000000000e+01,9.570823494109820500e-05,-1.695703988329054458e-03,8.239270223635299442e-03,6.573268244362321866e+01
5.000000000000000104e-03,5.071228795009386836e+00,4.246272584951287232e-01,1.000000000000000000e+01,1.238188498523341082e-04,-2.120260782168622519e-03,1.030954659377637805e-02,6.573268729316207271e+01
6.000000000000000125e-03,5.075476601124969456e+00,4.249176186026688562e-01,1.000000000000000000e+01,1.536046501269659357e-04,-2.545103706306615140e-03,1.238401088374941131e-02,6.573269216888536448e+01
7.000000000000000146e-03,5.079727425223845572e+00,4.252249028925795815e-01,1.000000000000000000e+01,1.850666135455661387e-04,-2.970249682464184450e-03,1.446266552995469426e-02,6.573269706888902419e+01
8.000000000000000167e-03,5.083981438273238673e+00,4.255491214874770889e-01,1.000000000000000000e+01,2.182057728676165464e-04,-3.395715642346907540e-03,1.654551310529081554e-02,6.573270199131779634e+01
9.000000000000001055e-03,5.088238811345396684e+00,4.258902850624920466e-01,1.000000000000000000e+01,2.530232157841514045e-04,-3.821518528197424477e-03,1.863255631897967057e-02,6.573270693436562340e+01
1.000000000000000021e-02,5.092499715623167944e+00,4.262484048447621743e-01,1.000000000000000000e+01,2.895200848676692407e-04,-4.247675293347577367e-03,2.072379801638386115e-02,6.573271189627563160e+01
1.099999999999999936e-02,5.096764322405572756e+00,4.266234926128956162e-01,1.000000000000000000e+01,3.276975775192832673e-04,-4.674202902770015558e-03,2.281924117881636502e-02,6.573271687534025887e+01
1.200000000000000025e-02,5.101032803113370484e+00,4.270155606964055051e-01,1.000000000000000000e+01,3.675569459130753548e-04,-5.101118333629249199e-03,2.491888892334233677e-02,6.573272186990101318e+01
1.300000000000000114e-02,5.105305329294622219e+00,4.274246219751151599e-01,1.000000000000000000e+01,4.090994969376182330e-04,-5.528438575832109528e-03,2.702274450257290475e-02,6.573272687834874262e+01
1.400000000000000029e-02,5.109582072630243665e+00,4.278506898785334744e-01,1.000000000000000000e+01,4.523265921346233628e-04,-5.956180632577594627e-03,2.913081130445083211e-02,6.573273189912318060e+01
1.499999999999999944e-02,5.113863204939553597e+00,4.282937783852000524e-01,1.000000000000000000e+01,4.972396476346808156e-04,-6.384361520906068135e-03,3.124309285202787195e-02,6.573273693071293167e+01
1.600000000000000033e-02,5.118148898185815199e+00,4.287539020219998109e-01,1.000000000000000000e+01,5.438401340900427504e-04,-6.812998272247778805e-03,3.335959280323370912e-02,6.573274197165520150e+01
1.700000000000000122e-02,5.122439324481772971e+00,4.292310758634464429e-01,1.000000000000000000e+01,5.921295766044120529e-04,-7.242107932970674039e-03,3.548031495063627694e-02,6.573274702053554108e+01
1.800000000000000211e-02,5.126734656095176312e+00,4.297253155309344597e-01,1.000000000000000000e+01,6.421095546596880532e-04,-7.671707564927470954e-03,3.760526322119331355e-02,6.573275207598747727e+01
1.899999999999999953e-02,5.131035065454301325e+00,4.302366371919592591e-01,1.000000000000000000e+01,6.937817020396222674e-04,-8.101814246001953768e-03,3.973444167599501919e-02,6.573275713669222853e+01
2.000000000000000042e-02,5.135340725153461072e+00,4.307650575593047204e-01,1.000000000000000000e+01,7.471477067503366201e-04,-8.532445070654471470e-03,4.186785450999759572e-02,6.573276220137820758e+01
2.100000000000000130e-02,5.139651807958508734e+00,4.313105938901977687e-01,1.000000000000000000e+01,8.022093109376506439e-04,-8.963617150466599362e-03,4.400550605174748803e-02,6.573276726882065191e+01
2.199999999999999872e-02,5.143968486812331875e+00,4.318732639854294120e-01,1.000000000000000000e+01,8.589683108011674558e-04,-9.395347614684922827e-03,4.614740076309621630e-02,6.573277233784116902e+01
2.299999999999999961e-02,5.148290934840337840e+00,4.324530861884417487e-01,1.000000000000000000e+01,9.174265565050632176e-04,-9.827653610763920772e-03,4.829354323890549389e-02,6.573277740730713958e+01
2.400000000000000050e-02,5.152619325355930258e+00,4.330500793843803375e-01,1.000000000000000000e+01,9.775859520855230498e-04,-1.026055230490791406e-02,5.044393820674257511e-02,6.573278247613130532e+01
2.500000000000000139e-02,5.156953831865974003e+00,4.336642629991113163e-01,1.000000000000000000e+01,1.039448455354763769e-03,-1.069406088261203210e-02,5.259859052656549322e-02,6.573278754327103002e+01
2.600000000000000228e-02,5.161294628076250390e+00,4.342956569982027726e-01,1.000000000000000000e+01,1.103016077801586637e-03,-1.112819654920217845e-02,5.475750519039809111e-02,6.573279260772794430e+01
2.699999999999999969e-02,5.165641887896904372e+00,4.349442818858695881e-01,1.000000000000000000e+01,1.168290884488395499e-03,-1.156297653037393833e-02,5.692068732199457443e-02,6.573279766854706452e+01
2.800000000000000058e-02,5.169995785447879300e+00,4.356101587038809231e-01,1.000000000000000000e+01,1.235274993944615379e-03,-1.199841807273042092e-02,5.908814217649339950e-02,6.573280272481642328e+01
2.900000000000000147e-02,5.174356495064340145e+00,4.362933090304303985e-01,1.000000000000000000e+01,1.303970578056449061e-03,-1.243453844431896549e-02,6.125987514006023954e-02,6.573280777566614574e+01
2.999999999999999889e-02,5.178724191302083391e+00,4.369937549789675302e-01,1.000000000000000000e+01,1.374379861952898388e-03,-1.287135493516669386e-02,6.343589172951984156e-02,6.573281282026796646e+01
3.099999999999999978e-02,5.183099048942938936e+00,4.377115191969899177e-01,1.000000000000000000e+01,1.446505123887984780e-03,-1.330888485781486427e-02,6.561619759197652446e-02,6.573281785783444775e+01
3.200000000000000067e-02,5.187481243000157782e+00,4.384466248647956865e-01,1.000000000000000000e+01,1.520348695119095239e-03,-1.374714554785199175e-02,6.780079850442304046e-02,6.573282288761825498e+01
3.300000000000000155e-02,5.191870948723784629e+00,4.391990956941951851e-01,1.000000000000000000e+01,1.595912959781377967e-03,-1.418615436444568660e-02,6.998970037333759886e-02,6.573282790891151706e+01
3.400000000000000244e-02,5.196268341606022467e+00,4.399689559271813266e-01,1.000000000000000000e+01,1.673200354758116017e-03,-1.462592869087317275e-02,7.218290923426881611e-02,6.573283292104490272e+01
3.500000000000000333e-02,5.200673597386577640e+00,4.407562303345575749e-01,1.000000000000000000e+01,1.752213369546995079e-03,-1.506648593505045299e-02,7.438043125140822442e-02,6.573283792338706633e+01
3.600000000000000422e-02,5.205086892057994241e+00,4.415609442145230212e-01,1.000000000000000000e+01,1.832954546122189709e-03,-1.550784353006005520e-02,7.658227271715023488e-02,6.573284291534378099e+01
3.699999999999999817e-02,5.209508401870974303e+00,4.423831233912134953e-01,1.000000000000000000e+01,1.915426478792183656e-03,-1.595001893467734230e-02,7.878844005163909703e-02,6.573284789635712855e+01
3.799999999999999906e-02,5.213938303339681113e+00,4.432227942131981568e-01,1.000000000000000000e+01,1.999631814053239726e-03,-1.639302963389532852e-02,8.099893980230277180e-02,6.573285286590481746e+01
3.899999999999999994e-02,5.218376773247028311e+00,4.440799835519300687e-01,1.000000000000000000e+01,2.085573250438432866e-03,-1.683689313944796220e-02,8.321377864337323182e-02,6.573285782349931594e+01
4.000000000000000083e-02,5.222823988649953897e+00,4.449547188001507503e-01,1.000000000000000000e+01,2.173253538362158229e-03,-1.728162699033180399e-02,8.543296337539306451e-02,6.573286276868709876e+01
4.100000000000000172e-02,5.227280126884675582e+00,4.458470278702471035e-01,1.000000000000000000e+01,2.262675479960022263e-03,-1.772724875332610042e-02,8.765650092470800292e-02,6.573286770104783727e+01
4.200000000000000261e-02,5.231745365571931039e+00,4.467569391925596545e-01,1.000000000000000000e+01,2.353841928924024253e-03,-1.817377602351116089e-02,8.988439834294502384e-02,6.573287262019357513e+01
4.300000000000000350e-02,5.236219882622200394e+00,4.476844817136421129e-01,1.000000000000000000e+01,2.446755790332933323e-03,-1.862122642478502427e-02,9.211666280647583249e-02,6.573287752576790410e+01
4.399999999999999745e-02,5.240703856240911840e+00,4.486296848944699156e-01,1.000000000000000000e+01,2.541420020477761811e-03,-1.906961761037831438e-02,9.435330161586524822e-02,6.573288241744523930e+01
4.499999999999999833e-02,5.245197464933625930e+00,4.495925787085980341e-01,1.000000000000000000e+01,2.637837626682236133e-03,-1.951896726336730531e-02,9.659432219530433850e-02,6.573288729492995230e+01
4.599999999999999922e-02,5.249700887511205671e+00,4.505731936402658233e-01,1.000000000000000000e+01,2.736011667118163661e-03,-1.996929309718507156e-02,9.883973209202781551e-02,6.573289215795550433e+01
4.700000000000000011e-02,5.254214303094961735e+00,4.515715606824490247e-01,1.000000000000000000e+01,2.835945250615588050e-03,-2.042061285613072999e-02,1.010895389757154456e-01,6.573289700628379251e+01
4.800000000000000100e-02,5.258737891121782582e+00,4.525877113348566461e-01,1.000000000000000000e+01,2.937641536467631986e-03,-2.087294431587667295e-02,1.033437506378770410e-01,6.573290183970421197e+01
4.900000000000000189e-02,5.263271831349242369e+00,4.536216776018727748e-01,1.000000000000000000e+01,3.041103734229911541e-03,-2.132630528397377184e-02,1.056023749912207710e-01,6.573290665803286004e+01
5.000000000000000278e-02,5.267816303860685778e+00,4.546734919904410477e-01,1.000000000000000000e+01,3.146335103514413291e-03,-2.178071360035446768e-02,1.078654200690043335e-01,6.573291146111176886e+01
5.100000000000000366e-02,5.272371489070295070e+00,4.557431875078918893e-01,1.000000000000000000e+01,3.253338953777722316e-03,-2.223618713783370032e-02,1.101328940243686549e-01,6.573291624880813799e+01
5.200000000000000455e-02,5.276937567728130496e+00,4.568307976597098530e-01,1.000000000000000000e+01,3.362118644103480932e-03,-2.269274380260764834e-02,1.124048051296537842e-01,6.573292102101341072e+01
5.299999999999999850e-02,5.281514720925152062e+00,4.579363564472412884e-01,1.000000000000000000e+01,3.472677582978961515e-03,-2.315040153475015489e-02,1.146811617756964413e-01,6.573292577764263456e+01
5.399999999999999939e-02,5.286103130098215530e+00,4.590598983653401688e-01,1.000000000000000000e+01,3.585019228065631537e-03,-2.360917830870683937e-02,1.169619724711089825e-01,6.573293051863358016e+01
5.500000000000000028e-02,5.290702977035043553e+00,4.602014583999511355e-01,1.000000000000000000e+01,3.699147085963585928e-03,-2.406909213378679441e-02,1.192472458415393261e-01,6.573293524394595977e+01
5.600000000000000117e-02,5.295314443879173716e+00,4.613610720256284825e-01,1.000000000000000000e+01,3.815064711969720981e-03,-2.453016105465182992e-02,1.215369906289113094e-01,6.573293995356064556e+01
5.700000000000000205e-02,5.299937713134882600e+00,4.625387752029897492e-01,1.000000000000000000e+01,3.932775709829521883e-03,-2.499240315180318098e-02,1.238312156906452438e-01,6.573294464747897337e+01
5.800000000000000294e-02,5.304572967672079642e+00,4.637346043761025882e-01,1.000000000000000000e+01,4.052283731482329843e-03,-2.545583654206561020e-02,1.261299299988580813e-01,6.573294932572183313e+01
5.900000000000000383e-02,5.309220390731177908e+00,4.649485964698033547e-01,1.000000000000000000e+01,4.173592476799957429e-03,-2.592047937906886632e-02,1.284331426395428355e-01,6.573295398832900105e+01
5.999999999999999778e-02,5.313880165927935550e+00,4.661807888869465843e-01,1.000000000000000000e+01,4.296705693318510731e-03,-2.638634985372639158e-02,1.307408628117267269e-01,6.573295863535835792e+01
6.099999999999999867e-02,5.318552477258269739e+00,4.674312195055830843e-01,1.000000000000000000e+01,4.421627175963285632e-03,-2.685346619471123963e-02,1.330530998266076514e-01,6.573296326688520708e+01
6.199999999999999956e-02,5.323237509103042164e+00,4.686999266760661365e-01,1.000000000000000000e+01,4.548360766766586412e-03,-2.732184666892910688e-02,1.353698631066685421e-01,6.573296788300132221e+01
6.300000000000000044e-02,5.327935446232814343e+00,4.699869492180833164e-01,1.000000000000000000e+01,4.676910354578333977e-03,-2.779150958198841129e-02,1.376911621847690115e-01,6.573297248381446423e+01
6.400000000000000133e-02,5.332646473812571841e+00,4.712923264176136495e-01,1.000000000000000000e+01,4.807279874769300639e-03,-2.826247327866736672e-02,1.400170067032139032e-01,6.573297706944748597e+01
6.500000000000000222e-02,5.337370777406420075e+00,4.726160980238073295e-01,1.000000000000000000e+01,4.939473308926837017e-03,-2.873475614337793471e-02,1.423474064127981664e-01,6.573298164003760746e+01
6.600000000000000311e-02,5.342108542982244579e+00,4.739583042457872208e-01,1.000000000000000000e+01,5.073494684542925390e-03,-2.920837660062660865e-02,1.446823711718277505e-01,6.573298619573577639e+01
6.700000000000000400e-02,5.346859956916341972e+00,4.753189857493705373e-01,1.000000000000000000e+01,5.209348074694406840e-03,-2.968335311547194363e-02,1.470219109451155470e-01,6.573299073670591497e+01
6.800000000000000488e-02,5.351625205998015389e+00,4.766981836537085848e-01,1.000000000000000000e+01,5.347037597715228671e-03,-3.015970419397872443e-02,1.493660358029524349e-01,6.573299526312413832e+01
6.900000000000000577e-02,5.356404477434135281e+00,4.780959395278434054e-01,1.000000000000000000e+01,5.486567416860539496e-03,-3.063744838366875070e-02,1.517147559200524853e-01,6.573299977517817183e+01
7.000000000000000666e-02,5.361197958853666456e+00,4.795122953871793214e-01,1.000000000000000000e+01,5.627941739962474994e-03,-3.111660427396807302e-02,1.540680815744717713e-01,6.573300427306659799e+01
7.100000000000000755e-02,5.366005838312159604e+00,4.809472936898681050e-01,1.000000000000000000e+01,5.771164819077467811e-03,-3.159719049665066920e-02,1.564260231465005868e-01,6.573300875699814583e+01
7.200000000000000844e-02,5.370828304296201949e+00,4.824009773331054962e-01,1.000000000000000000e+01,5.916240950124898590e-03,-3.207922572627840835e-02,1.587885911175280496e-01,6.573301322719103723e+01
7.299999999999999545e-02,5.375665545727835948e+00,4.838733896493376263e-01,1.000000000000000000e+01,6.063174472516931132e-03,-3.256272868063727483e-02,1.611557960688787816e-01,6.573301768387227639e+01
7.399999999999999634e-02,5.380517751968933560e+00,4.853645744023754593e-01,1.000000000000000000e+01,6.211969768779340012e-03,-3.304771812116970992e-02,1.635276486806210572e-01,6.573302212727706717e+01
7.499999999999999722e-02,5.385385112825534115e+00,4.868745757834154753e-01,1.000000000000000000e+01,6.362631264163159765e-03,-3.353421285340301566e-02,1.659041597303456961e-01,6.573302655764800306e+01
7.599999999999999811e-02,5.390267818552141321e+00,4.884034384069647627e-01,1.000000000000000000e+01,6.515163426246965706e-03,-3.402223172737366824e-02,1.682853400919152032e-01,6.573303097523449878e+01
7.699999999999999900e-02,5.395166059855978524e+00,4.899512073066683571e-01,1.000000000000000000e+01,6.669570764529610292e-03,-3.451179363804755124e-02,1.706712007341824600e-01,6.573303538029216497e+01
7.799999999999999989e-02,5.400080027901198676e+00,4.915179279310373794e-01,1.000000000000000000e+01,6.825857830013208616e-03,-3.500291752573586601e-02,1.730617527196783578e-01,6.573303977308204082e+01
7.900000000000000078e-02,5.405009914313055219e+00,4.931036461390754244e-01,1.000000000000000000e+01,6.984029214776199534e-03,-3.549562237650675384e-02,1.754570072032676786e-01,6.573304415387006827e+01
8.000000000000000167e-02,5.409955911182025012e+00,4.947084081958018076e-01,1.000000000000000000e+01,7.144089551536272550e-03,-3.598992722259242161e-02,1.778569754307726680e-01,6.573304852292639566e+01
8.100000000000000255e-02,5.414918211067886844e+00,4.963322607676691756e-01,1.000000000000000000e+01,7.306043513202967014e-03,-3.648585114279175728e-02,1.802616687375635518e-01,6.573305288052469564e+01
8.200000000000000344e-02,5.419897007003751099e+00,4.979752509178737019e-01,1.000000000000000000e+01,7.469895812419738955e-03,-3.698341326286824771e-02,1.826710985471152737e-01,6.573305722694163933e+01
8.300000000000000433e-02,5.424892492500045904e+00,4.996374261015556484e-01,1.000000000000000000e+01,7.635651201095292571e-03,-3.748263275594313632e-02,1.850852763695298164e-01,6.573306156245620002e+01
8.400000000000000522e-02,5.429904861548449091e+00,5.013188341608880716e-01,1.000000000000000000e+01,7.803314469923963020e-03,-3.798352884288370979e-02,1.875042138000234115e-01,6.573306588734902789e+01
8.500000000000000611e-02,5.434934308625774868e+00,5.030195233200519533e-01,1.000000000000000000e+01,7.972890447894941460e-03,-3.848612079268654007e-02,1.899279225173778618e-01,6.573307020190186734e+01
8.600000000000000699e-02,5.439981028697805421e+00,5.047395421800949800e-01,1.000000000000000000e+01,8.144384001790129848e-03,-3.899042792285570963e-02,1.923564142823552259e-01,6.573307450639690330e+01
8.700000000000000788e-02,5.445045217223070111e+00,5.064789397136718607e-01,1.000000000000000000e+01,8.317800035670386977e-03,-3.949646959977568678e-02,1.947897009360752552e-01,6.573307880111617862e+01
8.799999999999999489e-02,5.450127070156574938e+00,5.082377652596644646e-01,1.000000000000000000e+01,8.493143490349979244e-03,-4.000426523907896909e-02,1.972277943983546111e-01,6.573308308634094033e+01
8.899999999999999578e-02,5.455226783953471603e+00,5.100160685176788888e-01,1.000000000000000000e+01,8.670419342858963832e-03,-4.051383430600814101e-02,1.996707066660073082e-01,6.573308736235114225e+01
8.999999999999999667e-02,5.460344555572676839e+00,5.118138995424172943e-01,1.000000000000000000e+01,8.849632605893317794e-03,-4.102519631577244280e-02,2.021184498111053551e-01,6.573309162942470607e+01
9.099999999999999756e-02,5.465480582480426008e+00,5.136313087379221765e-01,1.000000000000000000e+01,9.030788327252551109e-03,-4.153837083389855245e-02,2.045710359791990396e-01,6.573309588783698132e+01
9.199999999999999845e-02,5.470635062653775194e+00,5.154683468516902956e-01,1.000000000000000000e+01,9.213891589264574730e-03,-4.205337747657550418e-02,2.070284773874958573e-01,6.573310013786020534e+01
9.299999999999999933e-02,5.475808194584041111e+00,5.173250649686549352e-01,1.000000000000000000e+01,9.398947508197589423e-03,-4.257023591099367427e-02,2.094907863229973077e-01,6.573310437976282117e+01
9.400000000000000022e-02,5.481000177280177077e+00,5.192015145050324909e-01,1.000000000000000000e+01,9.585961233658743877e-03,-4.308896585567759813e-02,2.119579751405928081e-01,6.573310861380889492e+01
9.500000000000000111e-02,5.486211210272090355e+00,5.210977472020319468e-01,1.000000000000000000e+01,9.774937947979314007e-03,-4.360958708081257712e-02,2.144300562611096972e-01,6.573311284025760415e+01
9.600000000000000200e-02,5.491441493613889335e+00,5.230138151194243523e-01,1.000000000000000000e+01,9.965882865586157130e-03,-4.413211940856483911e-02,2.169070421693186090e-01,6.573311705936256999e+01
9.700000000000000289e-02,5.496691227887072984e+00,5.249497706289696364e-01,1.000000000000000000e+01,1.015880123235918253e-02,-4.465658271339521118e-02,2.193889454118931881e-01,6.573312127137126026e+01
9.800000000000000377e-02,5.501960614203645683e+00,5.269056664076980923e-01,1.000000000000000000e+01,1.035369832497457822e-02,-4.518299692236607545e-02,2.218757785953234252e-01,6.573312547652454896e+01
9.900000000000000466e-02,5.507249854209169015e+00,5.288815554310442035e-01,1.000000000000000000e+01,1.055057945023353538e-02,-4.571138201544150403e-02,2.243675543837815312e-01,6.573312967505592042e+01
1.000000000000000056e-01,5.512559150085739823e+00,5.308774909658295904e-01,1.000000000000000000e+01,1.074944994437619997e-02,-4.624175802578043420e-02,2.268642854969394884e-01,6.573313386719104301e+01
1.010000000000000064e-01,5.517888704554898105e+00,5.328935265630928564e-01,1.000000000000000000e+01,1.095031517238058416e-02,-4.677414504002268270e-02,2.293659847077373359e-01,6.573313805314711544e+01
1.020000000000000073e-01,5.523238720880462971e+00,5.349297160507631155e-01,1.000000000000000000e+01,1.115318052724616378e-02,-4.730856319856770187e-02,2.318726648401012169e-01,6.573314223313235516e+01
1.030000000000000082e-01,5.528609402871291323e+00,5.369861135261745355e-01,1.000000000000000000e+01,1.135805142926187873e-02,-4.784503269584586271e-02,2.343843387666102174e-01,6.573314640734535885e+01
1.040000000000000091e-01,5.534000954883961931e+00,5.390627733484195661e-01,1.000000000000000000e+01,1.156493332525826423e-02,-4.838357378058215363e-02,2.369010194061109686e-01,6.573315057597450561e+01
1.049999999999999961e-01,5.539413581825380462e+00,5.411597501305367430e-01,1.000000000000000000e+01,1.177383168784341960e-02,-4.892420675605209379e-02,2.394227197212790981e-01,6.573315473919748797e+01
1.059999999999999970e-01,5.544847489155305453e+00,5.432770987315309608e-01,1.000000000000000000e+01,1.198475201462252671e-02,-4.946695198032971530e-02,2.419494527161263620e-01,6.573315889718062976e+01
1.069999999999999979e-01,5.550302882888792588e+00,5.454148742482235468e-01,1.000000000000000000e+01,1.219769982740062826e-02,-5.001182986652745466e-02,2.444812314334525172e-01,6.573316305007838878e+01
1.079999999999999988e-01,5.555779969598556356e+00,5.475731320069282537e-01,1.000000000000000000e+01,1.241268067136836600e-02,-5.055886088302772446e-02,2.470180689522409045e-01,6.573316719803270303e+01
1.089999999999999997e-01,5.561278956417244679e+00,5.497519275549508366e-01,1.000000000000000000e+01,1.262970011427037680e-02,-5.110806555370606824e-02,2.495599783849965780e-01,6.573317134117247917e+01
1.100000000000000006e-01,5.566800051039631825e+00,5.519513166519085523e-01,1.000000000000000000e+01,1.284876374555604661e-02,-5.165946445814565552e-02,2.521069728750259253e-01,6.573317547961302409e+01
1.110000000000000014e-01,5.572343461724715397e+00,5.541713552608668047e-01,1.000000000000000000e+01,1.306987717551231359e-02,-5.221307823184297842e-02,2.546590655936566971e-01,6.573317961345546223e+01
1.120000000000000023e-01,5.577909397297728944e+00,5.564120995392897173e-01,1.000000000000000000e+01,1.329304603437819407e-02,-5.276892756640452764e-02,2.572162697373973628e-01,6.573318374278613874e+01
1.130000000000000032e-01,5.583498067152060429e+00,5.586736058298014118e-01,1.000000000000000000e+01,1.351827597144073662e-02,-5.332703320973429528e-02,2.597785985250344321e-01,6.573318786767607946e+01
1.140000000000000041e-01,5.589109681251075656e+00,5.609559306507545529e-01,1.000000000000000000e+01,1.374557265411206937e-02,-5.388741596621186847e-02,2.623460651946669109e-01,6.573319198818042253e+01
1.150000000000000050e-01,5.594744450129845781e+00,5.632591306866030489e-01,1.000000000000000000e+01,1.397494176698721446e-02,-5.445009669686098203e-02,2.649186830006765025e-01,6.573319610433784987e+01
1.160000000000000059e-01,5.600402584896778002e+00,5.655832627780752464e-01,1.000000000000000000e+01,1.420638901088235560e-02,-5.501509631950826651e-02,2.674964652106324170e-01,6.573320021617004727e+01
1.170000000000000068e-01,5.606084297235142344e+00,5.679283839121455069e-01,1.000000000000000000e+01,1.443992010185321008e-02,-5.558243580893201807e-02,2.700794251021294556e-01,6.573320432368106481e+01
1.180000000000000077e-01,5.611789799404501622e+00,5.702945512117981730e-01,1.000000000000000000e+01,1.467554077019317567e-02,-5.615213619700080289e-02,2.726675759595585391e-01,6.573320842685684795e+01
1.190000000000000085e-01,5.617519304242033051e+00,5.726818219255837006e-01,1.000000000000000000e+01,1.491325675941091930e-02,-5.672421857280166013e-02,2.752609310708078461e-01,6.573321252566465489e+01
1.199999999999999956e-01,5.623273025163743277e+00,5.750902534169605174e-01,1.000000000000000000e+01,1.515307382518705538e-02,-5.729870408275769544e-02,2.778595037238938414e-01,6.573321662005241706e+01
1.209999999999999964e-01,5.629051176165577708e+00,5.775199031534212768e-01,1.000000000000000000e+01,1.539499773430956162e-02,-5.787561393073487742e-02,2.804633072035205843e-01,6.573322070994832700e+01
1.219999999999999973e-01,5.634853971824415275e+00,5.799708286953983993e-01,1.000000000000000000e+01,1.563903426358759230e-02,-5.845496937813775273e-02,2.830723547875662605e-01,6.573322479526018469e+01
1.229999999999999982e-01,5.640681627298953060e+00,5.824430876849464589e-01,1.000000000000000000e+01,1.588518919874333177e-02,-5.903679174399394103e-02,2.856866597434951083e-01,6.573322887587481489e+01
1.239999999999999991e-01,5.646534358330473680e+00,5.849367378341970847e-01,1.000000000000000000e+01,1.613346833328151153e-02,-5.962110240502713210e-02,2.883062353246942378e-01,6.573323295165768343e+01
1.250000000000000000e-01,5.652412381243495432e+00,5.874518369135822704e-01,1.000000000000000000e+01,1.638387746733626152e-02,-6.020792279571834937e-02,2.909310947667333447e-01,6.573323702245218669e+01
1.260000000000000009e-01,5.658315912946302539e+00,5.899884427398237596e-01,1.000000000000000000e+01,1.663642240649488430e-02,-6.079727440835527158e-02,2.935612512835459875e-01,6.573324108807921107e+01
1.270000000000000018e-01,5.664245170931353712e+00,5.925466131636835110e-01,1.000000000000000000e+01,1.689110896059822786e-02,-6.138917879306936276e-02,2.961967180635314278e-01,6.573324514833652188e+01
1.280000000000000027e-01,5.670200373275563699e+00,5.951264060574719128e-01,1.000000000000000000e+01,1.714794294251724416e-02,-6.198365755786058168e-02,2.988375082655752024e-01,6.573324920299830865e+01
1.290000000000000036e-01,5.676181738640459606e+00,5.977278793023099723e-01,1.000000000000000000e+01,1.740693016690537595e-02,-6.258073236860942079e-02,3.014836350149873168e-01,6.573325325181465928e+01
1.300000000000000044e-01,5.682189486272205770e+00,6.003510907751408165e-01,1.000000000000000000e+01,1.766807644892639736e-02,-6.318042494907596951e-02,3.041351113993564503e-01,6.573325729451093480e+01
1.310000000000000053e-01,5.688223836001498057e+00,6.029960983354882842e-01,1.000000000000000000e+01,1.793138760295728482e-02,-6.378275708088589069e-02,3.067919504643186746e-01,6.573326133078742828e+01
1.320000000000000062e-01,5.694285008243320512e+00,6.056629598119568358e-01,1.000000000000000000e+01,1.819686944126577832e-02,-6.438775060350283852e-02,3.094541652092392958e-01,6.573326536031865430e+01
1.330000000000000071e-01,5.700373223996566097e+00,6.083517329884698954e-01,1.000000000000000000e+01,1.846452777266220993e-02,-6.499542741418730396e-02,3.121217685828063249e-01,6.573326938275306475e+01
1.340000000000000080e-01,5.706488704843518889e+00,6.110624755902422933e-01,1.000000000000000000e+01,1.873436840112521068e-02,-6.560580946794143664e-02,3.147947734785341289e-01,6.573327339771239508e+01
1.350000000000000089e-01,5.712631672949189721e+00,6.137952452694825922e-01,1.000000000000000000e+01,1.900639712440089363e-02,-6.621891877743964205e-02,3.174731927301754353e-01,6.573327740479125225e+01
1.360000000000000098e-01,5.718802351060507050e+00,6.165500995908212989e-01,1.000000000000000000e+01,1.928061973257511746e-02,-6.683477741294469032e-02,3.201570391070404087e-01,6.573328140355661731e+01
1.370000000000000107e-01,5.725000962505361279e+00,6.193270960164615202e-01,1.000000000000000000e+01,1.955704200661842473e-02,-6.745340750220898962e-02,3.228463253092211938e-01,6.573328539354741906e+01
1.380000000000000115e-01,5.731227731191496311e+00,6.221262918910467343e-01,1.000000000000000000e+01,1.983566971690323491e-02,-6.807483123036091321e-02,3.255410639627202563e-01,6.573328937427396568e+01
1.390000000000000124e-01,5.737482881605246554e+00,6.249477444262419024e-01,1.000000000000000000e+01,2.011650862169288984e-02,-6.869907083977568052e-02,3.282412676144809693e-01,6.573329334521773148e+01
1.400000000000000133e-01,5.743766638810116731e+00,6.277915106850244786e-01,1.000000000000000000e+01,2.039956446560213174e-02,-6.932614862993062566e-02,3.309469487273186128e-01,6.573329730583061803e+01
1.410000000000000142e-01,5.750079228445203583e+00,6.306576475656801017e-01,1.000000000000000000e+01,2.068484297802859057e-02,-6.995608695724454817e-02,3.336581196747505640e-01,6.573330125553481196e+01
1.420000000000000151e-01,5.756420876723452373e+00,6.335462117854989694e-01,1.000000000000000000e+01,2.097234987155488506e-02,-7.058890823490082678e-02,3.363747927357235712e-01,6.573330519372224501e+01
1.430000000000000160e-01,5.762791810429746420e+00,6.364572598641687895e-01,1.000000000000000000e+01,2.126209084032086929e-02,-7.122463493265403234e-02,3.390969800892367769e-01,6.573330911975415347e+01
1.440000000000000169e-01,5.769192256918830530e+00,6.393908481068600880e-01,1.000000000000000000e+01,2.155407155836564295e-02,-7.186328957661965167e-02,3.418246938088584930e-01,6.573331303296083661e+01
1.449999999999999900e-01,5.775622444113059473e+00,6.423470325869991004e-01,1.000000000000000000e+01,2.184829767793885699e-02,-7.250489474904668608e-02,3.445579458571351728e-01,6.573331693264123032e+01
1.459999999999999909e-01,5.782082600499972358e+00,6.453258691287235838e-01,1.000000000000000000e+01,2.214477482778091227e-02,-7.314947308807280557e-02,3.472967480798909712e-01,6.573332081806250926e+01
1.469999999999999918e-01,5.788572955129687614e+00,6.483274132890187724e-01,1.000000000000000000e+01,2.244350861137161396e-02,-7.379704728746169784e-02,3.500411122004157272e-01,6.573332468845984522e+01
1.479999999999999927e-01,5.795093737612115881e+00,6.513517203395265964e-01,1.000000000000000000e+01,2.274450460514681333e-02,-7.444764009632230672e-02,3.527910498135400919e-01,6.573332854303613715e+01
1.489999999999999936e-01,5.801645178113988166e+00,6.543988452480261619e-01,1.000000000000000000e+01,2.304776835668264148e-02,-7.510127431880965487e-02,3.555465723795957489e-01,6.573333238096148534e+01
1.499999999999999944e-01,5.808227507355693042e+00,6.574688426595791668e-01,1.000000000000000000e+01,2.335330538284687701e-02,-7.575797281380686199e-02,3.583076912182587281e-01,6.573333620137326250e+01
1.509999999999999953e-01,5.814840956607927325e+00,6.605617668773366979e-01,1.000000000000000000e+01,2.366112116791698958e-02,-7.641775849458809500e-02,3.610744175022745917e-01,6.573334000337561633e+01
1.519999999999999962e-01,5.821485757688144247e+00,6.636776718430025257e-01,1.000000000000000000e+01,2.397122116166442926e-02,-7.708065432846201992e-02,3.638467622510629385e-01,6.573334378603937012e+01
1.529999999999999971e-01,5.828162142956807124e+00,6.668166111169493426e-01,1.000000000000000000e+01,2.428361077740473842e-02,-7.774668333639553341e-02,3.666247363242000068e-01,6.573334754840173844e+01
1.539999999999999980e-01,5.834870345313438733e+00,6.699786378579812851e-01,1.000000000000000000e+01,2.459829539001298637e-02,-7.841586859261724662e-02,3.694083504147769870e-01,6.573335128946627037e+01
1.549999999999999989e-01,5.841610598192467307e+00,6.731638048027408505e-01,1.000000000000000000e+01,2.491528033390412802e-02,-7.908823322420052704e-02,3.721976150426326568e-01,6.573335500820263633e+01
1.559999999999999998e-01,5.848383135558857582e+00,6.763721642447535487e-01,1.000000000000000000e+01,2.523457090097781796e-02,-7.976380041062572368e-02,3.749925405474578421e-01,6.573335870354642907e+01
1.570000000000000007e-01,5.855188191903533124e+00,6.796037680131067349e-01,1.000000000000000000e+01,2.555617233852721520e-02,-8.044259338332099274e-02,3.777931370817704804e-01,6.573336237439927743e+01
1.580000000000000016e-01,5.862026002238579281e+00,6.828586674507580723e-01,1.000000000000000000e+01,2.588008984711135871e-02,-8.112463542518175141e-02,3.805994146037587345e-01,6.573336601962857628e+01
1.590000000000000024e-01,5.868896802092225862e+00,6.861369133924684061e-01,1.000000000000000000e+01,2.620632857839064536e-02,-8.180994987006798280e-02,3.834113828699908244e-01,6.573336963806762867e+01
1.600000000000000033e-01,5.875800827503605994e+00,6.894385561423554964e-01,1.000000000000000000e+01,2.653489363292494199e-02,-8.249856010227925307e-02,3.862290514279888010e-01,6.573337322851547526e+01
1.610000000000000042e-01,5.882738315017283171e+00,6.927636454510628372e-01,1.000000000000000000e+01,2.686579005793392552e-02,-8.319048955600699680e-02,3.890524296086653733e-01,6.573337678973713594e+01
1.620000000000000051e-01,5.889709501677550030e+00,6.961122304925400073e-01,1.000000000000000000e+01,2.719902284501914472e-02,-8.388576171476372356e-02,3.918815265186207375e-01,6.573338032046353874e+01
1.630000000000000060e-01,5.896714625022488221e+00,6.994843598404295593e-01,1.000000000000000000e+01,2.753459692784741147e-02,-8.458440011078859067e-02,3.947163510322982960e-01,6.573338381939163355e+01
1.640000000000000069e-01,5.903753923077787569e+00,7.028800814440558931e-01,1.000000000000000000e+01,2.787251717979500470e-02,-8.528642832442917543e-02,3.975569117839966027e-01,6.573338728518466212e+01
1.650000000000000078e-01,5.910827634350321880e+00,7.062994426040116736e-01,1.000000000000000000e+01,2.821278841155231559e-02,-8.599186998349889199e-02,4.004032171597359246e-01,6.573339071647217224e+01
1.660000000000000087e-01,5.917935997821476946e+00,7.097424899473367965e-01,1.000000000000000000e+01,2.855541536868840338e-02,-8.670074876260973340e-02,4.032552752889773662e-01,6.573339411185040149e+01
1.670000000000000095e-01,5.925079252940222752e+00,7.132092694022863499e-01,1.000000000000000000e+01,2.890040272917508354e-02,-8.741308838247975610e-02,4.061130940361923347e-01,6.573339746988246191e+01
1.680000000000000104e-01,5.932257639615933442e+00,7.166998261726825747e-01,1.000000000000000000e+01,2.924775510087007646e-02,-8.812891260921516812e-02,4.089766809922804613e-01,6.573340078909865269e+01
1.690000000000000113e-01,5.939471398210940833e+00,7.202142047118453849e-01,1.000000000000000000e+01,2.959747701895875868e-02,-8.884824525356643798e-02,4.118460434658339775e-01,6.573340406799685809e+01
1.700000000000000122e-01,5.946720769532827688e+00,7.237524486960993375e-01,1.000000000000000000e+01,2.994957294335410039e-02,-8.957111017015788323e-02,4.147211884742462717e-01,6.573340730504288842e+01
1.710000000000000131e-01,5.954005994826447434e+00,7.273146009978499471e-01,1.000000000000000000e+01,3.030404725605435196e-02,-9.029753125669061353e-02,4.176021227346629061e-01,6.573341049867097752e+01
1.720000000000000140e-01,5.961327315765671209e+00,7.309007036582267913e-01,1.000000000000000000e+01,3.066090425845802506e-02,-9.102753245311809294e-02,4.204888526547726491e-01,6.573341364728433689e+01
1.730000000000000149e-01,5.968684974444856906e+00,7.345107978592885223e-01,1.000000000000000000e+01,3.102014816863575553e-02,-9.176113774079411312e-02,4.233813843234369156e-01,6.573341674925553946e+01
1.740000000000000158e-01,5.976079213370036669e+00,7.381449238957855652e-01,1.000000000000000000e+01,3.138178311855861075e-02,-9.249837114159258078e-02,4.262797235011551167e-01,6.573341980292724429e+01
1.750000000000000167e-01,5.983510275449813953e+00,7.418031211464755081e-01,1.000000000000000000e+01,3.174581315128242875e-02,-9.323925671699873075e-02,4.291838756103641406e-01,6.573342280661280768e+01
1.759999999999999898e-01,5.990978403985969258e+00,7.454854280449880743e-01,1.000000000000000000e+01,3.211224221808775536e-02,-9.398381856717140381e-02,4.320938457255696918e-01,6.573342575859702208e+01
1.769999999999999907e-01,5.998483842663770993e+00,7.491918820502352361e-01,1.000000000000000000e+01,3.248107417557498378e-02,-9.473208082997572332e-02,4.350096385633075990e-01,6.573342865713678407e+01
1.779999999999999916e-01,6.006026835541987019e+00,7.529225196163612521e-01,1.000000000000000000e+01,3.285231278271426997e-02,-9.548406767998590672e-02,4.379312584719329826e-01,6.573343150046201799e+01
1.789999999999999925e-01,6.013607627042582671e+00,7.566773761622305194e-01,1.000000000000000000e+01,3.322596169784981790e-02,-9.623980332745768473e-02,4.408587094212351731e-01,6.573343428677642919e+01
1.799999999999999933e-01,6.021226461940119457e+00,7.604564860404472437e-01,1.000000000000000000e+01,3.360202447565818762e-02,-9.699931201726984253e-02,4.437919949918763818e-01,6.573343701425851293e+01
1.809999999999999942e-01,6.028883585350827801e+00,7.642598825059042644e-01,1.000000000000000000e+01,3.398050456406016134e-02,-9.776261802783442478e-02,4.467311183646518469e-01,6.573343968106252078e+01
1.819999999999999951e-01,6.036579242721368033e+00,7.680875976838569263e-01,1.000000000000000000e+01,3.436140530108582058e-02,-9.852974566997514672e-02,4.496760823095699577e-01,6.573344228531948374e+01
1.829999999999999960e-01,6.044313679817260976e+00,7.719396625375184451e-01,1.000000000000000000e+01,3.474472991169248737e-02,-9.930071928577352547e-02,4.526268891747495249e-01,6.573344482513834919e+01
1.839999999999999969e-01,6.052087142710993461e+00,7.758161068351718814e-01,1.000000000000000000e+01,3.513048150453510626e-02,-1.000755632473821627e-01,4.555835408751329751e-01,6.573344729860703239e+01
1.849999999999999978e-01,6.059899877769785448e+00,7.797169591167967262e-01,1.000000000000000000e+01,3.551866306868875500e-02,-1.008543019558049564e-01,4.585460388810130294e-01,6.573344970379385188e+01
1.859999999999999987e-01,6.067752131643020519e+00,7.836422466602057657e-01,1.000000000000000000e+01,3.590927747032289508e-02,-1.016369598396433538e-01,4.615143842063707535e-01,6.573345203874862364e+01
1.869999999999999996e-01,6.075644151249328218e+00,7.875919954466888973e-01,1.000000000000000000e+01,3.630232744932704314e-02,-1.024235613538085760e-01,4.644885773970232612e-01,6.573345430150408220e+01
1.880000000000000004e-01,6.083576183763322653e+00,7.915662301261600087e-01,1.000000000000000000e+01,3.669781561588755098e-02,-1.032141309781989258e-01,4.674686185185791265e-01,6.573345649007730174e+01
1.890000000000000013e-01,6.091548476601982287e+00,7.955649739818057009e-01,1.000000000000000000e+01,3.709574444701511237e-02,-1.040086932163420269e-01,4.704545071441992854e-01,6.573345860247120243e+01
1.900000000000000022e-01,6.099561277410670890e+00,7.995882488942296362e-01,1.000000000000000000e+01,3.749611628302276789e-02,-1.048072725940012301e-01,4.734462423421617050e-01,6.573346063667599992e+01
1.910000000000000031e-01,6.107614834048795238e+00,8.036360753050926231e-01,1.000000000000000000e+01,3.789893332395404685e-02,-1.056098936577458403e-01,4.764438226632277673e-01,6.573346259067093911e+01
1.920000000000000040e-01,6.115709394575091551e+00,8.077084721802439971e-01,1.000000000000000000e+01,3.830419762596099648e-02,-1.064165809734845952e-01,4.794472461278087572e-01,6.573346446242582886e+01
1.930000000000000049e-01,6.123845207232538890e+00,8.118054569723414104e-01,1.000000000000000000e+01,3.871191109763182092e-02,-1.072273591249618546e-01,4.824565102129302896e-01,6.573346624990287523e+01
1.940000000000000058e-01,6.132022520432891532e+00,8.159270455829573665e-01,1.000000000000000000e+01,3.912207549626783160e-02,-1.080422527122160692e-01,4.854716118389929558e-01,6.573346795105840101e+01
1.950000000000000067e-01,6.140241582740824100e+00,8.200732523241696104e-01,1.000000000000000000e+01,3.953469242410955625e-02,-1.088612863499999611e-01,4.884925473563273557e-01,6.573346956384483519e+01
1.960000000000000075e-01,6.148502642857690326e+00,8.242440898796332682e-01,1.000000000000000000e+01,3.994976332451168066e-02,-1.096844846661618883e-01,4.915193125315420741e-01,6.573347108621253199e+01
1.970000000000000084e-01,6.156805949604883921e+00,8.284395692651321808e-01,1.000000000000000000e+01,4.036728947806667717e-02,-1.105118722999878927e-01,4.945519025336621022e-01,6.573347251611170350e+01
1.980000000000000093e-01,6.165151751906796207e+00,8.326596997886080986e-01,1.000000000000000000e+01,4.078727199867686337e-02,-1.113434739005039198e-01,4.975903119200569824e-01,6.573347385149467925e+01
1.990000000000000102e-01,6.173540298773374069e+00,8.369044890096662970e-01,1.000000000000000000e+01,4.120971182957480772e-02,-1.121793141247376946e-01,5.006345346221562354e-01,6.573347509031779623e+01
2.000000000000000111e-01,6.181971839282256909e+00,8.411739426985542778e-01,1.000000000000000000e+01,4.163460973929179743e-02,-1.130194176359396313e-01,5.036845639309509570e-01,6.573347623054370104e+01
2.010000000000000120e-01,6.190446622560505929e+00,8.454680647946148930e-01,1.000000000000000000e+01,4.206196631757432719e-02,-1.138638091017624421e-01,5.067403924822796446e-01,6.573347727014358099e+01
2.020000000000000129e-01,6.198964897765906201e+00,8.497868573642098911e-01,1.000000000000000000e+01,4.249178197124843515e-02,-1.147125131923986963e-01,5.098020122418970290e-01,6.573347820709936684e+01
2.030000000000000138e-01,6.207526914067842405e+00,8.541303205581152191e-01,1.000000000000000000e+01,4.292405692003178896e-02,-1.155655545786759830e-01,5.128694144903245267e-01,6.573347903940620540e+01
2.040000000000000147e-01,6.216132920627739367e+00,8.584984525683864165e-01,1.000000000000000000e+01,4.335879119229344575e-02,-1.164229579301090250e-01,5.159425898074803118e-01,6.573347976507473334e+01
2.050000000000000155e-01,6.224783166579069160e+00,8.628912495846927655e-01,1.000000000000000000e+01,4.379598462076125104e-02,-1.172847479129082576e-01,5.190215280570882328e-01,6.573348038213362088e+01
2.060000000000000164e-01,6.233477901006911459e+00,8.673087057501214225e-01,1.000000000000000000e+01,4.423563683817677977e-02,-1.181509491879443874e-01,5.221062183708643500e-01,6.573348088863204453e+01
2.070000000000000173e-01,6.242217372927064467e+00,8.717508131164503071e-01,1.000000000000000000e+01,4.467774727289784698e-02,-1.190215864086683339e-01,5.251966491324792097e-01,6.573348128264227341e+01
2.080000000000000182e-01,6.251001831264702879e+00,8.762175615988910815e-01,1.000000000000000000e+01,4.512231514444862285e-02,-1.198966842189860410e-01,5.282928079612956296e-01,6.573348156226222727e+01
2.089999999999999913e-01,6.259831524832574878e+00,8.807089389303013327e-01,1.000000000000000000e+01,4.556933945901730371e-02,-1.207762672510875879e-01,5.313946816958796671e-01,6.573348172561817648e+01
2.099999999999999922e-01,6.268706702308738166e+00,8.852249306148675112e-01,1.000000000000000000e+01,4.601881900490149141e-02,-1.216603601232302406e-01,5.345022563772851010e-01,6.573348177086735689e+01
2.109999999999999931e-01,6.277627612213819042e+00,8.897655198812598476e-01,1.000000000000000000e+01,4.647075234790134374e-02,-1.225489874374746518e-01,5.376155172321096520e-01,6.573348169620076931e+01
2.119999999999999940e-01,6.286594502887799862e+00,8.943306876352601353e-01,1.000000000000000000e+01,4.692513782666055122e-02,-1.234421737773739175e-01,5.407344486553220531e-01,6.573348149984590805e+01
2.129999999999999949e-01,6.295607622466325992e+00,8.989204124118638228e-01,1.000000000000000000e+01,4.738197354795539717e-02,-1.243399437056147971e-01,5.438590341928598582e-01,6.573348118006958885e+01
2.139999999999999958e-01,6.304667218856524258e+00,9.035346703268586355e-01,1.000000000000000000e+01,4.784125738193199806e-02,-1.252423217616107365e-01,5.469892565239964366e-01,6.573348073518073420e+01
2.149999999999999967e-01,6.313773539712331129e+00,9.081734350278822809e-01,1.000000000000000000e+01,4.830298695729193237e-02,-1.261493324590459153e-01,5.501250974434771512e-01,6.573348016353324397e+01
2.159999999999999976e-01,6.322926832409324405e+00,9.128366776449609032e-01,1.000000000000000000e+01,4.876715965642657025e-02,-1.270610002833701957e-01,5.532665378434241665e-01,6.573347946352885174e+01
2.169999999999999984e-01,6.332127344019051307e+00,9.175243667405323933e-01,1.000000000000000000e+01,4.923377261050029124e-02,-1.279773496892439855e-01,5.564135576950092199e-01,6.573347863362006649e+01
2.179999999999999993e-01,6.341375321282850308e+00,9.222364682589564433e-01,1.000000000000000000e+01,4.970282269448295098e-02,-1.288984050979328777e-01,5.595661360298944675e-01,6.573347767231300054e+01
2.190000000000000002e-01,6.350671010585160481e+00,9.269729454755165632e-01,1.000000000000000000e+01,5.017430652213192288e-02,-1.298241908946513867e-01,5.627242509214406274e-01,6.573347657817032541e+01
2.200000000000000011e-01,6.360014657926313042e+00,9.317337589449165014e-01,1.000000000000000000e+01,5.064822044092411740e-02,-1.307547314258553639e-01,5.658878794656829747e-01,6.573347534981419926e+01
2.210000000000000020e-01,6.369406508894801533e+00,9.365188664492760662e-01,1.000000000000000000e+01,5.112456052693834657e-02,-1.316900509964823995e-01,5.690569977620748565e-01,6.573347398592915170e+01
2.220000000000000029e-01,6.378846808639022647e+00,9.413282229456321204e-01,1.000000000000000000e+01,5.160332257968855418e-02,-1.326301738671399055e-01,5.722315808939991699e-01,6.573347248526505382e+01
2.230000000000000038e-01,6.388335801838484151e+00,9.461617805129483028e-01,1.000000000000000000e+01,5.208450211690835580e-02,-1.335751242512404624e-01,5.754116029090476925e-01,6.573347084663991780e+01
2.240000000000000047e-01,6.397873732674477232e+00,9.510194882986401366e-01,1.000000000000000000e+01,5.256809436928746443e-02,-1.345249263120835981e-01,5.785970367990691532e-01,6.573346906894289532e+01
2.250000000000000056e-01,6.407460844800206168e+00,9.559012924646211884e-01,1.000000000000000000e+01,5.305409427516057097e-02,-1.354796041598839151e-01,5.817878544799864882e-01,6.573346715113703453e+01
2.260000000000000064e-01,6.417097381310369109e+00,9.608071361328772708e-01,1.000000000000000000e+01,5.354249647514927601e-02,-1.364391818487447339e-01,5.849840267713837250e-01,6.573346509226225010e+01
2.270000000000000073e-01,6.426783584710186403e+00,9.657369593305747957e-01,1.000000000000000000e+01,5.403329530675778092e-02,-1.374036833735771124e-01,5.881855233758636059e-01,6.573346289143796639e+01
2.280000000000000082e-01,6.436519696883875596e+00,9.706906989347114934e-01,1.000000000000000000e+01,5.452648479892303890e-02,-1.383731326669635497e-01,5.913923128581770605e-01,6.573346054786605919e+01
2.290000000000000091e-01,6.446305959062562430e+00,9.756682886163172697e-01,1.000000000000000000e+01,5.502205866652011557e-02,-1.393475535959661227e-01,5.946043626241255264e-01,6.573345806083344200e+01
2.300000000000000100e-01,6.456142611791627850e+00,9.806696587842129720e-01,1.000000000000000000e+01,5.552001030482360544e-02,-1.403269699588781949e-01,5.978216388992374508e-01,6.573345542971478039e+01
2.310000000000000109e-01,6.466029894897483921e+00,9.856947365283372786e-01,1.000000000000000000e+01,5.602033278392589549e-02,-1.413114054819198939e-01,6.010441067072203047e-01,6.573345265397519199e+01
2.320000000000000118e-01,6.475968047453773302e+00,9.907434455626494829e-01,1.000000000000000000e+01,5.652301884311326796e-02,-1.423008838158764666e-01,6.042717298481907751e-01,6.573344973317271922e+01
2.330000000000000127e-01,6.485957307746994083e+00,9.958157061676198296e-01,1.000000000000000000e+01,5.702806088520075145e-02,-1.432954285326791810e-01,6.075044708766833557e-01,6.573344666696077354e+01
2.340000000000000135e-01,6.495997913241540189e+00,1.000911435132316729e+00,1.000000000000000000e+01,5.753545097082676113e-02,-1.442950631219283852e-01,6.107422910794406690e-01,6.573344345509075026e+01
2.350000000000000144e-01,6.506090100544153820e+00,1.006030545696102285e+00,1.000000000000000000e+01,5.804518081270858276e-02,-1.452998109873585575e-01,6.139851504529878490e-01,6.573344009741408911e+01
2.360000000000000153e-01,6.516234105367787244e+00,1.011172947489948681e+00,1.000000000000000000e+01,5.855724176985983159e-02,-1.463096954432445418e-01,6.172330076809919852e-01,6.573343659388473270e+01
2.370000000000000162e-01,6.526430162494872178e+00,1.016338546477385529e+00,1.000000000000000000e+01,5.907162484177110040e-02,-1.473247397107489698e-01,6.204858201114110683e-01,6.573343294456124397e+01
2.380000000000000171e-01,6.536678505739988765e+00,1.021527244895093611e+00,1.000000000000000000e+01,5.958832066255499021e-02,-1.483449669142102578e-01,6.237435437334343247e-01,6.573342914960875305e+01
2.390000000000000180e-01,6.546979367911934133e+00,1.026738941193156895e+00,1.000000000000000000e+01,6.010731949505686289e-02,-1.493704000773709850e-01,6.270061331542169381e-01,6.573342520930100363e+01
2.399999999999999911e-01,6.557332980775186115e+00,1.031973529974987258e+00,1.000000000000000000e+01,6.062861122493268945e-02,-1.504010621195463471e-01,6.302735415754130432e-01,6.573342112402217197e+01
2.409999999999999920e-01,6.567739575010757669e+00,1.037230901936936345e+00,1.000000000000000000e+01,6.115218535469536809e-02,-1.514369758517321307e-01,6.335457207695098791e-01,6.573341689426858636e+01
2.419999999999999929e-01,6.578199380176439348e+00,1.042510943807611223e+00,1.000000000000000000e+01,6.167803099773106618e-02,-1.524781639726522919e-01,6.368226210559676526e-01,6.573341252065026197e+01
2.429999999999999938e-01,6.588712624666430706e+00,1.047813538286908486e+00,1.000000000000000000e+01,6.220613687228711969e-02,-1.535246490647454443e-01,6.401041912771683329e-01,6.573340800389244976e+01
2.439999999999999947e-01,6.599279535670351748e+00,1.053138563984783671e+00,1.000000000000000000e+01,6.273649129543308611e-02,-1.545764535900902292e-01,6.433903787741779290e-01,6.573340334483683023e+01
2.449999999999999956e-01,6.609900339131633551e+00,1.058485895359774887e+00,1.000000000000000000e+01,6.326908217699667158e-02,-1.556335998862694303e-01,6.466811293623273560e-01,6.573339854444292030e+01
2.459999999999999964e-01,6.620575259705291593e+00,1.063855402657297056e+00,1.000000000000000000e+01,6.380389701347632947e-02,-1.566961101621721364e-01,6.499763873066156661e-01,6.573339360378881224e+01
2.469999999999999973e-01,6.631304520715071149e+00,1.069246951847726557e+00,1.000000000000000000e+01,6.434092288193225817e-02,-1.577640064937343156e-01,6.532760952969414170e-01,6.573338852407226796e+01
2.479999999999999982e-01,6.642088344109967402e+00,1.074660404564296012e+00,1.000000000000000000e+01,6.488014643385782432e-02,-1.588373108196171890e-01,6.565801944231672849e-01,6.573338330661140105e+01
2.489999999999999991e-01,6.652926950420117613e+00,1.080095618040818106e+00,1.000000000000000000e+01,6.542155388903324320e-02,-1.599160449368234316e-01,6.598886241500239169e-01,6.573337795284510321e+01
2.500000000000000000e-01,6.663820558712062692e+00,1.085552445049262626e+00,1.000000000000000000e+01,6.596513102936374384e-02,-1.610002304962508402e-01,6.632013222918579087e-01,6.573337246433361258e+01
2.510000000000000009e-01,6.674769386543378147e+00,1.091030733837205169e+00,1.000000000000000000e+01,6.651086319270420322e-02,-1.620898889981837732e-01,6.665182249872314557e-01,6.573336684275862751e+01
2.520000000000000018e-01,6.685773649916676220e+00,1.096530328065172366e+00,1.000000000000000000e+01,6.705873526667248397e-02,-1.631850417877216131e-01,6.698392666733795631e-01,6.573336108992330651e+01
2.530000000000000027e-01,6.696833563232966746e+00,1.102051066743906738e+00,1.000000000000000000e+01,6.760873168245382092e-02,-1.642857100501447509e-01,6.731643800605311423e-01,6.573335520775219720e+01
2.540000000000000036e-01,6.707949339244392739e+00,1.107592784171574696e+00,1.000000000000000000e+01,6.816083640859849080e-02,-1.653919148062177047e-01,6.764934961061022101e-01,6.573334919829093792e+01
2.550000000000000044e-01,6.719121189006327377e+00,1.113155309870943244e+00,1.000000000000000000e+01,6.871503294481538793e-02,-1.665036769074294543e-01,6.798265439887678507e-01,6.573334306370554714e+01
2.560000000000000053e-01,6.730349321828835052e+00,1.118738468526552232e+00,1.000000000000000000e+01,6.927130431576379588e-02,-1.676210170311708547e-01,6.831634510824213802e-01,6.573333680628194031e+01
2.570000000000000062e-01,6.741633945227501812e+00,1.124342079921907489e+00,1.000000000000000000e+01,6.982963306484619992e-02,-1.687439556758493497e-01,6.865041429300280384e-01,6.573333042842489249e+01
2.580000000000000071e-01,6.752975264873628980e+00,1.129965958876723242e+00,1.000000000000000000e+01,7.039000124800459668e-02,-1.698725131559408186e-01,6.898485432173826482e-01,6.573332393265694407e+01
2.590000000000000080e-01,6.764373484543795279e+00,1.135609915184242036e+00,1.000000000000000000e+01,7.095239042752328473e-02,-1.710067095969788620e-01,6.931965737467796762e-01,6.573331732161716445e+01
2.600000000000000089e-01,6.775828806068783905e+00,1.141273753548662562e+00,1.000000000000000000e+01,7.151678166584082841e-02,-1.721465649304812218e-01,6.965481544106046918e-01,6.573331059805958887e+01
2.610000000000000098e-01,6.787341429281879890e+00,1.146957273522703380e+00,1.000000000000000000e+01,7.208315551937426180e-02,-1.732920988888140557e-01,6.999032031648573238e-01,6.573330376485151305e+01
2.620000000000000107e-01,6.798911551966537736e+00,1.152660269445336283e+00,1.000000000000000000e+01,7.265149203235843345e-02,-1.744433309999936510e-01,7.032616360026152647e-01,6.573329682497167425e+01
2.630000000000000115e-01,6.810539369803422005e+00,1.158382530379719944e+00,1.000000000000000000e+01,7.322177073070375297e-02,-1.756002805824260771e-01,7.066233669274498697e-01,6.573328978150804858e+01
2.640000000000000124e-01,6.822225076316818182e+00,1.164123840051367376e+00,1.000000000000000000e+01,7.379397061587540663e-02,-1.767629667395850535e-01,7.099883079268043407e-01,6.573328263765566248e+01
2.650000000000000133e-01,6.833968862820427148e+00,1.169883976786579183e+00,1.000000000000000000e+01,7.436807015879751126e-02,-1.779314083546280068e-01,7.133563689453448209e-01,6.573327539671396380e+01
2.660000000000000142e-01,6.845770918362532598e+00,1.175662713451182340e+00,1.000000000000000000e+01,7.494404729378538466e-02,-1.791056240849509540e-01,7.167274578582971678e-01,6.573326806208423534e+01
2.670000000000000151e-01,6.857631429670554724e+00,1.181459817389603151e+00,1.000000000000000000e+01,7.552187941250960990e-02,-1.802856323566821850e-01,7.201014804447801732e-01,6.573326063726662483e+01
2.680000000000000160e-01,6.869550581094990171e+00,1.187275050364317464e+00,1.000000000000000000e+01,7.610154335799532155e-02,-1.814714513591154932e-01,7.234783403611485531e-01,6.573325312585714642e+01
2.690000000000000169e-01,6.881528554552741817e+00,1.193108168495712551e+00,1.000000000000000000e+01,7.668301541866047455e-02,-1.826630990390830378e-01,7.268579391143574764e-01,6.573324553154434113e+01
2.700000000000000178e-01,6.893565529469843689e+00,1.198958922202399302e+00,1.000000000000000000e+01,7.726627132239675955e-02,-1.838605930952683931e-01,7.302401760353632865e-01,6.573323785810583786e+01
2.710000000000000187e-01,6.905661682723586381e+00,1.204827056142016239e+00,1.000000000000000000e+01,7.785128623069711984e-02,-1.850639509724603948e-01,7.336249482525724064e-01,6.573323010940464428e+01
2.720000000000000195e-01,6.917817188584044708e+00,1.210712309152562449e+00,1.000000000000000000e+01,7.843803473283370020e-02,-1.862731898557480337e-01,7.370121506653538601e-01,6.573322228938548051e+01
2.730000000000000204e-01,6.930032218655017395e+00,1.216614414194304494e+00,1.000000000000000000e+01,7.902649084009037705e-02,-1.874883266646572011e-01,7.404016759176291762e-01,6.573321440207062949e+01
2.740000000000000213e-01,6.942306941814385013e+00,1.222533098292297282e+00,1.000000000000000000e+01,7.961662798005388064e-02,-1.887093780472297033e-01,7.437934143715548840e-01,6.573320645155583009e+01
2.750000000000000222e-01,6.954641524153884369e+00,1.228468082479563073e+00,1.000000000000000000e+01,8.020841899096783911e-02,-1.899363603740454598e-01,7.471872540813133678e-01,6.573319844200604223e+01
2.760000000000000231e-01,6.967036128918320692e+00,1.234419081740972812e+00,1.000000000000000000e+01,8.080183611615397721e-02,-1.911692897321882190e-01,7.505830807670272886e-01,6.573319037765079997e+01
2.770000000000000240e-01,6.979490916444209603e+00,1.240385804957875759e+00,1.000000000000000000e+01,8.139685099850495209e-02,-1.924081819191557907e-01,7.539807777888144491e-01,6.573318226277976351e+01
2.780000000000000249e-01,6.992006044097866635e+00,1.246367954853521365e+00,1.000000000000000000e+01,8.199343467505325334e-02,-1.936530524367154893e-01,7.573802261209997555e-01,6.573317410173781639e+01
2.790000000000000258e-01,7.004581666212951419e+00,1.252365227939324477e+00,1.000000000000000000e+01,8.259155757162081612e-02,-1.949039164847056471e-01,7.607813043265015951e-01,6.573316589892024808e+01
2.800000000000000266e-01,7.017217934027470072e+00,1.258377314462016727e+00,1.000000000000000000e+01,8.319118949755399672e-02,-1.961607889547839767e-01,7.641838885314105045e-01,6.573315765876766648e+01
2.810000000000000275e-01,7.029914995620250018e+00,1.264403898351738942e+00,1.000000000000000000e+01,8.379229964054878133e-02,-1.974236844241239741e-01,7.675878523997780034e-01,6.573314938576099564e+01
2.820000000000000284e-01,7.042672995846896100e+00,1.270444657171119207e+00,1.000000000000000000e+01,8.439485656157093285e-02,-1.986926171490598081e-01,7.709930671086346887e-01,6.573314108441610415e+01
2.830000000000000293e-01,7.055492076275235114e+00,1.276499262065390772e+00,1.000000000000000000e+01,8.499882818987618271e-02,-1.999676010586813879e-01,7.743994013232565754e-01,6.573313275927850441e+01
2.840000000000000302e-01,7.068372375120266504e+00,1.282567377713601298e+00,1.000000000000000000e+01,8.560418181813547744e-02,-2.012486497483802483e-01,7.778067211726996666e-01,6.573312441491790992e+01
2.850000000000000311e-01,7.081314027178619241e+00,1.288648662280964752e+00,1.000000000000000000e+01,8.621088409767035943e-02,-2.025357764733474453e-01,7.812148902256224048e-01,6.573311605592286355e+01
2.860000000000000320e-01,7.094317163762537959e+00,1.294742767372409675e+00,1.000000000000000000e+01,8.681890103380381085e-02,-2.038289941420247109e-01,7.846237694664168760e-01,6.573310768689492534e+01
2.870000000000000329e-01,7.107381912633407239e+00,1.300849337987380894e+00,1.000000000000000000e+01,8.742819798133172338e-02,-2.051283153095101452e-01,7.880332172716705275e-01,6.573309931244327231e+01
2.880000000000000338e-01,7.120508397934819378e+00,1.306968012475944407e+00,1.000000000000000000e+01,8.803873964012055853e-02,-2.064337521709196654e-01,7.914430893869788264e-01,6.573309093717895735e+01
2.889999999999999791e-01,7.133696740125213154e+00,1.313098422496259632e+00,1.000000000000000000e+01,8.865049005083655564e-02,-2.077453165547054892e-01,7.948532389041317314e-01,6.573308256570916797e+01
2.899999999999999800e-01,7.146947055910084501e+00,1.319240192973466730e+00,1.000000000000000000e+01,8.926341259081209401e-02,-2.090630199159332625e-01,7.982635162386965133e-01,6.573307420263159884e+01
2.909999999999999809e-01,7.160259458173791280e+00,1.325392942060055423e+00,1.000000000000000000e+01,8.987746997005478800e-02,-2.103868733295191085e-01,8.016737691080200179e-01,6.573306585252858270e+01
2.919999999999999818e-01,7.173634055910966367e+00,1.331556281097766803e+00,1.000000000000000000e+01,9.049262422740510237e-02,-2.117168874834282344e-01,8.050838425096734641e-01,6.573305751996149127e+01
2.929999999999999827e-01,7.187070954157550595e+00,1.337729814581092302e+00,1.000000000000000000e+01,9.110883672684824686e-02,-2.130530726718365964e-01,8.084935787003640906e-01,6.573304920946497987e+01
2.939999999999999836e-01,7.200570253921466879e+00,1.343913140122427130e+00,1.000000000000000000e+01,9.172606815398617885e-02,-2.143954387882572865e-01,8.119028171753384093e-01,6.573304092554124622e+01
2.949999999999999845e-01,7.214132052112953275e+00,1.350105848418940768e+00,1.000000000000000000e+01,9.234427851267568155e-02,-2.157439953186333914e-01,8.153113946483016017e-01,6.573303267265437455e+01
2.959999999999999853e-01,7.227756441474565641e+00,1.356307523221222722e+00,1.000000000000000000e+01,9.296342712183847112e-02,-2.170987513343990150e-01,8.187191450318785924e-01,6.573302445522487858e+01
2.969999999999999862e-01,7.241443510510875647e+00,1.362517741303770569e+00,1.000000000000000000e+01,9.358347261244943927e-02,-2.184597154855102974e-01,8.221258994186426694e-01,6.573301627762391774e+01
2.979999999999999871e-01,7.255193343417878360e+00,1.368736072437378049e+00,1.000000000000000000e+01,9.420437292470909552e-02,-2.198268959934484845e-01,8.255314860627380735e-01,6.573300814416801074e+01
2.989999999999999880e-01,7.269006020012130698e+00,1.374962079363489131e+00,1.000000000000000000e+01,9.482608530540642677e-02,-2.212003006441966291e-01,8.289357303621232020e-01,6.573300005911352173e+01
2.999999999999999889e-01,7.282881615659643870e+00,1.381195317770581132e+00,1.000000000000000000e+01,9.544856630547839116e-02,-2.225799367811923113e-01,8.323384548414614059e-01,6.573299202665143071e+01
3.009999999999999898e-01,7.296820201204542222e+00,1.387435336272641706e+00,1.000000000000000000e+01,9.607177177777227739e-02,-2.239658112982582661e-01,8.357394791356875796e-01,6.573298405090213237e+01
3.019999999999999907e-01,7.310821842897518685e+00,1.393681676389802782e+00,1.000000000000000000e+01,9.669565687501736895e-02,-2.253579306325130815e-01,8.391386199742781882e-01,6.573297613591034860e+01
3.029999999999999916e-01,7.324886602324105489e+00,1.399933872531199164e+00,1.000000000000000000e+01,9.732017604801214417e-02,-2.267563007572642453e-01,8.425356911662527093e-01,6.573296828564011207e+01
3.039999999999999925e-01,7.339014536332781447e+00,1.406191451980114193e+00,1.000000000000000000e+01,9.794528304403352092e-02,-2.281609271748857026e-01,8.459305035859362443e-01,6.573296050397010504e+01
3.049999999999999933e-01,7.353205696962942461e+00,1.412453934881481743e+00,1.000000000000000000e+01,9.857093090547447423e-02,-2.295718149096822869e-01,8.493228651595122747e-01,6.573295279468881347e+01
3.059999999999999942e-01,7.367460131372755683e+00,1.418720834231808059e+00,1.000000000000000000e+01,9.919707196871667410e-02,-2.309889685007435745e-01,8.527125808523939865e-01,6.573294516149013589e+01
3.069999999999999951e-01,7.381777881766924843e+00,1.424991655871580276e+00,1.000000000000000000e+01,9.982365786324441659e-02,-2.324123919947893857e-01,8.560994526574459140e-01,6.573293760796906327e+01
3.079999999999999960e-01,7.396158985324392532e+00,1.431265898480229781e+00,1.000000000000000000e+01,1.004506395110064815e-01,-2.338420889390097623e-01,8.594832795840847695e-01,6.573293013761737313e+01
3.089999999999999969e-01,7.410603474126003398e+00,1.437543053573715479e+00,1.000000000000000000e+01,1.010779671260324808e-01,-2.352780623739016419e-01,8.628638576482907663e-01,6.573292275381973582e+01
3.099999999999999978e-01,7.425111375082154908e+00,1.443822605504792911e+00,1.000000000000000000e+01,1.017055902143100682e-01,-2.367203148261053103e-01,8.662409798635596347e-01,6.573291545984993434e+01
3.109999999999999987e-01,7.439682709860466758e+00,1.450104031466040055e+00,1.000000000000000000e+01,1.023334575739297120e-01,-2.381688483012431856e-01,8.696144362328273036e-01,6.573290825886724065e+01
3.119999999999999996e-01,7.454317494813491152e+00,1.456386801495700212e+00,1.000000000000000000e+01,1.029615172955034574e-01,-2.396236642767635705e-01,8.729840137413981127e-01,6.573290115391299082e+01
3.130000000000000004e-01,7.469015740906502110e+00,1.462670378486415013e+00,1.000000000000000000e+01,1.035897167628642285e-01,-2.410847636947925365e-01,8.763494963509083080e-01,6.573289414790748708e+01
3.140000000000000013e-01,7.483777453645379829e+00,1.468954218196909300e+00,1.000000000000000000e+01,1.042180026540521498e-01,-2.425521469549967446e-01,8.797106649943567946e-01,6.573288724364695668e+01
3.150000000000000022e-01,7.498602633004634477e+00,1.475237769266696253e+00,1.000000000000000000e+01,1.048463209425944259e-01,-2.440258139074601429e-01,8.830672975722354545e-01,6.573288044380080919e+01
3.160000000000000031e-01,7.513491273355588973e+00,1.481520473233868485e+00,1.000000000000000000e+01,1.054746168990851329e-01,-2.455057638455776514e-01,8.864191689497905591e-01,6.573287375090924911e+01
3.170000000000000040e-01,7.528443363394758947e+00,1.487801764556038853e+00,1.000000000000000000e+01,1.061028350930714875e-01,-2.469919954989692190e-01,8.897660509554486952e-01,6.573286716738084579e+01
3.180000000000000049e-01,7.543458886072460956e+00,1.494081070634499131e+00,1.000000000000000000e+01,1.067309193952527685e-01,-2.484845070264168898e-01,8.931077123804391782e-01,6.573286069549055810e+01
3.190000000000000058e-01,7.558537818521677387e+00,1.500357811841658284e+00,1.000000000000000000e+01,1.073588129799983859e-01,-2.499832960088287648e-01,8.964439189796450380e-01,6.573285433737800076e+01
3.200000000000000067e-01,7.573680131987218012e+00,1.506631401551824956e+00,1.000000000000000000e+01,1.079864583281912593e-01,-2.514883594422326896e-01,8.997744334737166616e-01,6.573284809504569637e+01
3.210000000000000075e-01,7.588885791755207499e+00,1.512901246175397896e+00,1.000000000000000000e+01,1.086137972304027227e-01,-2.529996937308034433e-01,9.030990155524798446e-01,6.573284197035795273e+01
3.220000000000000084e-01,7.604154757082936200e+00,1.519166745196526280e+00,1.000000000000000000e+01,1.092407707904051450e-01,-2.545172946799266200e-01,9.064174218796707816e-01,6.573283596503969761e+01
3.230000000000000093e-01,7.619486981129107050e+00,1.525427291214301651e+00,1.000000000000000000e+01,1.098673194290281513e-01,-2.560411574893027842e-01,9.097294060990318565e-01,6.573283008067556921e+01
3.240000000000000102e-01,7.634882410884517689e+00,1.531682269987541645e+00,1.000000000000000000e+01,1.104933828883645913e-01,-2.575712767460956454e-01,9.130347188417997639e-01,6.573282431870950404e+01
3.250000000000000111e-01,7.650340987103212420e+00,1.537931060483225698e+00,1.000000000000000000e+01,1.111189002363319883e-01,-2.591076464181276129e-01,9.163331077356191567e-01,6.573281868044426801e+01
3.260000000000000120e-01,7.665862644234138656e+00,1.544173034928640664e+00,1.000000000000000000e+01,1.117438098715951705e-01,-2.606502598471264198e-01,9.196243174149140165e-01,6.573281316704138533e+01
3.270000000000000129e-01,7.681447310353354041e+00,1.550407558867294089e+00,1.000000000000000000e+01,1.123680495288558873e-01,-2.621991097420272032e-01,9.229080895327493872e-01,6.573280777952129483e+01
3.280000000000000138e-01,7.697094907096810878e+00,1.556633991218650204e+00,1.000000000000000000e+01,1.129915562845147103e-01,-2.637541881723329262e-01,9.261841627742153360e-01,6.573280251876366265e+01
3.290000000000000147e-01,7.712805349593768511e+00,1.562851684341745040e+00,1.000000000000000000e+01,1.136142665627107723e-01,-2.653154865615374725e-01,9.294522728713646709e-01,6.573279738550814955e+01
3.300000000000000155e-01,7.728578546400862948e+00,1.569059984102730620e+00,1.000000000000000000e+01,1.142361161417444204e-01,-2.668829956806154646e-01,9.327121526197368340e-01,6.573279238035505045e+01
3.310000000000000164e-01,7.744414399436880814e+00,1.575258229946403521e+00,1.000000000000000000e+01,1.148570401608879771e-01,-2.684567056415824715e-01,9.359635318964981687e-01,6.573278750376653079e+01
3.320000000000000173e-01,7.760312803918273161e+00,1.581445754971763984e+00,1.000000000000000000e+01,1.154769731275894634e-01,-2.700366058911299327e-01,9.392061376802308681e-01,6.573278275606784860e+01
3.330000000000000182e-01,7.776273648295454421e+00,1.587621886011656658e+00,1.000000000000000000e+01,1.160958489250740050e-01,-2.716226852043384654e-01,9.424396940723993588e-01,6.573277813744890352e+01
3.340000000000000191e-01,7.792296814189924703e+00,1.593785943716537146e+00,1.000000000000000000e+01,1.167136008203475545e-01,-2.732149316784739934e-01,9.456639223205260958e-01,6.573277364796598476e+01
3.350000000000000200e-01,7.808382176332260727e+00,1.599937242642408330e+00,1.000000000000000000e+01,1.173301614726072611e-01,-2.748133327268709736e-01,9.488785408431045232e-01,6.573276928754360426e+01
3.360000000000000209e-01,7.824529602501011816e+00,1.606075091342971328e+00,1.000000000000000000e+01,1.179454629420626371e-01,-2.764178750729063272e-01,9.520832652562795095e-01,6.573276505597678465e+01
3.370000000000000218e-01,7.840738953462548899e+00,1.612198792466027264e+00,1.000000000000000000e+01,1.185594366991715026e-01,-2.780285447440690727e-01,9.552778084023232363e-01,6.573276095293324772e+01
3.380000000000000226e-01,7.857010082911910942e+00,1.618307642854169393e+00,1.000000000000000000e+01,1.191720136342944714e-01,-2.796453270661293233e-01,9.584618803799344056e-01,6.573275697795608608e+01
3.390000000000000235e-01,7.873342837414684325e+00,1.624400933649802203e+00,1.000000000000000000e+01,1.197831240677714459e-01,-2.812682066574111461e-01,9.616351885763878560e-01,6.573275313046630686e+01
3.400000000000000244e-01,7.889737056349968469e+00,1.630477950404516374e+00,1.000000000000000000e+01,1.203926977604234255e-01,-2.828971674231742228e-01,9.647974377015609004e-01,6.573274940976581604e+01
3.410000000000000253e-01,7.906192571854465889e+00,1.636537973192854434e+00,1.000000000000000000e+01,1.210006639244825960e-01,-2.845321925501074767e-01,9.679483298238624744e-01,6.573274581504038849e+01
3.420000000000000262e-01,7.922709208767742872e+00,1.642580276730490452e+00,1.000000000000000000e+01,1.216069512349535336e-01,-2.861732645009403275e-01,9.710875644080892988e-01,6.573274234536293648e+01
3.430000000000000271e-01,7.939286784578705181e+00,1.648604130496851061e+00,1.000000000000000000e+01,1.222114878414079647e-01,-2.878203650091751276e-01,9.742148383552333701e-01,6.573273899969676393e+01
3.440000000000000280e-01,7.955925109373335857e+00,1.654608798862198249e+00,1.000000000000000000e+01,1.228142013802152321e-01,-2.894734750739456630e-01,9.773298460442638724e-01,6.573273577689913338e+01
3.450000000000000289e-01,7.972623985783734213e+00,1.660593541219193447e+00,1.000000000000000000e+01,1.234150189872105230e-01,-2.911325749550061626e-01,9.804322793759048249e-01,6.573273267572476186e+01
3.460000000000000298e-01,7.989383208938511949e+00,1.666557612118958254e+00,1.000000000000000000e+01,1.240138673108023837e-01,-2.927976441678551422e-01,9.835218278184304497e-01,6.573272969482970041e+01
3.470000000000000306e-01,8.006202566414579280e+00,1.672500261411643763e+00,1.000000000000000000e+01,1.246106725255207853e-01,-2.944686614789987500e-01,9.865981784554971323e-01,6.573272683277500050e+01
3.480000000000000315e-01,8.023081838190375237e+00,1.678420734391519176e+00,1.000000000000000000e+01,1.252053603460068221e-01,-2.961456049013580505e-01,9.896610160360317376e-01,6.573272408803083522e+01
3.490000000000000324e-01,8.040020796600590103e+00,1.684318271946582568e+00,1.000000000000000000e+01,1.257978560414447222e-01,-2.978284516898247469e-01,9.927100230261926006e-01,6.573272145898039298e+01
3.500000000000000333e-01,8.057019206292409308e+00,1.690192110712700035e+00,1.000000000000000000e+01,1.263880844504363110e-01,-2.995171783369700580e-01,9.957448796634206234e-01,6.573271894392408399e+01
3.510000000000000342e-01,8.074076824183352485e+00,1.696041483232267666e+00,1.000000000000000000e+01,1.269759699963181054e-01,-3.012117605689108024e-01,9.987652640125950221e-01,6.573271654108373241e+01
3.519999999999999796e-01,8.091193399420719246e+00,1.701865618117394563e+00,1.000000000000000000e+01,1.275614367029205276e-01,-3.029121733413380202e-01,1.001770852024306935e+00,6.573271424860678280e+01
3.529999999999999805e-01,8.108368673342720712e+00,1.707663740217596260e+00,1.000000000000000000e+01,1.281444082107685567e-01,-3.046183908357117387e-01,1.004761317595263881e+00,6.573271206457063442e+01
3.539999999999999813e-01,8.125602379441318135e+00,1.713435070791987203e+00,1.000000000000000000e+01,1.287248077937226121e-01,-3.063303864556270462e-01,1.007736332630834619e+00,6.573270998698704659e+01
3.549999999999999822e-01,8.142894243326821879e+00,1.719178827685953648e+00,1.000000000000000000e+01,1.293025583760583075e-01,-3.080481328233554694e-01,1.010695567109745951e+00,6.573270801380648720e+01
3.559999999999999831e-01,8.160243982694302289e+00,1.724894225512288104e+00,1.000000000000000000e+01,1.298775825499829395e-01,-3.097716017765667629e-01,1.013638689150935690e+00,6.573270614292262337e+01
3.569999999999999840e-01,8.177651307291846194e+00,1.730580475836761112e+00,1.000000000000000000e+01,1.304498025935867112e-01,-3.115007643652348279e-01,1.016565365082571448e+00,6.573270437217669837e+01
3.579999999999999849e-01,8.195115918890715889e+00,1.736236787368097945e+00,1.000000000000000000e+01,1.310191404892256939e-01,-3.132355908487327034e-01,1.019475259513236365e+00,6.573270269936202226e+01
3.589999999999999858e-01,8.212637511257439016e+00,1.741862366152330921e+00,1.000000000000000000e+01,1.315855179423336963e-01,-3.149760506931205684e-01,1.022368035405286868e+00,6.573270112222839145e+01
3.599999999999999867e-01,8.230215770127887964e+00,1.747456415771488247e+00,1.000000000000000000e+01,1.321488564006592092e-01,-3.167221125686316419e-01,1.025243354150382258e+00,6.573269963848662201e+01
3.609999999999999876e-01,8.247850373183389650e+00,1.753018137546576094e+00,1.000000000000000000e+01,1.327090770739237091e-01,-3.184737443473599772e-01,1.028100875647184553e+00,6.573269824581295495e+01
3.619999999999999885e-01,8.265540990028901192e+00,1.758546730744809494e+00,1.000000000000000000e+01,1.332661009538967656e-01,-3.202309131011542576e-01,1.030940258381226826e+00,6.573269694185333378e+01
3.629999999999999893e-01,8.283287282173297683e+00,1.764041392791039442e+00,1.000000000000000000e+01,1.338198488348832649e-01,-3.219935850997219240e-01,1.033761159506945138e+00,6.573269572422802298e+01
3.639999999999999902e-01,8.301088903011825337e+00,1.769501319483322899e+00,1.000000000000000000e+01,1.343702413346172519e-01,-3.237617258089481864e-01,1.036563234931866306e+00,6.573269459053580022e+01
3.649999999999999911e-01,8.318945497810739553e+00,1.774925705212572424e+00,1.000000000000000000e+01,1.349171989155569518e-01,-3.255352998894334160e-01,1.039346139402943514e+00,6.573269353835821960e+01
3.659999999999999920e-01,8.336856703694186521e+00,1.780313743186222597e+00,1.000000000000000000e+01,1.354606419065745582e-01,-3.273142711952531370e-01,1.042109526595029534e+00,6.573269256526401705e+01
3.669999999999999929e-01,8.354822149633369222e+00,1.785664625655844162e+00,1.000000000000000000e+01,1.360004905250341845e-01,-3.290986027729448926e-01,1.044853049201472928e+00,6.573269166881308934e+01
3.679999999999999938e-01,8.372841456438019136e+00,1.790977544148629752e+00,1.000000000000000000e+01,1.365366648992510645e-01,-3.308882568607253716e-01,1.047576359026823445e+00,6.573269084656074313e+01
3.689999999999999947e-01,8.390914236750230515e+00,1.796251689702673682e+00,1.000000000000000000e+01,1.370690850913241776e-01,-3.326831948879423462e-01,1.050279107081629970e+00,6.573269009606177349e+01
3.699999999999999956e-01,8.409040095040694496e+00,1.801486253105961222e+00,1.000000000000000000e+01,1.375976711203345249e-01,-3.344833774747639210e-01,1.052960943679309036e+00,6.573268941487425820e+01
3.709999999999999964e-01,8.427218627607352630e+00,1.806680425138978530e+00,1.000000000000000000e+01,1.381223429859003426e-01,-3.362887644321103098e-01,1.055621518535065473e+00,6.573268880056360786e+01
3.719999999999999973e-01,8.445449422576528420e+00,1.811833396820850872e+00,1.000000000000000000e+01,1.386430206920804820e-01,-3.380993147618303052e-01,1.058260480866838549e+00,6.573268825070621801e+01
3.729999999999999982e-01,8.463732059906558192e+00,1.816944359658909658e+00,1.000000000000000000e+01,1.391596242716165166e-01,-3.399149866571266609e-01,1.060877479498248510e+00,6.573268776289326354e+01
3.739999999999999991e-01,8.482066111393953278e+00,1.822012505901585255e+00,1.000000000000000000e+01,1.396720738105034221e-01,-3.417357375032337163e-01,1.063472162963515544e+00,6.573268733473423708e+01
3.750000000000000000e-01,8.500451140682143247e+00,1.827037028794519458e+00,1.000000000000000000e+01,1.401802894728788884e-01,-3.435615238783499836e-01,1.066044179614318077e+00,6.573268696386050181e+01
3.760000000000000009e-01,8.518886703272810834e+00,1.832017122839781020e+00,1.000000000000000000e+01,1.406841915262201093e-01,-3.453923015548295838e-01,1.068593177728559329e+00,6.573268664792854565e+01
3.770000000000000018e-01,8.537372346539862988e+00,1.836951984058072807e+00,1.000000000000000000e+01,1.411837003668369450e-01,-3.472280255006349181e-01,1.071118805621005032e+00,6.573268638462340618e+01
3.780000000000000027e-01,8.555907609746066456e+00,1.841840810253801530e+00,1.000000000000000000e+01,1.416787365456496084e-01,-3.490686498810536831e-01,1.073620711755754575e+00,6.573268617166169747e+01
3.790000000000000036e-01,8.574492024062370987e+00,1.846682801282888642e+00,1.000000000000000000e+01,1.421692207942387431e-01,-3.509141280606830060e-01,1.076098544860504713e+00,6.573268600679475071e+01
3.800000000000000044e-01,8.593125112589950376e+00,1.851477159323187349e+00,1.000000000000000000e+01,1.426550740511551840e-01,-3.527644126056838081e-01,1.078551954042563210e+00,6.573268588781138533e+01
3.810000000000000053e-01,8.611806390384986187e+00,1.856223089147372995e+00,1.000000000000000000e+01,1.431362174884763527e-01,-3.546194552863067284e-01,1.080980588906566675e+00,6.573268581254086484e+01
3.820000000000000062e-01,8.630535364486224381e+00,1.860919798398162239e+00,1.000000000000000000e+01,1.436125725385957175e-01,-3.564792070796933277e-01,1.083384099673855072e+00,6.573268577885546904e+01
3.830000000000000071e-01,8.649311533945313712e+00,1.865566497865718487e+00,1.000000000000000000e+01,1.440840609212313272e-01,-3.583436181729537373e-01,1.085762137303450947e+00,6.573268578467300927e+01
3.840000000000000080e-01,8.668134389859961431e+00,1.870162401767094584e+00,1.000000000000000000e+01,1.445506046706390435e-01,-3.602126379665235856e-01,1.088114353614593188e+00,6.573268582795928694e+01
3.850000000000000089e-01,8.687003415409916940e+00,1.874706728027556224e+00,1.000000000000000000e+01,1.450121261630157032e-01,-3.620862150778016431e-01,1.090440401410767812e+00,6.573268590673032463e+01
3.860000000000000098e-01,8.705918085895810066e+00,1.879198698563630643e+00,1.000000000000000000e+01,1.454685481440767814e-01,-3.639642973450700203e-01,1.092739934605179375e+00,6.573268601905454034e+01
3.870000000000000107e-01,8.724877868780851031e+00,1.883637539567717623e+00,1.000000000000000000e+01,1.459197937567932035e-01,-3.658468318316987489e-01,1.095012608347601946e+00,6.573268616305480805e+01
3.880000000000000115e-01,8.743882223735413461e+00,1.888022481794095597e+00,1.000000000000000000e+01,1.463657865692709892e-01,-3.677337648306360229e-01,1.097258079152548138e+00,6.573268633691016305e+01
3.890000000000000124e-01,8.762930602684509296e+00,1.892352760846155002e+00,1.000000000000000000e+01,1.468064506027576543e-01,-3.696250418691854334e-01,1.099476005028691139e+00,6.573268653885770618e+01
3.900000000000000133e-01,8.782022449858175150e+00,1.896627617464683224e+00,1.000000000000000000e+01,1.472417103597581656e-01,-3.715206077140709717e-01,1.101666045609471567e+00,6.573268676719420966e+01
3.910000000000000142e-01,8.801157201844771905e+00,1.900846297817023745e+00,1.000000000000000000e+01,1.476714908522438474e-01,-3.734204063767913584e-01,1.103827862284821215e+00,6.573268702027745292e+01
3.920000000000000151e-01,8.820334287647204619e+00,1.905008053786931166e+00,1.000000000000000000e+01,1.480957176299362299e-01,-3.753243811192638613e-01,1.105961118333930404e+00,6.573268729652770048e+01
3.930000000000000160e-01,8.839553128742076993e+00,1.909112143264933836e+00,1.000000000000000000e+01,1.485143168086485721e-01,-3.772324744597584933e-01,1.108065479058987002e+00,6.573268759442886733e+01
3.940000000000000169e-01,8.858813139141778592e+00,1.913157830439019325e+00,1.000000000000000000e+01,1.489272150986664656e-01,-3.791446281791225892e-01,1.110140611919807618e+00,6.573268791252955623e+01
3.950000000000000178e-01,8.878113725459504835e+00,1.917144386085452235e+00,1.000000000000000000e+01,1.493343398331494765e-01,-3.810607833272967038e-01,1.112186186669286592e+00,6.573268824944412358e+01
3.960000000000000187e-01,8.897454286977220406e+00,1.921071087859529625e+00,1.000000000000000000e+01,1.497356189965349249e-01,-3.829808802301205573e-01,1.114201875489578608e+00,6.573268860385336154e+01
3.970000000000000195e-01,8.916834215716551881e+00,1.924937220586079301e+00,1.000000000000000000e+01,1.501309812529249832e-01,-3.849048584964303021e-01,1.116187353128935467e+00,6.573268897450526538e+01
3.980000000000000204e-01,8.936252896512614896e+00,1.928742076549500695e+00,1.000000000000000000e+01,1.505203559744378305e-01,-3.868326570254455588e-01,1.118142297039110833e+00,6.573268936021557352e+01
3.990000000000000213e-01,8.955709707090768745e+00,1.932484955783150493e+00,1.000000000000000000e+01,1.509036732695033522e-01,-3.887642140144461078e-01,1.120066387513246609e+00,6.573268975986832174e+01
4.000000000000000222e-01,8.975204018146285989e+00,1.936165166357866729e+00,1.000000000000000000e+01,1.512808640110840375e-01,-3.906994669667374076e-01,1.121959307824154095e+00,6.573269017241591428e+01
4.010000000000000231e-01,8.994735193426928177e+00,1.939782024669427951e+00,1.000000000000000000e+01,1.516518598648008420e-01,-3.926383526999036588e-01,1.123820744362897806e+00,6.573269059687956428e+01
4.020000000000000240e-01,9.014302589818427691e+00,1.943334855724742294e+00,1.000000000000000000e+01,1.520165933169444483e-01,-3.945808073543477512e-01,1.125650386777591994e+00,6.573269103234932231e+01
4.030000000000000249e-01,9.033905557432845512e+00,1.946822993426555515e+00,1.000000000000000000e+01,1.523749977023513558e-01,-3.965267664021160932e-01,1.127447928112316422e+00,6.573269147798394840e+01
4.040000000000000258e-01,9.053543439699797801e+00,1.950245780856470157e+00,1.000000000000000000e+01,1.527270072321249561e-01,-3.984761646560067705e-01,1.129213064946054779e+00,6.573269193301092628e+01
4.050000000000000266e-01,9.073215573460528205e+00,1.953602570556066009e+00,1.000000000000000000e+01,1.530725570211808606e-01,-4.004289362789597018e-01,1.130945497531561594e+00,6.573269239672610809e+01
4.060000000000000275e-01,9.092921289064817003e+00,1.956892724805909589e+00,1.000000000000000000e+01,1.534115831155961618e-01,-4.023850147937260147e-01,1.132644929934059075e+00,6.573269286849337334e+01
4.070000000000000284e-01,9.112659910470688018e+00,1.960115615902241260e+00,1.000000000000000000e+01,1.537440225197422849e-01,-4.043443330928149226e-01,1.134311070169664371e+00,6.573269334774417416e+01
4.080000000000000293e-01,9.132430755346902629e+00,1.963270626431128596e+00,1.000000000000000000e+01,1.540698132231804462e-01,-4.063068234487152153e-01,1.135943630343448030e+00,6.573269383397703791e+01
4.090000000000000302e-01,9.152233135178208911e+00,1.966357149539871285e+00,1.000000000000000000e+01,1.543888942272995668e-01,-4.082724175243892528e-01,1.137542326787021940e+00,6.573269432675678559e+01
4.100000000000000311e-01,9.172066355373310387e+00,1.969374589205449944e+00,1.000000000000000000e+01,1.547012055716758816e-01,-4.102410463840356902e-01,1.139106880195554616e+00,6.573269482571389233e+01
4.110000000000000320e-01,9.191929715375540155e+00,1.972322360499801919e+00,1.000000000000000000e+01,1.550066883601336765e-01,-4.122126405041185437e-01,1.140637015764111473e+00,6.573269533054364899e+01
4.120000000000000329e-01,9.211822508776192464e+00,1.975199889851717572e+00,1.000000000000000000e+01,1.553052847864867803e-01,-4.141871297846590472e-01,1.142132463323215275e+00,6.573269584100513896e+01
4.130000000000000338e-01,9.231744023430481505e+00,1.978006615305144766e+00,1.000000000000000000e+01,1.555969381599403567e-01,-4.161644435607866899e-01,1.143592957473523741e+00,6.573269635692030022e+01
4.140000000000000346e-01,9.251693541576086588e+00,1.980741986773692176e+00,1.000000000000000000e+01,1.558815929301327619e-01,-4.181445106145458279e-01,1.145018237719517273e+00,6.573269687817293061e+01
4.150000000000000355e-01,9.271670339954260598e+00,1.983405466291126018e+00,1.000000000000000000e+01,1.561591947117972889e-01,-4.201272591869535944e-01,1.146408048602095109e+00,6.573269740470722411e+01
4.160000000000000364e-01,9.291673689933428903e+00,1.985996528257651939e+00,1.000000000000000000e+01,1.564296903090237334e-01,-4.221126169903053338e-01,1.147762139829969774e+00,6.573269793652688975e+01
4.169999999999999818e-01,9.311702857635273389e+00,1.988514659681781094e+00,1.000000000000000000e+01,1.566930277391001824e-01,-4.241005112207229533e-01,1.149080266409758133e+00,6.573269847369361685e+01
4.179999999999999827e-01,9.331757104063216346e+00,1.990959360417576152e+00,1.000000000000000000e+01,1.569491562559151565e-01,-4.260908685709419719e-01,1.150362188774661787e+00,6.573269901632571077e+01
4.189999999999999836e-01,9.351835685233297113e+00,1.993330143397079146e+00,1.000000000000000000e+01,1.571980263729009508e-01,-4.280836152433317165e-01,1.151607672911630242e+00,6.573269956459677132e+01
4.199999999999999845e-01,9.371937852307352657e+00,1.995626534857725343e+00,1.000000000000000000e+01,1.574395898854988596e-01,-4.300786769631447792e-01,1.152816490486903156e+00,6.573270011873414376e+01
4.209999999999999853e-01,9.392062851728486095e+00,1.997848074564549492e+00,1.000000000000000000e+01,1.576737998931277140e-01,-4.320759789919894622e-01,1.153988418969825736e+00,6.573270067901728453e+01
4.219999999999999862e-01,9.412209925358734353e+00,1.999994316026993291e+00,1.000000000000000000e+01,1.579006108206370551e-01,-4.340754461415207710e-01,1.155123241754832941e+00,6.573270124577632600e+01
4.229999999999999871e-01,9.432378310618918960e+00,2.002064826710128642e+00,1.000000000000000000e+01,1.581199784392265939e-01,-4.360770027873440147e-01,1.156220748281499233e+00,6.573270181939024326e+01
4.239999999999999880e-01,9.452567240630580514e+00,2.004059188240113087e+00,1.000000000000000000e+01,1.583318598868145854e-01,-4.380805728831251855e-01,1.157280734152549284e+00,6.573270240028531930e+01
4.249999999999999889e-01,9.472775944359975497e+00,2.005976996603699991e+00,1.000000000000000000e+01,1.585362136878370742e-01,-4.400860799749023999e-01,1.158303001249729292e+00,6.573270298893334029e+01
4.259999999999999898e-01,9.493003646764048398e+00,2.007817862341625847e+00,1.000000000000000000e+01,1.587329997724616082e-01,-4.420934472155924611e-01,1.159287357847436750e+00,6.573270358584979078e+01
4.269999999999999907e-01,9.513249568938329404e+00,2.009581410735707951e+00,1.000000000000000000e+01,1.589221794951981570e-01,-4.441025973796857707e-01,1.160233618724007876e+00,6.573270419159214839e+01
4.279999999999999916e-01,9.533512928266688391e+00,2.011267281989486566e+00,1.000000000000000000e+01,1.591037156528916641e-01,-4.461134528781237618e-01,1.161141605270565869e+00,6.573270480675795113e+01
4.289999999999999925e-01,9.553792938572883031e+00,2.012875131402246609e+00,1.000000000000000000e+01,1.592775725020800226e-01,-4.481259357733519688e-01,1.162011145597331874e+00,6.573270543198302107e+01
4.299999999999999933e-01,9.574088810273826411e+00,2.014404629536270974e+00,1.000000000000000000e+01,1.594437157757027379e-01,-4.501399677945421840e-01,1.162842074637301826e+00,6.573270606793951742e+01
4.309999999999999942e-01,9.594399750534513771e+00,2.015855462377170060e+00,1.000000000000000000e+01,1.596021126991451489e-01,-4.521554703529763741e-01,1.163634234247196808e+00,6.573270671533410336e+01
4.319999999999999951e-01,9.614724963424533755e+00,2.017227331487146280e+00,1.000000000000000000e+01,1.597527320056044975e-01,-4.541723645575859725e-01,1.164387473305593890e+00,6.573270737490595650e+01
4.329999999999999960e-01,9.635063650076087782e+00,2.018519954151052787e+00,1.000000000000000000e+01,1.598955439507639131e-01,-4.561905712306389415e-01,1.165101647808147955e+00,6.573270804742489304e+01
4.339999999999999969e-01,9.655415008843453606e+00,2.019733063515116722e+00,1.000000000000000000e+01,1.600305203267614884e-01,-4.582100109235672791e-01,1.165776620959814602e+00,6.573270873368939249e+01
4.349999999999999978e-01,9.675778235463809551e+00,2.020866408718198670e+00,1.000000000000000000e+01,1.601576344754420123e-01,-4.602306039329278620e-01,1.166412263263991056e+00,6.573270943452470760e+01
4.359999999999999987e-01,9.696152523219346619e+00,2.021919755015468834e+00,1.000000000000000000e+01,1.602768613008794252e-01,-4.622522703164886893e-01,1.167008452608488067e+00,6.573271015078081803e+01
4.369999999999999996e-01,9.716537063100595617e+00,2.022892883894389815e+00,1.000000000000000000e+01,1.603881772811590334e-01,-4.642749299094333093e-01,1.167565074348254850e+00,6.573271088333061130e+01
4.380000000000000004e-01,9.736931043970882271e+00,2.023785593182894971e+00,1.000000000000000000e+01,1.604915604794088235e-01,-4.662985023406751028e-01,1.168082021384775571e+00,6.573271163306783649e+01
4.390000000000000013e-01,9.757333652731841056e+00,2.024597697149666420e+00,1.000000000000000000e+01,1.605869905540699416e-01,-4.683229070492738733e-01,1.168559194242064336e+00,6.573271240090515732e+01
4.400000000000000022e-01,9.777744074489893578e+00,2.025329026596416782e+00,1.000000000000000000e+01,1.606744487683973155e-01,-4.703480633009470280e-01,1.168996501139182520e+00,6.573271318777230476e+01
4.410000000000000031e-01,9.798161492723631127e+00,2.025979428942094707e+00,1.000000000000000000e+01,1.607539179991818168e-01,-4.723738902046665800e-01,1.169393858059210478e+00,6.573271399461410169e+01
4.420000000000000040e-01,9.818585089451998371e+00,2.026548768298930714e+00,1.000000000000000000e+01,1.608253827446861628e-01,-4.744003067293344755e-01,1.169751188814605714e+00,6.573271482238851604e+01
4.430000000000000049e-01,9.839014045403208897e+00,2.027036925540256274e+00,1.000000000000000000e+01,1.608888291317875086e-01,-4.764272317205279217e-01,1.170068425108882204e+00,6.573271567206489863e+01
4.440000000000000058e-01,9.859447540184300252e+00,2.027443798360029525e+00,1.000000000000000000e+01,1.609442449223202620e-01,-4.784545839173059423e-01,1.170345506594551832e+00,6.573271654462189417e+01
4.450000000000000067e-01,9.879884752451253860e+00,2.027769301324018780e+00,1.000000000000000000e+01,1.609916195186135990e-01,-4.804822819690695024e-01,1.170582380927269073e+00,6.573271744104586389e+01
4.460000000000000075e-01,9.900324860079589229e+00,2.028013365912586963e+00,1.000000000000000000e+01,1.610309439682187926e-01,-4.825102444524667078e-01,1.170779003816123875e+00,6.573271836232873966e+01
4.470000000000000084e-01,9.920767040335347176e+00,2.028175940555046797e+00,1.000000000000000000e+01,1.610622109678220004e-01,-4.845383898883336982e-01,1.170935339070033887e+00,6.573271930946657449e+01
4.480000000000000093e-01,9.941210470046376813e+00,2.028256990655546321e+00,1.000000000000000000e+01,1.610854148663393715e-01,-4.865666367586645724e-01,1.171051358640186280e+00,6.573272028345742513e+01
4.490000000000000102e-01,9.961654325773848129e+00,2.028256498610465641e+00,1.000000000000000000e+01,1.611005516671917270e-01,-4.885949035236000770e-01,1.171127042658487660e+00,6.573272128529984570e+01
4.500000000000000111e-01,9.982097783983892469e+00,2.028174463817306705e+00,1.000000000000000000e+01,1.611076190297568433e-01,-4.906231086384275630e-01,1.171162379471980097e+00,6.573272231599105453e+01
4.510000000000000120e-01,2.540021219290977683e-03,2.028010902675067673e+00,1.000000000000000000e+01,1.611066162699983373e-01,-4.926511705705834965e-01,1.171162379471980319e+00,6.573272337652525721e+01
4.520000000000000129e-01,2.298021427112990900e-02,2.027765848576103203e+00,1.000000000000000000e+01,1.610975443602708224e-01,-4.946790078166499738e-01,1.171162379473791315e+00,6.573272446789204082e+01
4.530000000000000138e-01,4.341754035032725778e-02,2.027439351889475549e+00,1.000000000000000000e+01,1.610804059283016676e-01,-4.967065389193365266e-01,1.171162379496866635e+00,6.573272559107476809e+01
4.540000000000000147e-01,6.385117725895009255e-02,2.027031479935812452e+00,1.000000000000000000e+01,1.610552052553505531e-01,-4.987336824844391114e-01,1.171162379604795412e+00,6.573272674704890051e+01
4.550000000000000155e-01,8.428030356123708544e-02,2.026542316953700240e+00,1.000000000000000000e+01,1.610219482735487928e-01,-5.007603571977675694e-01,1.171162379932386033e+00,6.573272793678060566e+01
4.560000000000000164e-01,1.047040987542396384e-01,2.025971964057633912e+00,1.000000000000000000e+01,1.609806425624212001e-01,-5.027864818420327842e-01,1.171162380712643003e+00,6.573272916122515142e+01
4.570000000000000173e-01,1.251217434379970350e-01,2.025320539187571711e+00,1.000000000000000000e+01,1.609312973445937156e-01,-5.048119753136862675e-01,1.171162382303607252e+00,6.573273042132544219e+01
4.580000000000000182e-01,1.455324194851608244e-01,2.024588177050139048e+00,1.000000000000000000e+01,1.608739234806913776e-01,-5.068367566397022905e-01,1.171162385215029023e+00,6.573273171801075421e+01
4.590000000000000191e-01,1.659353102099846711e-01,2.023775029051532837e+00,1.000000000000000000e+01,1.608085334634312136e-01,-5.088607449942952332e-01,1.171162390134843578e+00,6.573273305219517226e+01
4.600000000000000200e-01,1.863296005365958630e-01,2.022881263222193304e+00,1.000000000000000000e+01,1.607351414109159937e-01,-5.108838597155637151e-01,1.171162397955419987e+00,6.573273442477638184e+01
4.610000000000000209e-01,2.067144771664659320e-01,2.021907064133310783e+00,1.000000000000000000e+01,1.606537630591351740e-01,-5.129060203220533465e-01,1.171162409799554549e+00,6.573273583663436170e+01
4.620000000000000218e-01,2.270891287449980922e-01,2.020852632805242521e+00,1.000000000000000000e+01,1.605644157536801064e-01,-5.149271465292295513e-01,1.171162427046178012e+00,6.573273728863016174e+01
4.630000000000000226e-01,2.474527460271504220e-01,2.019718186607930122e+00,1.000000000000000000e+01,1.604671184406815110e-01,-5.169471582658534681e-01,1.171162451355751033e+00,6.573273878160465244e+01
4.640000000000000235e-01,2.678045220420143813e-01,2.018503959153405081e+00,1.000000000000000000e+01,1.603618916569776731e-01,-5.189659756902512688e-01,1.171162484695316808e+00,6.573274031637748749e+01
4.650000000000000244e-01,2.881436522562691449e-01,2.017210200180477031e+00,1.000000000000000000e+01,1.602487575195224445e-01,-5.209835192064714571e-01,1.171162529363186877e+00,6.573274189374586740e+01
4.660000000000000253e-01,3.084693347364333982e-01,2.015837175431722805e+00,1.000000000000000000e+01,1.601277397140431491e-01,-5.229997094803195967e-01,1.171162588013229477e+00,6.573274351448365849e+01
4.670000000000000262e-01,3.287807703098376000e-01,2.014385166522875803e+00,1.000000000000000000e+01,1.599988634829589418e-01,-5.250144674552655877e-01,1.171162663678738225e+00,6.573274517934022754e+01
4.680000000000000271e-01,3.490771627242402197e-01,2.012854470804741780e+00,1.000000000000000000e+01,1.598621556125705279e-01,-5.270277143682139398e-01,1.171162759795851827e+00,6.573274688903960339e+01
4.690000000000000280e-01,3.693577188060132577e-01,2.011245401217765405e+00,1.000000000000000000e+01,1.597176444195334000e-01,-5.290393717651308281e-01,1.171162880226503278e+00,6.573274864427949638e+01
4.700000000000000289e-01,3.896216486168235793e-01,2.009558286139379035e+00,1.000000000000000000e+01,1.595653597366267495e-01,-5.310493615165200465e-01,1.171163029280872570e+00,6.573275044573053094e+01
4.710000000000000298e-01,4.098681656087376779e-01,2.007793469224270044e+00,1.000000000000000000e+01,1.594053328978311534e-01,-5.330576058327409772e-01,1.171163211739318921e+00,6.573275229403526509e+01
4.720000000000000306e-01,4.300964867776791434e-01,2.005951309237712810e+00,1.000000000000000000e+01,1.592375967227286637e-01,-5.350640272791620244e-01,1.171163432873772337e+00,6.573275418980762197e+01
4.730000000000000315e-01,4.503058328151696155e-01,2.004032179882113684e+00,1.000000000000000000e+01,1.590621855002391505e-01,-5.370685487911415201e-01,1.171163698468560277e+00,6.573275613363205139e+01
4.740000000000000324e-01,4.704954282582851088e-01,2.002036469616921721e+00,1.000000000000000000e+01,1.588791349717080248e-01,-5.390710936888307714e-01,1.171164014840649470e+00,6.573275812606286195e+01
4.750000000000000333e-01,4.906645016377622626e-01,1.999964581472068792e+00,1.000000000000000000e+01,1.586884823133598577e-01,-5.410715856917921451e-01,1.171164388859283534e+00,6.573276016762360996e+01
4.760000000000000342e-01,5.108122856241888998e-01,1.997816932855100536e+00,1.000000000000000000e+01,1.584902661181341599e-01,-5.430699489334254171e-01,1.171164827964996435e+00,6.573276225880651680e+01
4.770000000000000351e-01,5.309380171722172248e-01,1.995593955352170212e+00,1.000000000000000000e+01,1.582845263769189770e-01,-5.450661079751970561e-01,1.171165340187982906e+00,6.573276440007192889e+01
4.780000000000000360e-01,5.510409376627370959e-01,1.993296094523068884e+00,1.000000000000000000e+01,1.580713044591990357e-01,-5.470599878206656719e-01,1.171165934165809830e+00,6.573276659184784876e+01
4.790000000000000369e-01,5.711202930429520874e-01,1.990923809690468893e+00,1.000000000000000000e+01,1.578506430931354287e-01,-5.490515139292987401e-01,1.171166619160451727e+00,6.573276883452940922e+01
4.799999999999999822e-01,5.911753339642982219e-01,1.988477573723565150e+00,1.000000000000000000e+01,1.576225863450940456e-01,-5.510406122300731679e-01,1.171167405074634349e+00,6.573277112847844705e+01
4.809999999999999831e-01,6.112053159181521922e-01,1.985957872816300540e+00,1.000000000000000000e+01,1.573871795986406530e-01,-5.530272091348568120e-01,1.171168302467472833e+00,6.573277347402330406e+01
4.819999999999999840e-01,6.312094993692737299e-01,1.983365206260363944e+00,1.000000000000000000e+01,1.571444695330205810e-01,-5.550112315515631778e-01,1.171169322569391102e+00,6.573277587145830125e+01
4.829999999999999849e-01,6.511871498869306052e-01,1.980700086213153854e+00,1.000000000000000000e+01,1.568945041011415298e-01,-5.569926068970759703e-01,1.171170477296308743e+00,6.573277832104352569e+01
4.839999999999999858e-01,6.711375382736571860e-01,1.977963037460906293e+00,1.000000000000000000e+01,1.566373325070780365e-01,-5.589712631099377216e-01,1.171171779263086021e+00,6.573278082300453207e+01
4.849999999999999867e-01,6.910599406915973741e-01,1.975154597177182225e+00,1.000000000000000000e+01,1.563730051831167533e-01,-5.609471286627979447e-01,1.171173241796214626e+00,6.573278337753224321e+01
4.859999999999999876e-01,7.109536387863871765e-01,1.972275314676918745e+00,1.000000000000000000e+01,1.561015737663616343e-01,-5.629201325746167051e-01,1.171174878945747455e+00,6.573278598478262325e+01
4.869999999999999885e-01,7.308179198085329453e-01,1.969325751166246752e+00,1.000000000000000000e+01,1.558230910749185683e-01,-5.648902044226187247e-01,1.171176705496455472e+00,6.573278864487656392e+01
4.879999999999999893e-01,7.506520767322425458e-01,1.966306479488279635e+00,1.000000000000000000e+01,1.555376110836791115e-01,-5.668572743539946890e-01,1.171178736978208734e+00,6.573279135789985617e+01
4.889999999999999902e-01,7.704554083716714796e-01,1.963218083865082564e+00,1.000000000000000000e+01,1.552451888997229690e-01,-5.688212730973445375e-01,1.171180989675572048e+00,6.573279412390300536e+01
4.899999999999999911e-01,7.902272194945448858e-01,1.960061159636029560e+00,1.000000000000000000e+01,1.549458807373594871e-01,-5.707821319738611843e-01,1.171183480636611929e+00,6.573279694290118869e+01
4.909999999999999920e-01,8.099668209331207791e-01,1.956836312992757732e+00,1.000000000000000000e+01,1.546397438928280299e-01,-5.727397829082494507e-01,1.171186227680909520e+00,6.573279981487434043e+01
4.919999999999999929e-01,8.296735296924613312e-01,1.953544160710932287e+00,1.000000000000000000e+01,1.543268367186775569e-01,-5.746941584393773228e-01,1.171189249406778599e+00,6.573280273976693877e+01
4.929999999999999938e-01,8.493466690559802190e-01,1.950185329879030816e+00,1.000000000000000000e+01,1.540072185978455799e-01,-5.766451917306568697e-01,1.171192565197683111e+00,6.573280571748830425e+01
4.939999999999999947e-01,8.689855686882381747e-01,1.946760457624361562e+00,1.000000000000000000e+01,1.536809499174569549e-01,-5.785928165801520473e-01,1.171196195227857340e+00,6.573280874791242923e+01
4.949999999999999956e-01,8.885895647349586479e-01,1.943270190836525746e+00,1.000000000000000000e+01,1.533480920423628269e-01,-5.805369674304104999e-01,1.171200160467125606e+00,6.573281183087819102e+01
4.959999999999999964e-01,9.081579999202398223e-01,1.939715185888537530e+00,1.000000000000000000e+01,1.530087072884399046e-01,-5.824775793780168076e-01,1.171204482684923276e+00,6.573281496618939457e+01
4.969999999999999973e-01,9.276902236409394487e-01,1.936096108355813694e+00,1.000000000000000000e+01,1.526628588956706889e-01,-5.844145881828652911e-01,1.171209184453522179e+00,6.573281815361492875e+01
4.979999999999999982e-01,9.471855920582130661e-01,1.932413632733242848e+00,1.000000000000000000e+01,1.523106110010248593e-01,-5.863479302771508195e-01,1.171214289150461552e+00,6.573282139288889425e+01
4.989999999999999991e-01,9.666434681861866274e-01,1.928668442150545337e+00,1.000000000000000000e+01,1.519520286111618323e-01,-5.882775427740746244e-01,1.171219820960190283e+00,6.573282468371073151e+01
5.000000000000000000e-01,9.860632219777468732e-01,1.924861228086134579e+00,1.000000000000000000e+01,1.515871775749749462e-01,-5.902033634762652303e-01,1.171225804874923337e+00,6.573282802574547645e+01
5.010000000000000009e-01,1.005444230407436690e+00,1.920992690079686760e+00,1.000000000000000000e+01,1.512161245559971723e-01,-5.921253308839107277e-01,1.171232266694719915e+00,6.573283141862393109e+01
5.020000000000000018e-01,1.024785877551442015e+00,1.917063535443625399e+00,1.000000000000000000e+01,1.508389370046881173e-01,-5.940433842026049405e-01,1.171239233026788229e+00,6.573283486194277714e+01
5.030000000000000027e-01,1.044087554664661077e+00,1.913074478973727954e+00,1.000000000000000000e+01,1.504556831306223530e-01,-5.959574633509024943e-01,1.171246731284025788e+00,6.573283835526498819e+01
5.040000000000000036e-01,1.063348660254848532e+00,1.909026242659054518e+00,1.000000000000000000e+01,1.500664318745984493e-01,-5.978675089675848930e-01,1.171254789682802944e+00,6.573284189811984390e+01
5.050000000000000044e-01,1.082568600153827720e+00,1.904919555391402675e+00,1.000000000000000000e+01,1.496712528806881104e-01,-5.997734624186357166e-01,1.171263437239997929e+00,6.573284549000338473e+01
5.060000000000000053e-01,1.101746787585766940e+00,1.900755152674485693e+00,1.000000000000000000e+01,1.492702164682445931e-01,-6.016752658039258295e-01,1.171272703769295598e+00,6.573284913037853983e+01
5.070000000000000062e-01,1.120882643232519849e+00,1.896533776333030996e+00,1.000000000000000000e+01,1.488633936038895322e-01,-6.035728619636065995e-01,1.171282619876757636e+00,6.573285281867539709e+01
5.080000000000000071e-01,1.139975595296028654e+00,1.892256174221991882e+00,1.000000000000000000e+01,1.484508558734965178e-01,-6.054661944842129051e-01,1.171293216955678229e+00,6.573285655429152996e+01
5.090000000000000080e-01,1.159025079557791882e+00,1.887923099936065441e+00,1.000000000000000000e+01,1.480326754541902712e-01,-6.073552077044753750e-01,1.171304527180735855e+00,6.573286033659223904e+01
5.100000000000000089e-01,1.178030539435401591e+00,1.883535312519700966e+00,1.000000000000000000e+01,1.476089250863792113e-01,-6.092398467208429702e-01,1.171316583501454289e+00,6.573286416491079365e+01
5.110000000000000098e-01,1.196991426036155604e+00,1.879093576177786051e+00,1.000000000000000000e+01,1.471796780458395071e-01,-6.111200573927152435e-01,1.171329419634987046e+00,6.573286803854885818e+01
5.120000000000000107e-01,1.215907198207753392e+00,1.874598659987192439e+00,1.000000000000000000e+01,1.467450081158680475e-01,-6.129957863473864954e-01,1.171343070058237901e+00,6.573287195677656314e+01
5.130000000000000115e-01,1.234777322586082304e+00,1.870051337609355935e+00,1.000000000000000000e+01,1.463049895595216754e-01,-6.148669809847018275e-01,1.171357569999333936e+00,6.573287591883303094e+01
5.140000000000000124e-01,1.253601273640109648e+00,1.865452387004068457e+00,1.000000000000000000e+01,1.458596970919593394e-01,-6.167335894814273134e-01,1.171372955428464868e+00,6.573287992392644696e+01
5.150000000000000133e-01,1.272378533713890425e+00,1.860802590144650104e+00,1.000000000000000000e+01,1.454092058529039277e-01,-6.185955607953341762e-01,1.171389263048105533e+00,6.573288397123454274e+01
5.160000000000000142e-01,1.291108593065706245e+00,1.856102732734668193e+00,1.000000000000000000e+01,1.449535913792398822e-01,-6.204528446689996368e-01,1.171406530282637082e+00,6.573288805990469541e+01
5.170000000000000151e-01,1.309790949904353186e+00,1.851353603926368052e+00,1.000000000000000000e+01,1.444929295777622191e-01,-6.223053916333262103e-01,1.171424795267383745e+00,6.573289218905439668e+01
5.180000000000000160e-01,1.328425110422595035e+00,1.846555996040970093e+00,1.000000000000000000e+01,1.440272966980926939e-01,-6.241531530107798931e-01,1.171444096837083837e+00,6.573289635777140916e+01
5.190000000000000169e-01,1.347010588827801891e+00,1.841710704290991485e+00,1.000000000000000000e+01,1.435567693057777927e-01,-6.259960809183507946e-01,1.171464474513809195e+00,6.573290056511410739e+01
5.200000000000000178e-01,1.365546907369796115e+00,1.836818526504739202e+00,1.000000000000000000e+01,1.430814242555832894e-01,-6.278341282702375459e-01,1.171485968494355712e+00,6.573290481011173370e+01
5.210000000000000187e-01,1.384033596365927821e+00,1.831880262853122332e+00,1.000000000000000000e+01,1.426013386649996051e-01,-6.296672487802579266e-01,1.171508619637118498e+00,6.573290909176462549e+01
5.220000000000000195e-01,1.402470194223403466e+00,1.826896715578923303e+00,1.000000000000000000e+01,1.421165898879717115e-01,-6.314953969639879316e-01,1.171532469448474556e+00,6.573291340904459901e+01
5.230000000000000204e-01,1.420856247458893717e+00,1.821868688728664809e+00,1.000000000000000000e+01,1.416272554888667601e-01,-6.333185281406323863e-01,1.171557560068688275e+00,6.573291776089510563e+01
5.240000000000000213e-01,1.439191310715447258e+00,1.816796987887206338e+00,1.000000000000000000e+01,1.411334132166926214e-01,-6.351365984346292182e-01,1.171583934257361737e+00,6.573292214623150187e+01
5.250000000000000222e-01,1.457474946776738944e+00,1.811682419915194631e+00,1.000000000000000000e+01,1.406351409795795482e-01,-6.369495647769906066e-01,1.171611635378447591e+00,6.573292656394133360e+01
5.260000000000000231e-01,1.475706726578681183e+00,1.806525792689492649e+00,1.000000000000000000e+01,1.401325168195371451e-01,-6.387573849063835629e-01,1.171640707384844937e+00,6.573293101288456342e+01
5.270000000000000240e-01,1.493886229218430062e+00,1.801327914846704736e+00,1.000000000000000000e+01,1.396256188874981374e-01,-6.405600173699533828e-01,1.171671194802596405e+00,6.573293549189375540e+01
5.280000000000000249e-01,1.512013041960817095e+00,1.796089595529911653e+00,1.000000000000000000e+01,1.391145254186600955e-01,-6.423574215238934126e-01,1.171703142714708878e+00,6.573293999977435931e+01
5.290000000000000258e-01,1.530086760242239885e+00,1.790811644138721626e+00,1.000000000000000000e+01,1.385993147081356902e-01,-6.441495575337630175e-01,1.171736596744615611e+00,6.573294453530493797e+01
5.300000000000000266e-01,1.548106987672046353e+00,1.785494870082745100e+00,1.000000000000000000e+01,1.380800650869218604e-01,-6.459363863745593015e-01,1.171771603039300169e+00,6.573294909723728097e+01
5.310000000000000275e-01,1.566073336031446495e+00,1.780140082538587132e+00,1.000000000000000000e+01,1.375568548981975225e-01,-6.477178698305442461e-01,1.171808208252102856e+00,6.573295368429675989e+01
5.320000000000000284e-01,1.583985425269988756e+00,1.774748090210455320e+00,1.000000000000000000e+01,1.370297624739590103e-01,-6.494939704948315962e-01,1.171846459525230033e+00,6.573295829518234257e+01
5.330000000000000293e-01,1.601842883499636772e+00,1.769319701094470787e+00,1.000000000000000000e+01,1.364988661120024038e-01,-6.512646517687374903e-01,1.171886404471984333e+00,6.573296292856691991e+01
5.340000000000000302e-01,1.619645346986485324e+00,1.763855722246765678e+00,1.000000000000000000e+01,1.359642440532607410e-01,-6.530298778608977228e-01,1.171928091158738194e+00,6.573296758309740540e+01
5.350000000000000311e-01,1.637392460140153938e+00,1.758356959555449128e+00,1.000000000000000000e+01,1.354259744595042725e-01,-6.547896137861561883e-01,1.171971568086669135e+00,6.573297225739499083e+01
5.360000000000000320e-01,1.655083875500896973e+00,1.752824217516514071e+00,1.000000000000000000e+01,1.348841353914111696e-01,-6.565438253642286170e-01,1.172016884173277429e+00,6.573297695005517483e+01
5.370000000000000329e-01,1.672719253724470612e+00,1.747258299013756178e+00,1.000000000000000000e+01,1.343388047870156810e-01,-6.582924792181445994e-01,1.172064088733705045e+00,6.573298165964804696e+01
5.380000000000000338e-01,1.690298263564798731e+00,1.741660005102770192e+00,1.000000000000000000e+01,1.337900604405402594e-01,-6.600355427724730051e-01,1.172113231461876071e+00,6.573298638471838728e+01
5.390000000000000346e-01,1.707820581854476494e+00,1.736030134799083635e+00,1.000000000000000000e+01,1.332379799816178212e-01,-6.617729842513343508e-01,1.172164362411477923e+00,6.573299112378578002e+01
5.400000000000000355e-01,1.725285893483156974e+00,1.730369484870485586e+00,1.000000000000000000e+01,1.326826408549098002e-01,-6.635047726762045572e-01,1.172217531976802452e+00,6.573299587534478405e+01
5.410000000000000364e-01,1.742693891373860549e+00,1.724678849633598743e+00,1.000000000000000000e+01,1.321241203001252695e-01,-6.652308778635138697e-01,1.172272790873465809e+00,6.573300063786513192e+01
5.420000000000000373e-01,1.760044276457251922e+00,1.718959020754745382e+00,1.000000000000000000e+01,1.315624953324457114e-01,-6.669512704220458277e-01,1.172330190119026172e+00,6.573300540979168716e+01
5.430000000000000382e-01,1.777336757643928067e+00,1.713210787055147621e+00,1.000000000000000000e+01,1.309978427233602361e-01,-6.686659217501406127e-01,1.172389781013517762e+00,6.573301018954472852e+01
5.440000000000000391e-01,1.794571051794760397e+00,1.707434934320499309e+00,1.000000000000000000e+01,1.304302389819146091e-01,-6.703748040327063284e-01,1.172451615119918911e+00,6.573301497552004946e+01
5.450000000000000400e-01,1.811746883689335563e+00,1.701632245114945707e+00,1.000000000000000000e+01,1.298597603363782771e-01,-6.720778902380434294e-01,1.172515744244573499e+00,6.573301976608895814e+01
5.460000000000000409e-01,1.828863985992540631e+00,1.695803498599497638e+00,1.000000000000000000e+01,1.292864827163318076e-01,-6.737751541144866296e-01,1.172582220417581533e+00,6.573302455959853319e+01
5.470000000000000417e-01,1.845922099219335921e+00,1.689949470354906946e+00,1.000000000000000000e+01,1.287104817351781838e-01,-6.754665701868679539e-01,1.172651095873177729e+00,6.573302935437170902e+01
5.480000000000000426e-01,1.862920971697762162e+00,1.684070932209024818e+00,1.000000000000000000e+01,1.281318326730795654e-01,-6.771521137528070389e-01,1.172722423030114758e+00,6.573303414870733263e+01
5.490000000000000435e-01,1.879860359530226344e+00,1.678168652068656952e+00,1.000000000000000000e+01,1.275506104603220392e-01,-6.788317608788309032e-01,1.172796254472067368e+00,6.573303894088031996e+01
5.500000000000000444e-01,1.896740026553111580e+00,1.672243393755933338e+00,1.000000000000000000e+01,1.269668896611095277e-01,-6.805054883963300716e-01,1.172872642928074693e+00,6.573304372914182636e+01
5.510000000000000453e-01,1.913559744294757836e+00,1.666295916849197312e+00,1.000000000000000000e+01,1.263807444577881578e-01,-6.821732738973539378e-01,1.172951641253034749e+00,6.573304851171928931e+01
5.520000000000000462e-01,1.930319291931857917e+00,1.660326976528422538e+00,1.000000000000000000e+01,1.257922486355019243e-01,-6.838350957302502531e-01,1.173033302408269751e+00,6.573305328681658466e+01
5.530000000000000471e-01,1.947018456244314910e+00,1.654337323425157047e+00,1.000000000000000000e+01,1.252014755672800628e-01,-6.854909329951539565e-01,1.173117679442174266e+00,6.573305805261422563e+01
5.540000000000000480e-01,1.963657031568607270e+00,1.648327703476995199e+00,1.000000000000000000e+01,1.246084981995561891e-01,-6.871407655393286795e-01,1.173204825470963275e+00,6.573306280726940543e+01
5.550000000000000488e-01,1.980234819749705943e+00,1.642298857786569144e+00,1.000000000000000000e+01,1.240133890381191067e-01,-6.887845739523669186e-01,1.173294793659533264e+00,6.573306754891622461e+01
5.560000000000000497e-01,1.996751630091590624e+00,1.636251522485054011e+00,1.000000000000000000e+01,1.234162201344945614e-01,-6.904223395612517633e-01,1.173387637202450540e+00,6.573307227566580480e+01
5.570000000000000506e-01,2.013207279306409525e+00,1.630186428600171933e+00,1.000000000000000000e+01,1.228170630727571794e-01,-6.920540444252860635e-01,1.173483409305080993e+00,6.573307698560647339e+01
5.580000000000000515e-01,2.029601591462329768e+00,1.624104301928680938e+00,1.000000000000000000e+01,1.222159889567712571e-01,-6.936796713308928108e-01,1.173582163164873515e+00,6.573308167680397673e+01
5.590000000000000524e-01,2.045934397930119442e+00,1.618005862913330484e+00,1.000000000000000000e+01,1.216130683978590699e-01,-6.952992037862911756e-01,1.173683951952809723e+00,6.573308634730162225e+01
5.600000000000000533e-01,2.062205537328512417e+00,1.611891826524262106e+00,1.000000000000000000e+01,1.210083715028947710e-01,-6.969126260160530828e-01,1.173788828795033323e+00,6.573309099512056264e+01
5.610000000000000542e-01,2.078414855468394773e+00,1.605762902144828752e+00,1.000000000000000000e+01,1.204019678628218543e-01,-6.985199229555445477e-01,1.173896846754669543e+00,6.573309561825995218e+01
5.620000000000000551e-01,2.094562205295862789e+00,1.599619793461809047e+00,1.000000000000000000e+01,1.197939265415918497e-01,-7.001210802452556559e-01,1.174008058813847066e+00,6.573310021469723097e+01
5.630000000000000560e-01,2.110647446834190699e+00,1.593463198359983179e+00,1.000000000000000000e+01,1.191843160655215589e-01,-7.017160842250249608e-01,1.174122517855932024e+00,6.573310478238839494e+01
5.640000000000000568e-01,2.126670447124757946e+00,1.587293808821040875e+00,1.000000000000000000e+01,1.185732044130661245e-01,-7.033049219281605202e-01,1.174240276647986247e+00,6.573310931926832268e+01
5.650000000000000577e-01,2.142631080166974566e+00,1.581112310826783940e+00,1.000000000000000000e+01,1.179606590050045895e-01,-7.048875810754640092e-01,1.174361387823458447e+00,6.573311382325097441e+01
5.660000000000000586e-01,2.158529226857252681e+00,1.574919384266587175e+00,1.000000000000000000e+01,1.173467466950348509e-01,-7.064640500691610203e-01,1.174485903865117642e+00,6.573311829222981828e+01
5.670000000000000595e-01,2.174364774927062260e+00,1.568715702849078575e+00,1.000000000000000000e+01,1.167315337607742337e-01,-7.080343179867412129e-01,1.174613877088239500e+00,6.573312272407818568e+01
5.680000000000000604e-01,2.190137618880117376e+00,1.562501934017994421e+00,1.000000000000000000e+01,1.161150858951620068e-01,-7.095983745747148630e-01,1.174745359624052465e+00,6.573312711664966912e+01
5.690000000000000613e-01,2.205847659928731108e+00,1.556278738872168610e+00,1.000000000000000000e+01,1.154974681982598311e-01,-7.111562102422868126e-01,1.174880403403452789e+00,6.573313146777844906e+01
5.700000000000000622e-01,2.221494805929384864e+00,1.550046772089607616e+00,1.000000000000000000e+01,1.148787451694459616e-01,-7.127078160549544794e-01,1.175019060140996219e+00,6.573313577527989082e+01
5.710000000000000631e-01,2.237078971317549403e+00,1.543806681855604435e+00,1.000000000000000000e+01,1.142589806999987495e-01,-7.142531837280320373e-01,1.175161381319173248e+00,6.573314003695088559e+01
5.720000000000000639e-01,2.252600077041801097e+00,1.537559109794841783e+00,1.000000000000000000e+01,1.136382380660650449e-01,-7.157923056201069834e-01,1.175307418172975016e+00,6.573314425057051835e+01
5.730000000000000648e-01,2.268058050497270273e+00,1.531304690907431709e+00,1.000000000000000000e+01,1.130165799220086420e-01,-7.173251747264307587e-01,1.175457221674756303e+00,6.573314841390043739e+01
5.740000000000000657e-01,2.283452825458464286e+00,1.525044053508841646e+00,1.000000000000000000e+01,1.123940682941339808e-01,-7.188517846722487503e-01,1.175610842519401400e+00,6.573315252468562164e+01
5.750000000000000666e-01,2.298784342011501725e+00,1.518777819173649180e+00,1.000000000000000000e+01,1.117707645747800377e-01,-7.203721297060727835e-01,1.175768331109798837e+00,6.573315658065486389e+01
5.760000000000000675e-01,2.314052546485799056e+00,1.512506602683072243e+00,1.000000000000000000e+01,1.111467295167792441e-01,-7.218862046929004350e-01,1.175929737542629416e+00,6.573316057952158076e+01
5.769999999999999574e-01,2.329257391385243015e+00,1.506231011976215894e+00,1.000000000000000000e+01,1.105220232282761450e-01,-7.233940051073849409e-01,1.176095111594473330e+00,6.573316451898435275e+01
5.779999999999999583e-01,2.344398835318891816e+00,1.499951648104977942e+00,1.000000000000000000e+01,1.098967051679004409e-01,-7.248955270269583639e-01,1.176264502708239901e+00,6.573316839672786216e+01
5.789999999999999591e-01,2.359476842931235829e+00,1.493669105192554802e+00,1.000000000000000000e+01,1.092708341402887501e-01,-7.263907671249134612e-01,1.176437959979923287e+00,6.573317221042358938e+01
5.799999999999999600e-01,2.374491384832059016e+00,1.487383970395484312e+00,1.000000000000000000e+01,1.086444682919495558e-01,-7.278797226634453610e-01,1.176615532145689924e+00,6.573317595773065136e+01
5.809999999999999609e-01,2.389442437525933105e+00,1.481096823869167745e+00,1.000000000000000000e+01,1.080176651074656324e-01,-7.293623914866590452e-01,1.176797267569297922e+00,6.573317963629675376e+01
5.819999999999999618e-01,2.404329983341380039e+00,1.474808238736805777e+00,1.000000000000000000e+01,1.073904814060279850e-01,-7.308387720135444132e-01,1.176983214229853969e+00,6.573318324375902932e+01
5.829999999999999627e-01,2.419154010359738649e+00,1.468518781061685763e+00,1.000000000000000000e+01,1.067629733382955970e-01,-7.323088632309229240e-01,1.177173419709907520e+00,6.573318677774523167e+01
5.839999999999999636e-01,2.433914512343765768e+00,1.462229009822758607e+00,1.000000000000000000e+01,1.061351963835748397e-01,-7.337726646863687030e-01,1.177367931183886940e+00,6.573319023587454524e+01
5.849999999999999645e-01,2.448611488666008640e+00,1.455939476893437501e+00,1.000000000000000000e+01,1.055072053473126298e-01,-7.352301764811083329e-01,1.177566795406876698e+00,6.573319361575886433e+01
5.859999999999999654e-01,2.463244944236976597e+00,1.449650727023555241e+00,1.000000000000000000e+01,1.048790543588971474e-01,-7.366813992629012153e-01,1.177770058703739409e+00,6.573319691500384465e+01
5.869999999999999662e-01,2.477814889433147538e+00,1.443363297824415969e+00,1.000000000000000000e+01,1.042507968697600207e-01,-7.381263342189039456e-01,1.177977766958580919e+00,6.573320013121015393e+01
5.879999999999999671e-01,2.492321340024837184e+00,1.437077719756872485e+00,1.000000000000000000e+01,1.036224856517737741e-01,-7.395649830685233628e-01,1.178189965604562683e+00,6.573320326197473662e+01
5.889999999999999680e-01,2.506764317103963524e+00,1.430794516122365190e+00,1.000000000000000000e+01,1.029941727959383102e-01,-7.409973480562582759e-01,1.178406699614058084e+00,6.573320630489210714e+01
5.899999999999999689e-01,2.521143847011733996e+00,1.424514203056856276e+00,1.000000000000000000e+01,1.023659097113501643e-01,-7.424234319445354169e-01,1.178628013489155357e+00,6.573320925755577093e+01
5.909999999999999698e-01,2.535459961266285589e+00,1.418237289527589873e+00,1.000000000000000000e+01,1.017377471244482884e-01,-7.438432380065411742e-01,1.178853951252505583e+00,6.573321211755961713e+01
5.919999999999999707e-01,2.549712696490305852e+00,1.411964277332615758e+00,1.000000000000000000e+01,1.011097350785300081e-01,-7.452567700190523281e-01,1.179084556438515285e+00,6.573321488249946754e+01
5.929999999999999716e-01,2.563902094338662341e+00,1.405695661103004923e+00,1.000000000000000000e+01,1.004819229335308650e-01,-7.466640322552677844e-01,1.179319872084883647e+00,6.573321754997461142e+01
5.939999999999999725e-01,2.578028201426067145e+00,1.399431928307695028e+00,1.000000000000000000e+01,9.985435936606211482e-02,-7.480650294776451936e-01,1.179559940724482336e+00,6.573322011758934025e+01
5.949999999999999734e-01,2.592091069254803593e+00,1.393173559260894923e+00,1.000000000000000000e+01,9.922709236969938507e-02,-7.494597669307441201e-01,1.179804804377576399e+00,6.573322258295478093e+01
5.959999999999999742e-01,2.606090754142538213e+00,1.386921027131985173e+00,1.000000000000000000e+01,9.860016925551641498e-02,-7.508482503340783154e-01,1.180054504544385763e+00,6.573322494369054425e+01
5.969999999999999751e-01,2.620027317150245949e+00,1.380674797957844646e+00,1.000000000000000000e+01,9.797363665285740986e-02,-7.522304858749798706e-01,1.180309082197984027e+00,6.573322719742647280e+01
5.979999999999999760e-01,2.633900824010272146e+00,1.374435330657538978e+00,1.000000000000000000e+01,9.734754051034179290e-02,-7.536064802014772468e-01,1.180568577777533656e+00,6.573322934180461630e+01
5.989999999999999769e-01,2.647711345054551746e+00,1.368203077049305882e+00,1.000000000000000000e+01,9.672192609709512334e-02,-7.549762404151902917e-01,1.180833031181854231e+00,6.573323137448109321e+01
5.999999999999999778e-01,2.661458955143012783e+00,1.361978481869769109e+00,1.000000000000000000e+01,9.609683800419990818e-02,-7.563397740642433531e-01,1.181102481763322221e+00,6.573323329312799501e+01
6.009999999999999787e-01,2.675143733592182826e+00,1.355761982795318676e+00,1.000000000000000000e+01,9.547232014636015951e-02,-7.576970891361992644e-01,1.181376968322097820e+00,6.573323509543556042e+01
6.019999999999999796e-01,2.688765764104023681e+00,1.349554010465589871e+00,1.000000000000000000e+01,9.484841576377346650e-02,-7.590481940510167558e-01,1.181656529100678865e+00,6.573323677911415075e+01
6.029999999999999805e-01,2.702325134695011233e+00,1.343354988508977943e+00,1.000000000000000000e+01,9.422516742420451730e-02,-7.603930976540324016e-01,1.181941201778774708e+00,6.573323834189650938e+01
6.039999999999999813e-01,2.715821937625483962e+00,1.337165333570125458e+00,1.000000000000000000e+01,9.360261702525402017e-02,-7.617318092089698789e-01,1.182231023468500286e+00,6.573323978153985081e+01
6.049999999999999822e-01,2.729256269329277007e+00,1.330985455339318113e+00,1.000000000000000000e+01,9.298080579681682056e-02,-7.630643383909779809e-01,1.182526030709884823e+00,6.573324109582821961e+01
6.059999999999999831e-01,2.742628230343661766e+00,1.324815756583725523e+00,1.000000000000000000e+01,9.235977430372346864e-02,-7.643906952796992726e-01,1.182826259466692065e+00,6.573324228257479263e+01
6.069999999999999840e-01,2.755937925239612341e+00,1.318656633180425697e+00,1.000000000000000000e+01,9.173956244855915876e-02,-7.657108903523718313e-01,1.183131745122548484e+00,6.573324333962416688e+01
6.079999999999999849e-01,2.769185462552410382e+00,1.312508474151152571e+00,1.000000000000000000e+01,9.112020947465417076e-02,-7.670249344769649591e-01,1.183442522477374581e+00,6.573324426485488914e+01
6.089999999999999858e-01,2.782370954712610978e+00,1.306371661698704001e+00,1.000000000000000000e+01,9.050175396924005355e-02,-7.683328389053506458e-01,1.183758625744116610e+00,6.573324505618187175e+01
6.099999999999999867e-01,2.795494517977382909e+00,1.300246571244951133e+00,1.000000000000000000e+01,8.988423386676579196e-02,-7.696346152665133333e-01,1.184080088545773179e+00,6.573324571155890794e+01
6.109999999999999876e-01,2.808556272362241479e+00,1.294133571470390098e+00,1.000000000000000000e+01,8.926768645236826671e-02,-7.709302755597980950e-01,1.184406943912713173e+00,6.573324622898121561e+01
6.119999999999999885e-01,2.821556341573185911e+00,1.288033024355176304e+00,1.000000000000000000e+01,8.865214836549137334e-02,-7.722198321482003358e-01,1.184739224280279668e+00,6.573324660648808049e+01
6.129999999999999893e-01,2.834494852939259513e+00,1.281945285221583575e+00,1.000000000000000000e+01,8.803765560364826270e-02,-7.735032977516964614e-01,1.185076961486676739e+00,6.573324684216544256e+01
6.139999999999999902e-01,2.847371937345545501e+00,1.275870702777833099e+00,1.000000000000000000e+01,8.742424352632127693e-02,-7.747806854406195098e-01,1.185420186771132700e+00,6.573324693414862452e+01
6.149999999999999911e-01,2.860187729166610016e+00,1.269809619163232872e+00,1.000000000000000000e+01,8.681194685899414065e-02,-7.760520086290779718e-01,1.185768930772336471e+00,6.573324688062498922e+01
6.159999999999999920e-01,2.872942366200407438e+00,1.263762369994574808e+00,1.000000000000000000e+01,8.620079969731107850e-02,-7.773172810684221279e-01,1.186123223527141501e+00,6.573324667983671077e+01
6.169999999999999929e-01,2.885635989602662210e+00,1.257729284413732218e+00,1.000000000000000000e+01,8.559083551135764079e-02,-7.785765168407569048e-01,1.186483094469532373e+00,6.573324633008353146e+01
6.179999999999999938e-01,2.898268743821733384e+00,1.251710685136408596e+00,1.000000000000000000e+01,8.498208715005810265e-02,-7.798297303525031365e-01,1.186848572429849646e+00,6.573324582972551866e+01
6.189999999999999947e-01,2.910840776533978769e+00,1.245706888501978638e+00,1.000000000000000000e+01,8.437458684568428791e-02,-7.810769363280088973e-01,1.187219685634266941e+00,6.573324517718593540e+01
6.199999999999999956e-01,2.923352238579628004e+00,1.239718204524375311e+00,1.000000000000000000e+01,8.376836621847087716e-02,-7.823181498032112380e-01,1.187596461704515827e+00,6.573324437095396888e+01
6.209999999999999964e-01,2.935803283899171223e+00,1.233744936943968806e+00,1.000000000000000000e+01,8.316345628133225976e-02,-7.835533861193494376e-01,1.187978927657854067e+00,6.573324340958760104e+01
6.219999999999999973e-01,2.948194069470279288e+00,1.227787383280387390e+00,1.000000000000000000e+01,8.255988744467615548e-02,-7.847826609167309897e-01,1.188367109907269903e+00,6.573324229171649336e+01
6.229999999999999982e-01,2.960524755245259598e+00,1.221845834886233328e+00,1.000000000000000000e+01,8.195768952130914886e-02,-7.860059901285508799e-01,1.188761034261919924e+00,6.573324101604472958e+01
6.239999999999999991e-01,2.972795504089059460e+00,1.215920577001642799e+00,1.000000000000000000e+01,8.135689173142961195e-02,-7.872233899747657082e-01,1.189160725927792983e+00,6.573323958135374312e+01
6.250000000000000000e-01,2.985006481717823679e+00,1.210011888809643610e+00,1.000000000000000000e+01,8.075752270770338026e-02,-7.884348769560222125e-01,1.189566209508595707e+00,6.573323798650498873e+01
6.260000000000000009e-01,2.997157856638013929e+00,1.204120043492266090e+00,1.000000000000000000e+01,8.015961050041769953e-02,-7.896404678476424133e-01,1.189977509006855394e+00,6.573323623044296937e+01
6.270000000000000018e-01,3.009249800086099658e+00,1.198245308287358535e+00,1.000000000000000000e+01,7.956318258270908550e-02,-7.908401796936652683e-01,1.190394647825232299e+00,6.573323431219779422e+01
6.280000000000000027e-01,3.021282485968824538e+00,1.192387944546065670e+00,1.000000000000000000e+01,7.896826585586076697e-02,-7.920340298009453939e-01,1.190817648768040193e+00,6.573323223088816292e+01
6.290000000000000036e-01,3.033256090804056448e+00,1.186548207790925291e+00,1.000000000000000000e+01,7.837488665466550708e-02,-7.932220357333096272e-01,1.191246534042964766e+00,6.573322998572388087e+01
6.300000000000000044e-01,3.045170793662227648e+00,1.180726347774540219e+00,1.000000000000000000e+01,7.778307075284973671e-02,-7.944042153057727651e-01,1.191681325262979207e+00,6.573322757600877253e+01
6.310000000000000053e-01,3.057026776108367816e+00,1.174922608538786273e+00,1.000000000000000000e+01,7.719284336855482265e-02,-7.955805865788114772e-01,1.192122043448449187e+00,6.573322500114315403e+01
6.320000000000000062e-01,3.068824222144739267e+00,1.169137228474511181e+00,1.000000000000000000e+01,7.660422916987170983e-02,-7.967511678526989494e-01,1.192568709029421692e+00,6.573322226062654750e+01
6.330000000000000071e-01,3.080563318154076580e+00,1.163370440381691129e+00,1.000000000000000000e+01,7.601725228042496840e-02,-7.979159776618981459e-01,1.193021341848094607e+00,6.573321935406019634e+01
6.340000000000000080e-01,3.092244252843435071e+00,1.157622471529999642e+00,1.000000000000000000e+01,7.543193628500249881e-02,-7.990750347695170230e-01,1.193479961161459713e+00,6.573321628114962323e+01
6.350000000000000089e-01,3.103867217188652550e+00,1.151893543719756163e+00,1.000000000000000000e+01,7.484830423522724485e-02,-8.002283581618235830e-01,1.193944585644114653e+00,6.573321304170693224e+01
6.360000000000000098e-01,3.115432404379428366e+00,1.146183873343215254e+00,1.000000000000000000e+01,7.426637865526730664e-02,-8.013759670428223236e-01,1.194415233391239228e+00,6.573320963565330999e+01
6.370000000000000107e-01,3.126940009765022843e+00,1.140493671446160207e+00,1.000000000000000000e+01,7.368618154758097005e-02,-8.025178808288923049e-01,1.194891921921729550e+00,6.573320606302112878e+01
6.380000000000000115e-01,3.138390230800578884e+00,1.134823143789766675e+00,1.000000000000000000e+01,7.310773439869323875e-02,-8.036541191434876108e-01,1.195374668181486522e+00,6.573320232395633411e+01
6.390000000000000124e-01,3.149783266994070186e+00,1.129172490912703886e+00,1.000000000000000000e+01,7.253105818500056590e-02,-8.047847018118985396e-01,1.195863488546852427e+00,6.573319841872040570e+01
6.400000000000000133e-01,3.161119319853878284e+00,1.123541908193437244e+00,1.000000000000000000e+01,7.195617337860049645e-02,-8.059096488560764104e-01,1.196358398828190728e+00,6.573319434769243230e+01
6.410000000000000142e-01,3.172398592836995768e+00,1.117931585912702808e+00,1.000000000000000000e+01,7.138309995314312539e-02,-8.070289804895196539e-01,1.196859414273605537e+00,6.573319011137094492e+01
6.420000000000000151e-01,3.183621291297865863e+00,1.112341709316121641e+00,1.000000000000000000e+01,7.081185738970129095e-02,-8.081427171122236297e-01,1.197366549572792538e+00,6.573318571037574998e+01
6.430000000000000160e-01,3.194787622437850416e+00,1.106772458676922533e+00,1.000000000000000000e+01,7.024246468265651910e-02,-8.092508793056918392e-01,1.197879818861021128e+00,6.573318114544956359e+01
6.440000000000000169e-01,3.205897795255333360e+00,1.101224009358744649e+00,1.000000000000000000e+01,6.967494034559780502e-02,-8.103534878280111986e-01,1.198399235723237810e+00,6.573317641745960316e+01
6.450000000000000178e-01,3.216952020496459230e+00,1.095696531878492364e+00,1.000000000000000000e+01,6.910930241723049761e-02,-8.114505636089894836e-01,1.198924813198291250e+00,6.573317152739898006e+01
6.460000000000000187e-01,3.227950510606503620e+00,1.090190191969212519e+00,1.000000000000000000e+01,6.854556846729245589e-02,-8.125421277453555025e-01,1.199456563783269036e+00,6.573316647638796439e+01
6.470000000000000195e-01,3.238893479681881793e+00,1.084705150642968796e+00,1.000000000000000000e+01,6.798375560247486848e-02,-8.136282014960225517e-01,1.199994499437946782e+00,6.573316126567513606e+01
6.480000000000000204e-01,3.249781143422788787e+00,1.079241564253686114e+00,1.000000000000000000e+01,6.742388047234523785e-02,-8.147088062774147099e-01,1.200538631589340044e+00,6.573315589663835112e+01
6.490000000000000213e-01,3.260613719086476348e+00,1.073799584559941067e+00,1.000000000000000000e+01,6.686595927526992056e-02,-8.157839636588554155e-01,1.201088971136358152e+00,6.573315037078572232e+01
6.500000000000000222e-01,3.271391425441160017e+00,1.068379358787673095e+00,1.000000000000000000e+01,6.631000776433387811e-02,-8.168536953580196602e-01,1.201645528454554412e+00,6.573314468975603120e+01
6.510000000000000231e-01,3.282114482720563053e+00,1.062981029692792623e+00,1.000000000000000000e+01,6.575604125325534843e-02,-8.179180232364479108e-01,1.202208313400966677e+00,6.573313885531953815e+01
6.520000000000000240e-01,3.292783112579087845e+00,1.057604735623664194e+00,1.000000000000000000e+01,6.520407462229307893e-02,-8.189769692951233138e-01,1.202777335319046514e+00,6.573313286937813871e+01
6.530000000000000249e-01,3.303397538047620152e+00,1.052250610583441937e+00,1.000000000000000000e+01,6.465412232414403937e-02,-8.200305556701105170e-01,1.203352603043670754e+00,6.573312673396560513e+01
6.540000000000000258e-01,3.313957983489960402e+00,1.046918784292237392e+00,1.000000000000000000e+01,6.410619838982943575e-02,-8.210788046282574415e-01,1.203934124906232972e+00,6.573312045124765746e+01
6.550000000000000266e-01,3.324464674559881150e+00,1.041609382249097271e+00,1.000000000000000000e+01,6.356031643456704072e-02,-8.221217385629585594e-01,1.204521908739808467e+00,6.573311402352160826e+01
6.560000000000000275e-01,3.334917838158811598e+00,1.036322525793772931e+00,1.000000000000000000e+01,6.301648966362780047e-02,-8.231593799899801223e-01,1.205115961884390963e+00,6.573310745321620630e+01
6.570000000000000284e-01,3.345317702394141168e+00,1.031058332168262703e+00,1.000000000000000000e+01,6.247473087817498327e-02,-8.241917515433475616e-01,1.205716291192196143e+00,6.573310074289096860e+01
6.580000000000000293e-01,3.355664496538147024e+00,1.025816914578107308e+00,1.000000000000000000e+01,6.193505248108386457e-02,-8.252188759712929533e-01,1.206322903033027583e+00,6.573309389523541313e+01
6.590000000000000302e-01,3.365958450987535322e+00,1.020598382253423031e+00,1.000000000000000000e+01,6.139746648274028995e-02,-8.262407761322649868e-01,1.206935803299701737e+00,6.573308691306826290e+01
6.600000000000000311e-01,3.376199797223599308e+00,1.015402840509653792e+00,1.000000000000000000e+01,6.086198450681645084e-02,-8.272574749909988867e-01,1.207554997413529119e+00,6.573307979933616707e+01
6.610000000000000320e-01,3.386388767772990249e+00,1.010230390808027234e+00,1.000000000000000000e+01,6.032861779602215202e-02,-8.282689956146470633e-01,1.208180490329846091e+00,6.573307255711239350e+01
6.620000000000000329e-01,3.396525596169093664e+00,1.005081130815699053e+00,1.000000000000000000e+01,5.979737721783014159e-02,-8.292753611689702709e-01,1.208812286543595294e+00,6.573306518959546452e+01
6.630000000000000338e-01,3.406610516914015285e+00,9.999551544655713720e-01,1.000000000000000000e+01,5.926827327017390040e-02,-8.302765949145881619e-01,1.209450390094950700e+00,6.573305770010718163e+01
6.640000000000000346e-01,3.416643765441165659e+00,9.948525520157683877e-01,1.000000000000000000e+01,5.874131608711650326e-02,-8.312727202032901275e-01,1.210094804574983085e+00,6.573305009209087757e+01
6.650000000000000355e-01,3.426625578078446033e+00,9.897734101087596326e-01,1.000000000000000000e+01,5.821651544448919191e-02,-8.322637604744042017e-01,1.210745533131364349e+00,6.573304236910919940e+01
6.660000000000000364e-01,3.436556192012028443e+00,9.847178118301153082e-01,1.000000000000000000e+01,5.769388076549832739e-02,-8.332497392512261403e-01,1.211402578474104930e+00,6.573303453484187742e+01
6.670000000000000373e-01,3.446435845250725549e+00,9.796858367668818124e-01,1.000000000000000000e+01,5.717342112629947293e-02,-8.342306801375061198e-01,1.212065942881323855e+00,6.573302659308305351e+01
6.680000000000000382e-01,3.456264776590950660e+00,9.746775610655664668e-01,1.000000000000000000e+01,5.665514526153739294e-02,-8.352066068139938348e-01,1.212735628205045213e+00,6.573301854773865216e+01
6.690000000000000391e-01,3.466043225582259080e+00,9.696930574897194566e-01,1.000000000000000000e+01,5.613906156985087881e-02,-8.361775430350409932e-01,1.213411635877021499e+00,6.573301040282339613e+01
6.700000000000000400e-01,3.475771432493469426e+00,9.647323954771027665e-01,1.000000000000000000e+01,5.562517811934124951e-02,-8.371435126252615433e-01,1.214093966914576717e+00,6.573300216245777960e+01
6.710000000000000409e-01,3.485449638279360496e+00,9.597956411964363443e-01,1.000000000000000000e+01,5.511350265300353490e-02,-8.381045394762483003e-01,1.214782621926471240e+00,6.573299383086467174e+01
6.720000000000000417e-01,3.495078084547938335e+00,9.548828576037114990e-01,1.000000000000000000e+01,5.460404259411933553e-02,-8.390606475433464162e-01,1.215477601118780226e+00,6.573298541236584924e+01
6.730000000000000426e-01,3.504657013528268639e+00,9.499941044980630966e-01,1.000000000000000000e+01,5.409680505161045677e-02,-8.400118608424822497e-01,1.216178904300787567e+00,6.573297691137830157e+01
6.740000000000000435e-01,3.514186668038873584e+00,9.451294385771912276e-01,1.000000000000000000e+01,5.359179682535240852e-02,-8.409582034470485246e-01,1.216886530890889384e+00,6.573296833241040815e+01
6.750000000000000444e-01,3.523667291456683337e+00,9.402889134923254622e-01,1.000000000000000000e+01,5.308902441144693757e-02,-8.418996994848439996e-01,1.217600479922506196e+00,6.573295968005780310e+01
6.760000000000000453e-01,3.533099127686541774e+00,9.354725799027233668e-01,1.000000000000000000e+01,5.258849400745284342e-02,-8.428363731350676513e-01,1.218320750050000845e+00,6.573295095899929663e+01
6.770000000000000462e-01,3.542482421131259329e+00,9.306804855296968437e-01,1.000000000000000000e+01,5.209021151757427248e-02,-8.437682486253680336e-01,1.219047339554598874e+00,6.573294217399239869e+01
6.780000000000000471e-01,3.551817416662208959e+00,9.259126752101591862e-01,1.000000000000000000e+01,5.159418255780585938e-02,-8.446953502289447080e-01,1.219780246350310460e+00,6.573293332986887094e+01
6.790000000000000480e-01,3.561104359590460788e+00,9.211691909496877440e-01,1.000000000000000000e+01,5.110041246103402823e-02,-8.456177022617041850e-01,1.220519467989849893e+00,6.573292443152998032e+01
6.800000000000000488e-01,3.570343495638449216e+00,9.164500719750948710e-01,1.000000000000000000e+01,5.060890628209383652e-02,-8.465353290794681573e-01,1.221265001670551520e+00,6.573291548394168160e+01
6.810000000000000497e-01,3.579535070912169825e+00,9.117553547865038244e-01,1.000000000000000000e+01,5.011966880278084790e-02,-8.474482550752333587e-01,1.222016844240280342e+00,6.573290649212971459e+01
6.820000000000000506e-01,3.588679331873897649e+00,9.070850732089233981e-01,1.000000000000000000e+01,4.963270453681741662e-02,-8.483565046764840467e-01,1.222774992203333078e+00,6.573289746117445986e+01
6.830000000000000515e-01,3.597776525315425022e+00,9.024392584433175157e-01,1.000000000000000000e+01,4.914801773477298075e-02,-8.492601023425552231e-01,1.223539441726330113e+00,6.573288839620570911e+01
6.840000000000000524e-01,3.606826898331811915e+00,8.978179391171653423e-01,1.000000000000000000e+01,4.866561238893785807e-02,-8.501590725620464806e-01,1.224310188644093911e+00,6.573287930239747823e+01
6.850000000000000533e-01,3.615830698295643852e+00,8.932211413345091389e-01,1.000000000000000000e+01,4.818549223815016963e-02,-8.510534398502859199e-01,1.225087228465514766e+00,6.573287018496236556e+01
6.860000000000000542e-01,3.624788172831793887e+00,8.886488887254850866e-01,1.000000000000000000e+01,4.770766077257546089e-02,-8.519432287468442500e-01,1.225870556379399234e+00,6.573286104914623706e+01
6.870000000000000551e-01,3.633699569792681050e+00,8.841012024953354143e-01,1.000000000000000000e+01,4.723212123843873594e-02,-8.528284638130976258e-01,1.226660167260301693e+00,6.573285190022254199e+01
6.880000000000000560e-01,3.642565137234020867e+00,8.795781014728987213e-01,1.000000000000000000e+01,4.675887664270856475e-02,-8.537091696298392263e-01,1.227456055674335023e+00,6.573284274348665690e+01
6.890000000000000568e-01,3.651385123391063026e+00,8.750796021585764972e-01,1.000000000000000000e+01,4.628792975773297208e-02,-8.545853707949384592e-01,1.228258215884961535e+00,6.573283358425017298e+01
6.900000000000000577e-01,3.660159776655311337e+00,8.706057187717733958e-01,1.000000000000000000e+01,4.581928312582687901e-02,-8.554570919210487956e-01,1.229066641858759690e+00,6.573282442783505530e+01
6.910000000000000586e-01,3.668889345551719305e+00,8.661564632978099310e-01,1.000000000000000000e+01,4.535293906381090284e-02,-8.563243576333618989e-01,1.229881327271167279e+00,6.573281527956791592e+01
6.920000000000000595e-01,3.677574078716358219e+00,8.617318455343067063e-01,1.000000000000000000e+01,4.488889966750129329e-02,-8.571871925674078296e-01,1.230702265512198190e+00,6.573280614477411632e+01
6.930000000000000604e-01,3.686214224874547529e+00,8.573318731370380696e-01,1.000000000000000000e+01,4.442716681615087315e-02,-8.580456213669024335e-01,1.231529449692131628e+00,6.573279702877185571e+01
6.940000000000000613e-01,3.694810032819449752e+00,8.529565516652555246e-01,1.000000000000000000e+01,4.396774217684083080e-02,-8.588996686816393611e-01,1.232362872647173591e+00,6.573278793686637300e+01
6.950000000000000622e-01,3.703361751391117007e+00,8.486058846264796784e-01,1.000000000000000000e+01,4.351062720882328816e-02,-8.597493591654270517e-01,1.233202526945086586e+00,6.573277887434400668e+01
6.960000000000000631e-01,3.711869629455989195e+00,8.442798735207611704e-01,1.000000000000000000e+01,4.305582316781457475e-02,-8.605947174740706807e-01,1.234048404890789596e+00,6.573276984646643939e+01
6.970000000000000639e-01,3.720333915886836262e+00,8.399785178844098033e-01,1.000000000000000000e+01,4.260333111023911074e-02,-8.614357682633967395e-01,1.234900498531924296e+00,6.573276085846478622e+01
6.980000000000000648e-01,3.728754859543137012e+00,8.357018153331927657e-01,1.000000000000000000e+01,4.215315189742390584e-02,-8.622725361873228023e-01,1.235758799664388397e+00,6.573275191553378249e+01
6.990000000000000657e-01,3.737132709251895335e+00,8.314497616050020579e-01,1.000000000000000000e+01,4.170528619974369494e-02,-8.631050458959683702e-01,1.236623299837833700e+00,6.573274302282609938e+01
7.000000000000000666e-01,3.745467713788881436e+00,8.272223506019923400e-01,1.000000000000000000e+01,4.125973450071668269e-02,-8.639333220338086816e-01,1.237493990361127949e+00,6.573273418544675906e+01
7.010000000000000675e-01,3.753760121860296728e+00,8.230195744321898710e-01,1.000000000000000000e+01,4.081649710105094558e-02,-8.647573892378704885e-01,1.238370862307780262e+00,6.573272540844733669e+01
7.020000000000000684e-01,3.762010182084856602e+00,8.188414234505732026e-01,1.000000000000000000e+01,4.037557412264159568e-02,-8.655772721359688004e-01,1.239253906521328608e+00,6.573271669682057450e+01
7.030000000000000693e-01,3.770218142976286213e+00,8.146878862996279613e-01,1.000000000000000000e+01,3.993696551251872673e-02,-8.663929953449839294e-01,1.240143113620688187e+00,6.573270805549492479e+01
7.039999999999999591e-01,3.778384252926220821e+00,8.105589499493770500e-01,1.000000000000000000e+01,3.950067104674629542e-02,-8.672045834691797239e-01,1.241038474005460301e+00,6.573269948932919249e+01
7.049999999999999600e-01,3.786508760187509370e+00,8.064545997368867125e-01,1.000000000000000000e+01,3.906669033427204174e-02,-8.680120610985602170e-01,1.241939977861200584e+00,6.573269100310741919e+01
7.059999999999999609e-01,3.794591912857914640e+00,8.023748194052521265e-01,1.000000000000000000e+01,3.863502282072855259e-02,-8.688154528072663529e-01,1.242847615164646147e+00,6.573268260153369624e+01
7.069999999999999618e-01,3.802633958864203301e+00,7.983195911420645219e-01,1.000000000000000000e+01,3.820566779218569770e-02,-8.696147831520107951e-01,1.243761375688900994e+00,6.573267428922726197e+01
7.079999999999999627e-01,3.810635145946622337e+00,7.942888956173597137e-01,1.000000000000000000e+01,3.777862437885451397e-02,-8.704100766705508141e-01,1.244681249008577684e+00,6.573266607071778367e+01
7.089999999999999636e-01,3.818595721643756491e+00,7.902827120210539347e-01,1.000000000000000000e+01,3.735389155874282302e-02,-8.712013578801990343e-01,1.245607224504896582e+00,6.573265795044055437e+01
7.099999999999999645e-01,3.826515933277760073e+00,7.863010180998668552e-01,1.000000000000000000e+01,3.693146816126270660e-02,-8.719886512763712627e-01,1.246539291370740710e+00,6.573264993273211587e+01
7.109999999999999654e-01,3.834396027939960483e+00,7.823437901937352335e-01,1.000000000000000000e+01,3.651135287079008973e-02,-8.727719813311700658e-01,1.247477438615666179e+00,6.573264202182593863e+01
7.119999999999999662e-01,3.842236252476825431e+00,7.784110032717209693e-01,1.000000000000000000e+01,3.609354423017669539e-02,-8.735513724920056511e-01,1.248421655070867775e+00,6.573263422184818694e+01
7.129999999999999671e-01,3.850036853476291654e+00,7.745026309674151177e-01,1.000000000000000000e+01,3.567804064421450927e-02,-8.743268491802511644e-01,1.249371929394097913e+00,6.573262653681393886e+01
7.139999999999999680e-01,3.857798077254447566e+00,7.706186456138417462e-01,1.000000000000000000e+01,3.526484038305314345e-02,-8.750984357899336263e-01,1.250328250074540959e+00,6.573261897062323555e+01
7.149999999999999689e-01,3.865520169842565412e+00,7.667590182778645236e-01,1.000000000000000000e+01,3.485394158557027916e-02,-8.758661566864592851e-01,1.251290605437640036e+00,6.573261152705762811e+01
7.159999999999999698e-01,3.873203376974481138e+00,7.629237187940999254e-01,1.000000000000000000e+01,3.444534226269549415e-02,-8.766300362053728312e-01,1.252258983649877644e+00,6.573260420977683793e+01
7.169999999999999707e-01,3.880847944074310440e+00,7.591127157983393881e-01,1.000000000000000000e+01,3.403904030068773817e-02,-8.773900986511503630e-01,1.253233372723508099e+00,6.573259702231553092e+01
7.179999999999999716e-01,3.888454116244502323e+00,7.553259767604847408e-01,1.000000000000000000e+01,3.363503346436683833e-02,-8.781463682960252148e-01,1.254213760521243781e+00,6.573258996808036159e+01
7.189999999999999725e-01,3.896022138254222611e+00,7.515634680170006909e-01,1.000000000000000000e+01,3.323331940029922854e-02,-8.788988693788465367e-01,1.255200134760891872e+00,6.573258305034738669e+01
7.199999999999999734e-01,3.903552254528062093e+00,7.478251548028874707e-01,1.000000000000000000e+01,3.283389563993831944e-02,-8.796476261039699596e-01,1.256192483019944683e+00,6.573257627225942201e+01
7.209999999999999742e-01,3.911044709135064856e+00,7.441110012831771980e-01,1.000000000000000000e+01,3.243675960271979325e-02,-8.803926626401796796e-01,1.257190792740120466e+00,6.573256963682385390e+01
7.219999999999999751e-01,3.918499745778074139e+00,7.404209705839589484e-01,1.000000000000000000e+01,3.204190859911214967e-02,-8.811340031196419620e-01,1.258195051231856043e+00,6.573256314691052182e+01
7.229999999999999760e-01,3.925917607783386831e+00,7.367550248229353116e-01,1.000000000000000000e+01,3.164933983362289843e-02,-8.818716716368891761e-01,1.259205245678750362e+00,6.573255680524999889e+01
7.239999999999999769e-01,3.933298538090715724e+00,7.331131251395149873e-01,1.000000000000000000e+01,3.125905040776066901e-02,-8.826056922478336952e-01,1.260221363141960094e+00,6.573255061443191494e+01
7.249999999999999778e-01,3.940642779243452853e+00,7.294952317244456363e-01,1.000000000000000000e+01,3.087103732295368858e-02,-8.833360889688124384e-01,1.261243390564545264e+00,6.573254457690362074e+01
7.259999999999999787e-01,3.947950573379229056e+00,7.259013038489899872e-01,1.000000000000000000e+01,3.048529748342491963e-02,-8.840628857756596126e-01,1.262271314775766040e+00,6.573253869496902269e+01
7.269999999999999796e-01,3.955222162220768389e+00,7.223312998936515239e-01,1.000000000000000000e+01,3.010182769902427016e-02,-8.847861066028092081e-01,1.263305122495330446e+00,6.573253297078780122e+01
7.279999999999999805e-01,3.962457787067026782e+00,7.187851773764514229e-01,1.000000000000000000e+01,2.972062468801822677e-02,-8.855057753424253608e-01,1.264344800337593222e+00,6.573252740637454394e+01
7.289999999999999813e-01,3.969657688784616667e+00,7.152628929807631764e-01,1.000000000000000000e+01,2.934168507983732008e-02,-8.862219158435608035e-01,1.265390334815704509e+00,6.573252200359854669e+01
7.299999999999999822e-01,3.976822107799510064e+00,7.117644025827074561e-01,1.000000000000000000e+01,2.896500541778177298e-02,-8.869345519113428500e-01,1.266441712345710346e+00,6.573251676418333034e+01
7.309999999999999831e-01,3.983951284089015665e+00,7.082896612781134360e-01,1.000000000000000000e+01,2.859058216168577221e-02,-8.876437073061862471e-01,1.267498919250602762e+00,6.573251168970686820e+01
7.319999999999999840e-01,3.991045457174025923e+00,7.048386234090491254e-01,1.000000000000000000e+01,2.821841169054069634e-02,-8.883494057430331159e-01,1.268561941764321688e+00,6.573250678160164284e+01
7.329999999999999849e-01,3.998104866111530153e+00,7.014112425899262648e-01,1.000000000000000000e+01,2.784849030507776865e-02,-8.890516708906187615e-01,1.269630766035707570e+00,6.573250204115520035e+01
7.339999999999999858e-01,4.005129749487389645e+00,6.980074717331838929e-01,1.000000000000000000e+01,2.748081423031046785e-02,-8.897505263707630174e-01,1.270705378132404251e+00,6.573249746951073291e+01
7.349999999999999867e-01,4.012120345409368127e+00,6.946272630745551346e-01,1.000000000000000000e+01,2.711537961803716160e-02,-8.904459957576876805e-01,1.271785764044713440e+00,6.573249306766795996e+01
7.359999999999999876e-01,4.019076891500419357e+00,6.912705681979215422e-01,1.000000000000000000e+01,2.675218254930432707e-02,-8.911381025773582598e-01,1.272871909689400560e+00,6.573248883648420815e+01
7.369999999999999885e-01,4.025999624892218520e+00,6.879373380597598731e-01,1.000000000000000000e+01,2.639121903683079931e-02,-8.918268703068505943e-01,1.273963800913451294e+00,6.573248477667557665e+01
7.379999999999999893e-01,4.032888782218942758e+00,6.846275230131854128e-01,1.000000000000000000e+01,2.603248502739344966e-02,-8.925123223737415623e-01,1.275061423497779955e+00,6.573248088881850038e+01
7.389999999999999902e-01,4.039744599611289289e+00,6.813410728315965059e-01,1.000000000000000000e+01,2.567597640417468990e-02,-8.931944821555233283e-01,1.276164763160888782e+00,6.573247717335132734e+01
7.399999999999999911e-01,4.046567312690734219e+00,6.780779367319252904e-01,1.000000000000000000e+01,2.532168898907226351e-02,-8.938733729790413474e-01,1.277273805562480602e+00,6.573247363057609505e+01
7.409999999999999920e-01,4.053357156564020514e+00,6.748380633974984111e-01,1.000000000000000000e+01,2.496961854497169175e-02,-8.945490181199549085e-01,1.278388536307021539e+00,6.573247026066057686e+01
7.419999999999999929e-01,4.060114365817874216e+00,6.716214010005127077e-01,1.000000000000000000e+01,2.461976077798183962e-02,-8.952214408022206582e-01,1.279508940947257312e+00,6.573246706364042780e+01
7.429999999999999938e-01,4.066839174513951605e+00,6.684278972241310957e-01,1.000000000000000000e+01,2.427211133963396925e-02,-8.958906641975977747e-01,1.280635004987681125e+00,6.573246403942141569e+01
7.439999999999999947e-01,4.073531816184002174e+00,6.652574992842019697e-01,1.000000000000000000e+01,2.392666582904476313e-02,-8.965567114251754566e-01,1.281766713887954934e+00,6.573246118778190805e+01
7.449999999999999956e-01,4.080192523825248330e+00,6.621101539506073497e-01,1.000000000000000000e+01,2.358341979504368843e-02,-8.972196055509216173e-01,1.282904053066282746e+00,6.573245850837557214e+01
7.459999999999999964e-01,4.086821529895986238e+00,6.589858075682445415e-01,1.000000000000000000e+01,2.324236873826514282e-02,-8.978793695872528957e-01,1.284047007902737736e+00,6.573245600073394712e+01
7.469999999999999973e-01,4.093419066311387411e+00,6.558844060776455320e-01,1.000000000000000000e+01,2.290350811320580188e-02,-8.985360264926247620e-01,1.285195563742542735e+00,6.573245366426937153e+01
7.479999999999999982e-01,4.099985364439512558e+00,6.528058950352386702e-01,1.000000000000000000e+01,2.256683333024759458e-02,-8.991895991711429392e-01,1.286349705899304086e+00,6.573245149827799594e+01
7.489999999999999991e-01,4.106520655097527950e+00,6.497502196332577418e-01,1.000000000000000000e+01,2.223233975764671300e-02,-8.998401104721938104e-01,1.287509419658199761e+00,6.573244950194285252e+01
7.500000000000000000e-01,4.113025168548118060e+00,6.467173247193018781e-01,1.000000000000000000e+01,2.190002272348908971e-02,-9.004875831900951422e-01,1.288674690279121959e+00,6.573244767433696722e+01
7.510000000000000009e-01,4.119499134496097170e+00,6.437071548155520739e-01,1.000000000000000000e+01,2.156987751761275593e-02,-9.011320400637656824e-01,1.289845502999773963e+00,6.573244601442679880e+01
7.520000000000000018e-01,4.125942782085212812e+00,6.407196541376477539e-01,1.000000000000000000e+01,2.124189939349749659e-02,-9.017735037764144090e-01,1.291021843038721695e+00,6.573244452107542202e+01
7.530000000000000027e-01,4.132356339895136621e+00,6.377547666132288295e-01,1.000000000000000000e+01,2.091608357012223612e-02,-9.024119969552475418e-01,1.292203695598401758e+00,6.573244319304612304e+01
7.540000000000000036e-01,4.138740035938640816e+00,6.348124359001465766e-01,1.000000000000000000e+01,2.059242523379053308e-02,-9.030475421711943174e-01,1.293391045868083733e+00,6.573244202900582422e+01
7.550000000000000044e-01,4.145094097658958532e+00,6.318926054043493279e-01,1.000000000000000000e+01,2.027091953992464848e-02,-9.036801619386506390e-01,1.294583879026789175e+00,6.573244102752872209e+01
7.560000000000000053e-01,4.151418751927324458e+00,6.289952182974458683e-01,1.000000000000000000e+01,1.995156161482854879e-02,-9.043098787152406004e-01,1.295782180246166426e+00,6.573244018709985426e+01
7.570000000000000062e-01,4.157714225040686884e+00,6.261202175339517506e-01,1.000000000000000000e+01,1.963434655742030827e-02,-9.049367149015948852e-01,1.296985934693323017e+00,6.573243950611880848e+01
7.580000000000000071e-01,4.163980742719594730e+00,6.232675458682229719e-01,1.000000000000000000e+01,1.931926944093427176e-02,-9.055606928411464862e-01,1.298195127533613880e+00,6.573243898290343168e+01
7.590000000000000080e-01,4.170218530106256871e+00,6.204371458710811194e-01,1.000000000000000000e+01,1.900632531459341135e-02,-9.061818348199430773e-01,1.299409743933388262e+00,6.573243861569351054e+01
7.600000000000000089e-01,4.176427811762762232e+00,6.176289599461340929e-01,1.000000000000000000e+01,1.869550920525228296e-02,-9.068001630664757062e-01,1.300629769062692898e+00,6.573243840265463689e+01
7.610000000000000098e-01,4.182608811669466853e+00,6.148429303457977335e-01,1.000000000000000000e+01,1.838681611901097843e-02,-9.074156997515235856e-01,1.301855188097934990e+00,6.573243834188181722e+01
7.620000000000000107e-01,4.188761753223541717e+00,6.120789991870211333e-01,1.000000000000000000e+01,1.808024104280046493e-02,-9.080284669880148707e-01,1.303085986224502335e+00,6.573243843140345177e+01
7.630000000000000115e-01,4.194886859237676013e+00,6.093371084667210669e-01,1.000000000000000000e+01,1.777577894593973876e-02,-9.086384868309028695e-01,1.304322148639343926e+00,6.573243866918488720e+01
7.640000000000000124e-01,4.200984351938934935e+00,6.066172000769293193e-01,1.000000000000000000e+01,1.747342478166516444e-02,-9.092457812770570191e-01,1.305563660553507921e+00,6.573243905313233881e+01
7.650000000000000133e-01,4.207054452967771141e+00,6.039192158196573512e-01,1.000000000000000000e+01,1.717317348863239834e-02,-9.098503722651695158e-01,1.306810507194641202e+00,6.573243958109659957e+01
7.660000000000000142e-01,4.213097383377183647e+00,6.012430974214817425e-01,1.000000000000000000e+01,1.687501999239129219e-02,-9.104522816756763781e-01,1.308062673809448073e+00,6.573244025087674913e+01
7.670000000000000151e-01,4.219113363632019720e+00,5.985887865478554115e-01,1.000000000000000000e+01,1.657895920683416513e-02,-9.110515313306924989e-01,1.309320145666109880e+00,6.573244106022386291e+01
7.680000000000000160e-01,4.225102613608427760e+00,5.959562248171487164e-01,1.000000000000000000e+01,1.628498603561782249e-02,-9.116481429939611303e-01,1.310582908056664886e+00,6.573244200684473526e+01
7.690000000000000169e-01,4.231065352593440743e+00,5.933453538144233264e-01,1.000000000000000000e+01,1.599309537355970978e-02,-9.122421383708172460e-01,1.311850946299350840e+00,6.573244308840537542e+01
7.700000000000000178e-01,4.237001799284706216e+00,5.907561151049445236e-01,1.000000000000000000e+01,1.570328210800859062e-02,-9.128335391081642269e-01,1.313124245740908469e+00,6.573244430253473070e+01
7.710000000000000187e-01,4.242912171790345965e+00,5.881884502474344911e-01,1.000000000000000000e+01,1.541554112019009708e-02,-9.134223667944645353e-01,1.314402791758846556e+00,6.573244564682818236e+01
7.720000000000000195e-01,4.248796687628950686e+00,5.856423008070714697e-01,1.000000000000000000e+01,1.512986728652755165e-02,-9.140086429597422679e-01,1.315686569763671487e+00,6.573244711885099889e+01
7.730000000000000204e-01,4.254655563729702550e+00,5.831176083682385602e-01,1.000000000000000000e+01,1.484625547993842845e-02,-9.145923890755995878e-01,1.316975565201077725e+00,6.573244871614174656e+01
7.740000000000000213e-01,4.260489016432630116e+00,5.806143145470256117e-01,1.000000000000000000e+01,1.456470057110680581e-02,-9.151736265552454785e-01,1.318269763554103191e+00,6.573245043621570005e+01
7.750000000000000222e-01,4.266297261488982251e+00,5.781323610034883043e-01,1.000000000000000000e+01,1.428519742973219549e-02,-9.157523767535362680e-01,1.319569150345248243e+00,6.573245227656809675e+01
7.760000000000000231e-01,4.272080514061729062e+00,5.756716894536686446e-01,1.000000000000000000e+01,1.400774092575508313e-02,-9.163286609670289184e-01,1.320873711138558226e+00,6.573245423467741944e+01
7.770000000000000240e-01,4.277838988726180069e+00,5.732322416813798727e-01,1.000000000000000000e+01,1.373232593055956526e-02,-9.169025004340458640e-01,1.322183431541671617e+00,6.573245630800845163e+01
7.780000000000000249e-01,4.283572899470722284e+00,5.708139595497601082e-01,1.000000000000000000e+01,1.345894731815341222e-02,-9.174739163347512827e-01,1.323498297207833074e+00,6.573245849401540397e+01
7.790000000000000258e-01,4.289282459697674632e+00,5.684167850125984023e-01,1.000000000000000000e+01,1.318759996632592850e-02,-9.180429297912392483e-01,1.324818293837871641e+00,6.573246079014492693e+01
7.800000000000000266e-01,4.294967882224251632e+00,5.660406601254363013e-01,1.000000000000000000e+01,1.291827875778393808e-02,-9.186095618676324293e-01,1.326143407182145628e+00,6.573246319383892455e+01
7.810000000000000275e-01,4.300629379283643416e+00,5.636855270564490317e-01,1.000000000000000000e+01,1.265097858126625757e-02,-9.191738335701924445e-01,1.327473623042453088e+00,6.573246570253746768e+01
7.820000000000000284e-01,4.306267162526200565e+00,5.613513280971103026e-01,1.000000000000000000e+01,1.238569433263697964e-02,-9.197357658474397679e-01,1.328808927273910090e+00,6.573246831368157927e+01
7.830000000000000293e-01,4.311881443020727289e+00,5.590380056726429459e-01,1.000000000000000000e+01,1.212242091595791896e-02,-9.202953795902857337e-01,1.330149305786795244e+00,6.573247102471566450e+01
7.840000000000000302e-01,4.317472431255878540e+00,5.567455023522605018e-01,1.000000000000000000e+01,1.186115324454054334e-02,-9.208526956321736456e-01,1.331494744548362696e+00,6.573247383309032443e+01
7.850000000000000311e-01,4.323040337141661027e+00,5.544737608592016365e-01,1.000000000000000000e+01,1.160188624197771787e-02,-9.214077347492301007e-01,1.332845229584622704e+00,6.573247673626465826e+01
7.860000000000000320e-01,4.328585370011031053e+00,5.522227240805623882e-01,1.000000000000000000e+01,1.134461484315560723e-02,-9.219605176604268593e-01,1.334200746982090902e+00,6.573247973170869329e+01
7.870000000000000329e-01,4.334107738621596262e+00,5.499923350769280184e-01,1.000000000000000000e+01,1.108933399524602778e-02,-9.225110650277513757e-01,1.335561282889506929e+00,6.573248281690568717e+01
7.880000000000000338e-01,4.339607651157407098e+00,5.477825370918096848e-01,1.000000000000000000e+01,1.083603865867959967e-02,-9.230593974563880977e-01,1.336926823519521301e+00,6.573248598935424525e+01
7.890000000000000346e-01,4.345085315230848622e+00,5.455932735608868267e-01,1.000000000000000000e+01,1.058472380809999391e-02,-9.236055354949077589e-01,1.338297355150352974e+00,6.573248924657052328e+01
7.900000000000000355e-01,4.350540937884620263e+00,5.434244881210610334e-01,1.000000000000000000e+01,1.033538443329958673e-02,-9.241494996354664426e-01,1.339672864127417373e+00,6.573249258609011747e+01
7.910000000000000364e-01,4.355974725593810604e+00,5.412761246193230624e-01,1.000000000000000000e+01,1.008801554013685070e-02,-9.246913103140139700e-01,1.341053336864923784e+00,6.573249600547002558e+01
7.920000000000000373e-01,4.361386884268054764e+00,5.391481271214365600e-01,1.000000000000000000e+01,9.842612151435753409e-03,-9.252309879105099499e-01,1.342438759847444540e+00,6.573249950229046590e+01
7.930000000000000382e-01,4.366777619253784160e+00,5.370404399204414814e-01,1.000000000000000000e+01,9.599169307867493062e-03,-9.257685527491491539e-01,1.343829119631455793e+00,6.573250307415658256e+01
7.940000000000000391e-01,4.372147135336559742e+00,5.349530075449812072e-01,1.000000000000000000e+01,9.357682068814855703e-03,-9.263040250985949964e-01,1.345224402846849410e+00,6.573250671870005135e+01
7.950000000000000400e-01,4.377495636743485186e+00,5.328857747674548007e-01,1.000000000000000000e+01,9.118145513219490586e-03,-9.268374251722215629e-01,1.346624596198417345e+00,6.573251043358072820e+01
7.960000000000000409e-01,4.382823327145707992e+00,5.308386866119990666e-01,1.000000000000000000e+01,8.880554740412391693e-03,-9.273687731283630775e-01,1.348029686467309141e+00,6.573251421648784287e+01
7.970000000000000417e-01,4.388130409660994324e+00,5.288116883623025233e-01,1.000000000000000000e+01,8.644904870927871618e-03,-9.278980890705715856e-01,1.349439660512461447e+00,6.573251806514170426e+01
7.980000000000000426e-01,4.393417086856384657e+00,5.268047255692540620e-01,1.000000000000000000e+01,8.411191047301315796e-03,-9.284253930478821859e-01,1.350854505272002015e+00,6.573252197729470936e+01
7.990000000000000435e-01,4.398683560750925814e+00,5.248177440584299580e-01,1.000000000000000000e+01,8.179408434850991144e-03,-9.289507050550861456e-01,1.352274207764626590e+00,6.573252595073259386e+01
8.000000000000000444e-01,4.403930032818477613e+00,5.228506899374216754e-01,1.000000000000000000e+01,7.949552222444184954e-03,-9.294740450330107873e-01,1.353698755090950057e+00,6.573252998327555474e+01
8.010000000000000453e-01,4.409156703990594117e+00,5.209035096030069090e-01,1.000000000000000000e+01,7.721617623247951576e-03,-9.299954328688070371e-01,1.355128134434833154e+00,6.573253407277923088e+01
8.020000000000000462e-01,4.414363774659473272e+00,5.189761497481675256e-01,1.000000000000000000e+01,7.495599875464728848e-03,-9.305148883962438555e-01,1.356562333064682546e+00,6.573253821713571199e+01
8.030000000000000471e-01,4.419551444680978491e+00,5.170685573689566272e-01,1.000000000000000000e+01,7.271494243053091416e-03,-9.310324313960098852e-01,1.358001338334727581e+00,6.573254241427429179e+01
8.040000000000000480e-01,4.424719913377732183e+00,5.151806797712167318e-01,1.000000000000000000e+01,7.049296016433907221e-03,-9.315480815960209826e-01,1.359445137686271954e+00,6.573254666216229225e+01
8.050000000000000488e-01,4.429869379542269670e+00,5.133124645771541816e-01,1.000000000000000000e+01,6.829000513182146952e-03,-9.320618586717355214e-01,1.360893718648921835e+00,6.573255095880577414e+01
8.060000000000000497e-01,4.435000041440264162e+00,5.114638597317688884e-01,1.000000000000000000e+01,6.610603078704604951e-03,-9.325737822464754689e-01,1.362347068841790243e+00,6.573255530225006282e+01
8.070000000000000506e-01,4.440112096813815690e+00,5.096348135091455234e-01,1.000000000000000000e+01,6.394099086903786561e-03,-9.330838718917536800e-01,1.363805175974678541e+00,6.573255969058050141e+01
8.080000000000000515e-01,4.445205742884798639e+00,5.078252745186059292e-01,1.000000000000000000e+01,6.179483940828203910e-03,-9.335921471276077410e-01,1.365268027849234400e+00,6.573256412192272080e+01
8.090000000000000524e-01,4.450281176358275026e+00,5.060351917107268616e-01,1.000000000000000000e+01,5.966753073309323009e-03,-9.340986274229399200e-01,1.366735612360088226e+00,6.573256859444316547e+01
8.100000000000000533e-01,4.455338593425967275e+00,5.042645143832256149e-01,1.000000000000000000e+01,5.755901947585411078e-03,-9.346033321958624462e-01,1.368207917495966708e+00,6.573257310634940609e+01
8.110000000000000542e-01,4.460378189769788726e+00,5.025131921867145302e-01,1.000000000000000000e+01,5.546926057912511358e-03,-9.351062808140495619e-01,1.369684931340785283e+00,6.573257765589048063e+01
8.120000000000000551e-01,4.465400160565431875e+00,5.007811751303288261e-01,1.000000000000000000e+01,5.339820930162786534e-03,-9.356074925950940147e-01,1.371166642074718389e+00,6.573258224135703642e+01
8.130000000000000560e-01,4.470404700486012572e+00,4.990684135872281990e-01,1.000000000000000000e+01,5.134582122410459755e-03,-9.361069868068702116e-01,1.372653037975249513e+00,6.573258686108152915e+01
8.140000000000000568e-01,4.475392003705771060e+00,4.973748582999761858e-01,1.000000000000000000e+01,4.931205225505574420e-03,-9.366047826679019250e-01,1.374144107418199923e+00,6.573259151343836493e+01
8.150000000000000577e-01,4.480362263903822750e+00,4.957004603857981251e-01,1.000000000000000000e+01,4.729685863635808667e-03,-9.371008993477361049e-01,1.375639838878737420e+00,6.573259619684391453e+01
8.160000000000000586e-01,4.485315674267967623e+00,4.940451713417213786e-01,1.000000000000000000e+01,4.530019694876550977e-03,-9.375953559673210203e-01,1.377140220932364878e+00,6.573260090975651337e+01
8.170000000000000595e-01,4.490252427498544030e+00,4.924089430495988684e-01,1.000000000000000000e+01,4.332202411729465900e-03,-9.380881715993899528e-01,1.378645242255888803e+00,6.573260565067643313e+01
8.180000000000000604e-01,4.495172715812339348e+00,4.907917277810189827e-01,1.000000000000000000e+01,4.136229741649758915e-03,-9.385793652688496636e-01,1.380154891628369462e+00,6.573261041814579642e+01
8.190000000000000613e-01,4.500076730946545034e+00,4.891934782021034600e-01,1.000000000000000000e+01,3.942097447562347735e-03,-9.390689559531739672e-01,1.381669157932050584e+00,6.573261521074836367e+01
8.200000000000000622e-01,4.504964664162761423e+00,4.876141473781958058e-01,1.000000000000000000e+01,3.749801328367155604e-03,-9.395569625828015248e-01,1.383188030153271519e+00,6.573262002710944785e+01
8.210000000000000631e-01,4.509836706251047822e+00,4.860536887784421278e-01,1.000000000000000000e+01,3.559337219433723887e-03,-9.400434040415387438e-01,1.384711497383360523e+00,6.573262486589561604e+01
8.220000000000000639e-01,4.514693047534022341e+00,4.845120562802661679e-01,1.000000000000000000e+01,3.370700993085350844e-03,-9.405282991669665638e-01,1.386239548819509615e+00,6.573262972581447627e+01
8.230000000000000648e-01,4.519533877871000804e+00,4.829892041737413599e-01,1.000000000000000000e+01,3.183888559072947395e-03,-9.410116667508526822e-01,1.387772173765632555e+00,6.573263460561427962e+01
8.240000000000000657e-01,4.524359386662183624e+00,4.814850871658610254e-01,1.000000000000000000e+01,2.998895865038815004e-03,-9.414935255395668889e-01,1.389309361633204398e+00,6.573263950408370704e+01
8.250000000000000666e-01,4.529169762852885306e+00,4.799996603847094812e-01,1.000000000000000000e+01,2.815718896970527407e-03,-9.419738942345010635e-01,1.390851101942084389e+00,6.573264442005144303e+01
8.260000000000000675e-01,4.533965194937801257e+00,4.785328793835352257e-01,1.000000000000000000e+01,2.634353679645110892e-03,-9.424527914924937244e-01,1.392397384321321763e+00,6.573264935238572093e+01
8.270000000000000684e-01,4.538745870965321672e+00,4.770847001447285352e-01,1.000000000000000000e+01,2.454796277063710057e-03,-9.429302359262581312e-01,1.393948198509945335e+00,6.573265429999395337e+01
8.280000000000000693e-01,4.543511978541880048e+00,4.756550790837055231e-01,1.000000000000000000e+01,2.277042792876916855e-03,-9.434062461048140502e-01,1.395503534357736219e+00,6.573265926182226337e+01
8.290000000000000702e-01,4.548263704836340793e+00,4.742439730527001074e-01,1.000000000000000000e+01,2.101089370800945065e-03,-9.438808405539238500e-01,1.397063381825984996e+00,6.573266423685501536e+01
8.300000000000000711e-01,4.553001236584430345e+00,4.728513393444658264e-01,1.000000000000000000e+01,1.926932195024831478e-03,-9.443540377565319277e-01,1.398627730988233120e+00,6.573266922411421831e+01
8.310000000000000719e-01,4.557724760093196714e+00,4.714771356958893378e-01,1.000000000000000000e+01,1.754567490608829232e-03,-9.448258561532084654e-01,1.400196572030998565e+00,6.573267422265912785e+01
8.320000000000000728e-01,4.562434461245511663e+00,4.701213202915172640e-01,1.000000000000000000e+01,1.583991523874171995e-03,-9.452963141425955174e-01,1.401769895254486586e+00,6.573267923158559256e+01
8.329999999999999627e-01,4.567130525504606631e+00,4.687838517669982719e-01,1.000000000000000000e+01,1.415200602784373769e-03,-9.457654300818575388e-01,1.403347691073285608e+00,6.573268425002551396e+01
8.339999999999999636e-01,4.571813137918641523e+00,4.674646892124418307e-01,1.000000000000000000e+01,1.248191077318230651e-03,-9.462332222871353560e-01,1.404929950017048457e+00,6.573268927714624965e+01
8.349999999999999645e-01,4.576482483125308143e+00,4.661637921756955905e-01,1.000000000000000000e+01,1.082959339834685441e-03,-9.466997090340026899e-01,1.406516662731158940e+00,6.573269431215004488e+01
8.359999999999999654e-01,4.581138745356464703e+00,4.648811206655427131e-01,1.000000000000000000e+01,9.195018254297177181e-04,-9.471649085579263438e-01,1.408107819977384656e+00,6.573269935427336463e+01
8.369999999999999662e-01,4.585782108442805871e+00,4.636166351548207110e-01,1.000000000000000000e+01,7.578150122854148806e-04,-9.476288390547294993e-01,1.409703412634516040e+00,6.573270440278629678e+01
8.379999999999999671e-01,4.590412755818560342e+00,4.623702965834639578e-01,1.000000000000000000e+01,5.978954220113782969e-04,-9.480915186810583428e-01,1.411303431698991195e+00,6.573270945699188417e+01
8.389999999999999680e-01,4.595030870526222166e+00,4.611420663614707594e-01,1.000000000000000000e+01,4.397396199786170277e-04,-9.485529655548510242e-01,1.412907868285508295e+00,6.573271451622547090e+01
8.399999999999999689e-01,4.599636635221306946e+00,4.599319063717965950e-01,1.000000000000000000e+01,2.833442156460763976e-04,-9.490131977558101672e-01,1.414516713627623989e+00,6.573271957985407710e+01
8.409999999999999698e-01,4.604230232177141779e+00,4.587397789731754161e-01,1.000000000000000000e+01,1.287058628799509852e-04,-9.494722333258777125e-01,1.416129959078339606e+00,6.573272464727565989e+01
8.419999999999999707e-01,4.608811843289680965e+00,4.575656470028699463e-01,1.000000000000000000e+01,-2.417873973407829780e-05,-9.499300902697129789e-01,1.417747596110674468e+00,6.573272971791844554e+01
8.429999999999999716e-01,4.613381650082349239e+00,4.564094737793527590e-01,1.000000000000000000e+01,-1.753128485855394610e-04,-9.503867865551730576e-01,1.419369616318226557e+00,6.573273479124031837e+01
8.439999999999999725e-01,4.617939833710912545e+00,4.552712231049196867e-01,1.000000000000000000e+01,-3.246996747406586531e-04,-9.508423401137960917e-01,1.420996011415721627e+00,6.573273986672808178e+01
8.449999999999999734e-01,4.622486574968374562e+00,4.541508592682361178e-01,1.000000000000000000e+01,-4.723423836505083332e-04,-9.512967688412869993e-01,1.422626773239549669e+00,6.573274494389666245e+01
8.459999999999999742e-01,4.627022054289898101e+00,4.530483470468184559e-01,1.000000000000000000e+01,-6.182440948656798716e-04,-9.517500905980057491e-01,1.424261893748290264e+00,6.573275002228857034e+01
8.469999999999999751e-01,4.631546451757751370e+00,4.519636517094517969e-01,1.000000000000000000e+01,-7.624078817573523483e-04,-9.522023232094579681e-01,1.425901365023225731e+00,6.573275510147315970e+01
8.479999999999999760e-01,4.636059947106280887e+00,4.508967390185446567e-01,1.000000000000000000e+01,-9.048367712446243796e-04,-9.526534844667877699e-01,1.427545179268844278e+00,6.573276018104577645e+01
8.489999999999999769e-01,4.640562719726902152e+00,4.498475752324226362e-01,1.000000000000000000e+01,-1.045533743527987626e-03,-9.531035921272735800e-01,1.429193328813330277e+00,6.573276526062728919e+01
8.499999999999999778e-01,4.645054948673121409e+00,4.488161271075620795e-01,1.000000000000000000e+01,-1.184501731828815343e-03,-9.535526639148254047e-01,1.430845806109045437e+00,6.573277033986319395e+01
8.509999999999999787e-01,4.649536812665571617e+00,4.478023619007645562e-01,1.000000000000000000e+01,-1.321743622134746938e-03,-9.540007175204848755e-01,1.432502603732997537e+00,6.573277541842298888e+01
8.519999999999999796e-01,4.654008490097074180e+00,4.468062473712739457e-01,1.000000000000000000e+01,-1.457262252950847952e-03,-9.544477706029267372e-01,1.434163714387300503e+00,6.573278049599944950e+01
8.529999999999999805e-01,4.658470159037722880e+00,4.458277517828371228e-01,1.000000000000000000e+01,-1.591060415056430675e-03,-9.548938407889632218e-01,1.435829130899622719e+00,6.573278557230794661e+01
8.539999999999999813e-01,4.662921997239985572e+00,4.448668439057087975e-01,1.000000000000000000e+01,-1.723140851267419577e-03,-9.553389456740498664e-01,1.437498846223626225e+00,6.573279064708570729e+01
8.549999999999999822e-01,4.667364182143826312e+00,4.439234930186027328e-01,1.000000000000000000e+01,-1.853506256204152068e-03,-9.557831028227937731e-01,1.439172853439395494e+00,6.573279572009114702e+01
8.559999999999999831e-01,4.671796890881850572e+00,4.429976689105895038e-01,1.000000000000000000e+01,-1.982159276064500951e-03,-9.562263297694630904e-01,1.440851145753856422e+00,6.573280079110315910e+01
8.569999999999999840e-01,4.676220300284463782e+00,4.420893418829420773e-01,1.000000000000000000e+01,-2.109102508402218180e-03,-9.566686440184989371e-01,1.442533716501186225e+00,6.573280585992041836e+01
8.579999999999999849e-01,4.680634586885052073e+00,4.411984827509307650e-01,1.000000000000000000e+01,-2.234338501910386292e-03,-9.571100630450293245e-01,1.444220559143213567e+00,6.573281092636067058e+01
8.589999999999999858e-01,4.685039926925179898e+00,4.403250628455678273e-01,1.000000000000000000e+01,-2.357869756209882324e-03,-9.575506042953836339e-01,1.445911667269810019e+00,6.573281599026009303e+01
8.599999999999999867e-01,4.689436496359806306e+00,4.394690540153033953e-01,1.000000000000000000e+01,-2.479698721642749695e-03,-9.579902851876104242e-01,1.447607034599271536e+00,6.573282105147256971e+01
8.609999999999999876e-01,4.693824470862515419e+00,4.386304286276730968e-01,1.000000000000000000e+01,-2.599827799070379610e-03,-9.584291231119957954e-01,1.449306654978692155e+00,6.573282610986903762e+01
8.619999999999999885e-01,4.698204025830764685e+00,4.378091595708988870e-01,1.000000000000000000e+01,-2.718259339676408308e-03,-9.588671354315836393e-01,1.451010522384327928e+00,6.573283116533679049e+01
8.629999999999999893e-01,4.702575336391149996e+00,4.370052202554435272e-01,1.000000000000000000e+01,-2.834995644774231712e-03,-9.593043394826975545e-01,1.452718630921953746e+00,6.573283621777881081e+01
8.639999999999999902e-01,4.706938577404686797e+00,4.362185846155202107e-01,1.000000000000000000e+01,-2.950038965619049876e-03,-9.597407525754644286e-01,1.454430974827209733e+00,6.573284126711310194e+01
8.649999999999999911e-01,4.711293923472102740e+00,4.354492271105575019e-01,1.000000000000000000e+01,-3.063391503224349721e-03,-9.601763919943387959e-01,1.456147548465941854e+00,6.573284631327206284e+01
8.659999999999999920e-01,4.715641548939148997e+00,4.346971227266210325e-01,1.000000000000000000e+01,-3.175055408182735420e-03,-9.606112749986296384e-01,1.457868346334531884e+00,6.573285135620180597e+01
8.669999999999999929e-01,4.719981627901923105e+00,4.339622469777926761e-01,1.000000000000000000e+01,-3.285032780491026639e-03,-9.610454188230276307e-01,1.459593363060221582e+00,6.573285639586147511e+01
8.679999999999999938e-01,4.724314334212207811e+00,4.332445759075078673e-01,1.000000000000000000e+01,-3.393325669379532693e-03,-9.614788406781346053e-01,1.461322593401427783e+00,6.573286143222264855e+01
8.689999999999999947e-01,4.728639841482819683e+00,4.325440860898518980e-01,1.000000000000000000e+01,-3.499936073145431484e-03,-9.619115577509936843e-01,1.463056032248050142e+00,6.573286646526867116e+01
8.699999999999999956e-01,4.732958323092975483e+00,4.318607546308161349e-01,1.000000000000000000e+01,-3.604865938990160865e-03,-9.623435872056205209e-01,1.464793674621771347e+00,6.573287149499404336e+01
8.709999999999999964e-01,4.737269952193667422e+00,4.311945591695149349e-01,1.000000000000000000e+01,-3.708117162860756055e-03,-9.627749461835368727e-01,1.466535515676349988e+00,6.573287652140371051e+01
8.719999999999999973e-01,4.741574901713050849e+00,4.305454778793636472e-01,1.000000000000000000e+01,-3.809691589295049856e-03,-9.632056518043039528e-01,1.468281550697906335e+00,6.573288154451263665e+01
8.729999999999999982e-01,4.745873344361844381e+00,4.299134894692188680e-01,1.000000000000000000e+01,-3.909591011270666279e-03,-9.636357211660576683e-01,1.470031775105199889e+00,6.573288656434492339e+01
8.739999999999999991e-01,4.750165452638744235e+00,4.292985731844813913e-01,1.000000000000000000e+01,-4.007817170057732109e-03,-9.640651713460454131e-01,1.471786184449901391e+00,6.573289158093335516e+01
8.750000000000000000e-01,4.754451398835843889e+00,4.287007088081625228e-01,1.000000000000000000e+01,-4.104371755075238333e-03,-9.644940194011629719e-01,1.473544774416856828e+00,6.573289659431875975e+01
8.760000000000000009e-01,4.758731355044067080e+00,4.281198766619147555e-01,1.000000000000000000e+01,-4.199256403750981602e-03,-9.649222823684928674e-01,1.475307540824345010e+00,6.573290160454943987e+01
8.770000000000000018e-01,4.763005493158614101e+00,4.275560576070269736e-01,1.000000000000000000e+01,-4.292472701385025013e-03,-9.653499772658439282e-01,1.477074479624328029e+00,6.573290661168044835e+01
8.780000000000000027e-01,4.767273984884413451e+00,4.270092330453850171e-01,1.000000000000000000e+01,-4.384022181016604923e-03,-9.657771210922916350e-01,1.478845586902695963e+00,6.573291161577313346e+01
8.790000000000000036e-01,4.771537001741583239e+00,4.264793849203984411e-01,1.000000000000000000e+01,-4.473906323294428271e-03,-9.662037308287193538e-01,1.480620858879504009e+00,6.573291661689447096e+01
8.800000000000000044e-01,4.775794715070905916e+00,4.259664957178936895e-01,1.000000000000000000e+01,-4.562126556350297110e-03,-9.666298234383605692e-01,1.482400291909203416e+00,6.573292161511649567e+01
8.810000000000000053e-01,4.780047296039308335e+00,4.254705484669742965e-01,1.000000000000000000e+01,-4.648684255675999619e-03,-9.670554158673420053e-01,1.484183882480867078e+00,6.573292661051571883e+01
8.820000000000000062e-01,4.784294915645351587e+00,4.249915267408491126e-01,1.000000000000000000e+01,-4.733580744003417287e-03,-9.674805250452274130e-01,1.485971627218407587e+00,6.573293160317254546e+01
8.830000000000000071e-01,4.788537744724728817e+00,4.245294146576284455e-01,1.000000000000000000e+01,-4.816817291187780632e-03,-9.679051678855622454e-01,1.487763522880789502e+00,6.573293659317067750e+01
8.840000000000000080e-01,4.792775953955770163e+00,4.240841968810890594e-01,1.000000000000000000e+01,-4.898395114094036135e-03,-9.683293612864193323e-01,1.489559566362236076e+00,6.573294158059661640e+01
8.850000000000000089e-01,4.797009713864957448e+00,4.236558586214083100e-01,1.000000000000000000e+01,-4.978315376486258485e-03,-9.687531221309451102e-01,1.491359754692429096e+00,6.573294656553900950e+01
8.860000000000000098e-01,4.801239194832443324e+00,4.232443856358680812e-01,1.000000000000000000e+01,-5.056579188920065637e-03,-9.691764672879061848e-01,1.493164085036704058e+00,6.573295154808815255e+01
8.870000000000000107e-01,4.805464567097581075e+00,4.228497642295288572e-01,1.000000000000000000e+01,-5.133187608637985490e-03,-9.695994136122373375e-01,1.494972554696237577e+00,6.573295652833533609e+01
8.880000000000000115e-01,4.809686000764457958e+00,4.224719812558741516e-01,1.000000000000000000e+01,-5.208141639467730837e-03,-9.700219779455895308e-01,1.496785161108230788e+00,6.573296150637244750e+01
8.890000000000000124e-01,4.813903665807435672e+00,4.221110241174264588e-01,1.000000000000000000e+01,-5.281442231723330535e-03,-9.704441771168791364e-01,1.498601901846086326e+00,6.573296648229126049e+01
8.900000000000000133e-01,4.818117732076697024e+00,4.217668807663339514e-01,1.000000000000000000e+01,-5.353090282109088278e-03,-9.708660279428369400e-01,1.500422774619579513e+00,6.573297145618295190e+01
8.910000000000000142e-01,4.822328369303800599e+00,4.214395397049295888e-01,1.000000000000000000e+01,-5.423086633626309112e-03,-9.712875472285585898e-01,1.502247777275024232e+00,6.573297642813750485e+01
8.920000000000000151e-01,4.826535747107235430e+00,4.211289899862619701e-01,1.000000000000000000e+01,-5.491432075482767690e-03,-9.717087517680551567e-01,1.504076907795432350e+00,6.573298139824331088e+01
8.930000000000000160e-01,4.830740034997988097e+00,4.208352212145988758e-01,1.000000000000000000e+01,-5.558127343004875751e-03,-9.721296583448038042e-01,1.505910164300669152e+00,6.573298636658641669e+01
8.940000000000000169e-01,4.834941402385109832e+00,4.205582235459037199e-01,1.000000000000000000e+01,-5.623173117552513270e-03,-9.725502837323000138e-01,1.507747545047602111e+00,6.573299133325012633e+01
8.950000000000000178e-01,4.839140018581289837e+00,4.202979876882849131e-01,1.000000000000000000e+01,-5.686570026436485979e-03,-9.729706446946090326e-01,1.509589048430244995e+00,6.573299629831439006e+01
8.960000000000000187e-01,4.843336052808432157e+00,4.200545049024189126e-01,1.000000000000000000e+01,-5.748318642838578900e-03,-9.733907579869186533e-01,1.511434672979895311e+00,6.573300126185529280e+01
8.970000000000000195e-01,4.847529674203238770e+00,4.198277670019470165e-01,1.000000000000000000e+01,-5.808419485734176400e-03,-9.738106403560921054e-01,1.513284417365268419e+00,6.573300622394457093e+01
8.980000000000000204e-01,4.851721051822795339e+00,4.196177663538460667e-01,1.000000000000000000e+01,-5.866873019817412348e-03,-9.742303085412211683e-01,1.515138280392624104e+00,6.573301118464894444e+01
8.990000000000000213e-01,4.855910354650159633e+00,4.194244958787732847e-01,1.000000000000000000e+01,-5.923679655428833006e-03,-9.746497792741798394e-01,1.516996261005890023e+00,6.573301614402969051e+01
9.000000000000000222e-01,4.860097751599955274e+00,4.192479490513859042e-01,1.000000000000000000e+01,-5.978839748485533651e-03,-9.750690692801781134e-01,1.518858358286778065e+00,6.573302110214208938e+01
9.010000000000000231e-01,4.864283411523967260e+00,4.190881199006352142e-01,1.000000000000000000e+01,-6.032353600413756754e-03,-9.754881952783164278e-01,1.520724571454896035e+00,6.573302605903487006e+01
9.020000000000000240e-01,4.868467503216740155e+00,4.189450030100356215e-01,1.000000000000000000e+01,-6.084221458083914451e-03,-9.759071739821401081e-01,1.522594899867855123e+00,6.573303101474967036e+01
9.030000000000000249e-01,4.872650195421180719e+00,4.188185935179086772e-01,1.000000000000000000e+01,-6.134443513748032671e-03,-9.763260221001940353e-01,1.524469343021370715e+00,6.573303596932058213e+01
9.040000000000000258e-01,4.876831656834161421e+00,4.187088871176025684e-01,1.000000000000000000e+01,-6.183019904979576188e-03,-9.767447563365776464e-01,1.526347900549358538e+00,6.573304092277351174e+01
9.050000000000000266e-01,4.881012056112126629e+00,4.186158800576866845e-01,1.000000000000000000e+01,-6.229950714615650233e-03,-9.771633933914999348e-01,1.528230572224025918e+00,6.573304587512572539e+01
9.060000000000000275e-01,4.885191561876698785e+00,4.185395691421219255e-01,1.000000000000000000e+01,-6.275235970701561333e-03,-9.775819499618353392e-01,1.530117357955957269e+00,6.573305082638529484e+01
9.070000000000000284e-01,4.889370342720290807e+00,4.184799517304064187e-01,1.000000000000000000e+01,-6.318875646437713094e-03,-9.780004427416786328e-01,1.532008257794195361e+00,6.573305577655058585e+01
9.080000000000000293e-01,4.893548567211714939e+00,4.184370257376971436e-01,1.000000000000000000e+01,-6.360869660128834306e-03,-9.784188884229010341e-01,1.533903271926315703e+00,6.573306072560967550e+01
9.090000000000000302e-01,4.897726403901795145e+00,4.184107896349073541e-01,1.000000000000000000e+01,-6.401217875135517717e-03,-9.788373036957055406e-01,1.535802400678497381e+00,6.573306567353992591e+01
9.100000000000000311e-01,4.901904021328980399e+00,4.184012424487795756e-01,1.000000000000000000e+01,-6.439920099828070309e-03,-9.792557052491829284e-01,1.537705644515588110e+00,6.573307062030735892e+01
9.110000000000000320e-01,4.906081588024957085e+00,4.184083837619347879e-01,1.000000000000000000e+01,-6.476976087542656892e-03,-9.796741097718677516e-01,1.539613004041163302e+00,6.573307556586617295e+01
9.120000000000000329e-01,4.910259272520264950e+00,4.184322137128975161e-01,1.000000000000000000e+01,-6.512385536539731790e-03,-9.800925339522940094e-01,1.541524479997580910e+00,6.573308051015820297e+01
9.130000000000000338e-01,4.914437243349910389e+00,4.184727329960967190e-01,1.000000000000000000e+01,-6.546148089964757763e-03,-9.805109944795511456e-01,1.543440073266030943e+00,6.573308545311240891e+01
9.140000000000000346e-01,4.918615669058979734e+00,4.185299428618427520e-01,1.000000000000000000e+01,-6.578263335811205224e-03,-9.809295080438400483e-01,1.545359784866578323e+00,6.573309039464436410e+01
9.150000000000000355e-01,4.922794718208254316e+00,4.186038451162802376e-01,1.000000000000000000e+01,-6.608730806885826543e-03,-9.813480913370287162e-01,1.547283615958202185e+00,6.573309533465564414e+01
9.160000000000000364e-01,4.926974559379821983e+00,4.186944421213167344e-01,1.000000000000000000e+01,-6.637549980776212381e-03,-9.817667610532081479e-01,1.549211567838828518e+00,6.573310027303341485e+01
9.170000000000000373e-01,4.931155361182692154e+00,4.188017367945273128e-01,1.000000000000000000e+01,-6.664720279820620513e-03,-9.821855338892480081e-01,1.551143641945358143e+00,6.573310520964980697e+01
9.180000000000000382e-01,4.935337292258405562e+00,4.189257326090349287e-01,1.000000000000000000e+01,-6.690241071080091882e-03,-9.826044265453521831e-01,1.553079839853688471e+00,6.573311014436147559e+01
9.190000000000000391e-01,4.939520521286643984e+00,4.190664335933664275e-01,1.000000000000000000e+01,-6.714111666312848684e-03,-9.830234557256143368e-01,1.555020163278730827e+00,6.573311507700903178e+01
9.200000000000000400e-01,4.943705216990839091e+00,4.192238443312841234e-01,1.000000000000000000e+01,-6.736331321950980548e-03,-9.834426381385730220e-01,1.556964614074420883e+00,6.573312000741647410e+01
9.210000000000000409e-01,4.947891548143780405e+00,4.193979699615928425e-01,1.000000000000000000e+01,-6.756899239079436174e-03,-9.838619904977670139e-01,1.558913194233724653e+00,6.573312493539080492e+01
9.220000000000000417e-01,4.952079683573217928e+00,4.195888161779223746e-01,1.000000000000000000e+01,-6.775814563417315202e-03,-9.842815295222898664e-01,1.560865905888637828e+00,6.573312986072131991e+01
9.230000000000000426e-01,4.956269792167466548e+00,4.197963892284848342e-01,1.000000000000000000e+01,-6.793076385301481147e-03,-9.847012719373446910e-01,1.562822751310180225e+00,6.573313478317926695e+01
9.240000000000000435e-01,4.960462042881005118e+00,4.200206959158075404e-01,1.000000000000000000e+01,-6.808683739672504939e-03,-9.851212344747987126e-01,1.564783732908383795e+00,6.573313970251719240e+01
9.250000000000000444e-01,4.964656604740073753e+00,4.202617435964401960e-01,1.000000000000000000e+01,-6.822635606062949463e-03,-9.855414338737373825e-01,1.566748853232274863e+00,6.573314461846848644e+01
9.260000000000000453e-01,4.968853646848267580e+00,4.205195401806368083e-01,1.000000000000000000e+01,-6.834930908588016801e-03,-9.859618868810177128e-01,1.568718114969851030e+00,6.573314953074685718e+01
9.270000000000000462e-01,4.973053338392128708e+00,4.207940941320122419e-01,1.000000000000000000e+01,-6.845568515938571172e-03,-9.863826102518222783e-01,1.570691520948050757e+00,6.573315443904584754e+01
9.280000000000000471e-01,4.977255848646731096e+00,4.210854144671726806e-01,1.000000000000000000e+01,-6.854547241376554925e-03,-9.868036207502118851e-01,1.572669074132718059e+00,6.573315934303826680e+01
9.290000000000000480e-01,4.981461346981267191e+00,4.213935107553202219e-01,1.000000000000000000e+01,-6.861865842732824475e-03,-9.872249351496783509e-01,1.574650777628560316e+00,6.573316424237569322e+01
9.300000000000000488e-01,4.985670002864623918e+00,4.217183931178308809e-01,1.000000000000000000e+01,-6.867523022407420047e-03,-9.876465702336972852e-01,1.576636634679100091e+00,6.573316913668799089e+01
9.310000000000000497e-01,4.989881985870961323e+00,4.220600722278060046e-01,1.000000000000000000e+01,-6.871517427372298738e-03,-9.880685427962790923e-01,1.578626648666619836e+00,6.573317402558282652e+01
9.320000000000000506e-01,4.994097465685278792e+00,4.224185593095969860e-01,1.000000000000000000e+01,-6.873847649176556031e-03,-9.884908696425210861e-01,1.580620823112101281e+00,6.573317890864514368e+01
9.330000000000000515e-01,4.998316612108983925e+00,4.227938661383023322e-01,1.000000000000000000e+01,-6.874512223954158327e-03,-9.889135675891579380e-01,1.582619161675157260e+00,6.573318378543663698e+01
9.340000000000000524e-01,5.002539595065451650e+00,4.231860050392373118e-01,1.000000000000000000e+01,-6.873509632434222048e-03,-9.893366534651121258e-01,1.584621668153956886e+00,6.573318865549531154e+01
9.350000000000000533e-01,5.006766584605578885e+00,4.235949888873756786e-01,1.000000000000000000e+01,-6.870838299953864470e-03,-9.897601441120438270e-01,1.586628346485144059e+00,6.573319351833505664e+01
9.360000000000000542e-01,5.010997750913333881e+00,4.240208311067629743e-01,1.000000000000000000e+01,-6.866496596473660105e-03,-9.901840563849000354e-01,1.588639200743749536e+00,6.573319837344499206e+01
9.370000000000000551e-01,5.015233264311299344e+00,4.244635456699011322e-01,1.000000000000000000e+01,-6.860482836595735608e-03,-9.906084071524630108e-01,1.590654235143094564e+00,6.573320322028918383e+01
9.380000000000000560e-01,5.019473295266208446e+00,4.249231470971039926e-01,1.000000000000000000e+01,-6.852795279584544819e-03,-9.910332132978988406e-01,1.592673454034688740e+00,6.573320805830604741e+01
9.390000000000000568e-01,5.023718014394476405e+00,4.253996504558228975e-01,1.000000000000000000e+01,-6.843432129390352586e-03,-9.914584917193041136e-01,1.594696861908119212e+00,6.573321288690802078e+01
9.400000000000000577e-01,5.027967592467722291e+00,4.258930713599429208e-01,1.000000000000000000e+01,-6.832391534675471591e-03,-9.918842593302528154e-01,1.596724463390933435e+00,6.573321770548096765e+01
9.410000000000000586e-01,5.032222200418286384e+00,4.264034259690479556e-01,1.000000000000000000e+01,-6.819671588843292075e-03,-9.923105330603423369e-01,1.598756263248513498e+00,6.573322251338382216e+01
9.420000000000000595e-01,5.036482009344736888e+00,4.269307309876554934e-01,1.000000000000000000e+01,-6.805270330070149580e-03,-9.927373298557381487e-01,1.600792266383943341e+00,6.573322730994819096e+01
9.430000000000000604e-01,5.040747190517373078e+00,4.274750036644192619e-01,1.000000000000000000e+01,-6.789185741340069725e-03,-9.931646666797186995e-01,1.602832477837867531e+00,6.573323209447788429e+01
9.440000000000000613e-01,5.045017915383716023e+00,4.280362617913002765e-01,1.000000000000000000e+01,-6.771415750482442930e-03,-9.935925605132185368e-01,1.604876902788341386e+00,6.573323686624847539e+01
9.450000000000000622e-01,5.049294355573993087e+00,4.286145237027055854e-01,1.000000000000000000e+01,-6.751958230212670720e-03,-9.940210283553712056e-01,1.606925546550674211e+00,6.573324162450698793e+01
9.460000000000000631e-01,5.053576682906612660e+00,4.292098082745933740e-01,1.000000000000000000e+01,-6.730810998175842594e-03,-9.944500872240509270e-01,1.608978414577263205e+00,6.573324636847145541e+01
9.470000000000000639e-01,5.057865069393630009e+00,4.298221349235449296e-01,1.000000000000000000e+01,-6.707971816993482488e-03,-9.948797541564134983e-01,1.611035512457418273e+00,6.573325109733053750e+01
9.480000000000000648e-01,5.062159687246205131e+00,4.304515236058020777e-01,1.000000000000000000e+01,-6.683438394313433346e-03,-9.953100462094359724e-01,1.613096845917179278e+00,6.573325581024323583e+01
9.490000000000000657e-01,5.066460708880049069e+00,4.310979948162698694e-01,1.000000000000000000e+01,-6.657208382862920583e-03,-9.957409804604560044e-01,1.615162420819122868e+00,6.573326050633845341e+01
9.500000000000000666e-01,5.070768306920858670e+00,4.317615695874837956e-01,1.000000000000000000e+01,-6.629279380504865538e-03,-9.961725740077094216e-01,1.617232243162161076e+00,6.573326518471480995e+01
9.510000000000000675e-01,5.075082654209745137e+00,4.324422694885409757e-01,1.000000000000000000e+01,-6.599648930297500118e-03,-9.966048439708670159e-01,1.619306319081330603e+00,6.573326984444014442e+01
9.520000000000000684e-01,5.079403923808647470e+00,4.331401166239942646e-01,1.000000000000000000e+01,-6.568314520557344202e-03,-9.970378074915706712e-01,1.621384654847571438e+00,6.573327448455137301e+01
9.530000000000000693e-01,5.083732289005735261e+00,4.338551336327090002e-01,1.000000000000000000e+01,-6.535273584925614318e-03,-9.974714817339673800e-01,1.623467256867497044e+00,6.573327910405424745e+01
9.540000000000000702e-01,5.088067923320801711e+00,4.345873436866818373e-01,1.000000000000000000e+01,-6.500523502438125198e-03,-9.979058838852432611e-01,1.625554131683153214e+00,6.573328370192288617e+01
9.550000000000000711e-01,5.092411000510645103e+00,4.353367704898200019e-01,1.000000000000000000e+01,-6.464061597598749244e-03,-9.983410311561554673e-01,1.627645285971767608e+00,6.573328827709978839e+01
9.560000000000000719e-01,5.096761694574434287e+00,4.361034382766814099e-01,1.000000000000000000e+01,-6.425885140456507640e-03,-9.987769407815630940e-01,1.629740726545488405e+00,6.573329282849556421e+01
9.570000000000000728e-01,5.101120179759062623e+00,4.368873718111741522e-01,1.000000000000000000e+01,-6.385991346686365096e-03,-9.992136300209571997e-01,1.631840460351112521e+00,6.573329735498862192e+01
9.580000000000000737e-01,5.105486630564491257e+00,4.376885963852146788e-01,1.000000000000000000e+01,-6.344377377673797620e-03,-9.996511161589886063e-01,1.633944494469801834e+00,6.573330185542515380e+01
9.590000000000000746e-01,5.109861221749075533e+00,4.385071378173439616e-01,1.000000000000000000e+01,-6.301040340603206169e-03,-1.000089416505995477e+00,1.636052836116790088e+00,6.573330632861893719e+01
9.599999999999999645e-01,5.114244128334878070e+00,4.393430224513005800e-01,1.000000000000000000e+01,-6.255977288550268987e-03,-1.000528548398528450e+00,1.638165492641076471e+00,6.573331077335129180e+01
9.609999999999999654e-01,5.118635525612969417e+00,4.401962771545504527e-01,1.000000000000000000e+01,-6.209185220578288152e-03,-1.000968529199874890e+00,1.640282471525108754e+00,6.573331518837092347e+01
9.619999999999999662e-01,5.123035589148710045e+00,4.410669293167713834e-01,1.000000000000000000e+01,-6.160661081838636130e-03,-1.001409376300581355e+00,1.642403780384453560e+00,6.573331957239386725e+01
9.629999999999999671e-01,5.127444494787018137e+00,4.419550068482925864e-01,1.000000000000000000e+01,-6.110401763675370884e-03,-1.001851107118974848e+00,1.644529426967455077e+00,6.573332392410355851e+01
9.639999999999999680e-01,5.131862418657624936e+00,4.428605381784873618e-01,1.000000000000000000e+01,-6.058404103734109716e-03,-1.002293739101682624e+00,1.646659419154880677e+00,6.573332824215081871e+01
9.649999999999999689e-01,5.136289537180307008e+00,4.437835522541184741e-01,1.000000000000000000e+01,-6.004664886075253803e-03,-1.002737289724148884e+00,1.648793764959554098e+00,6.573333252515386960e+01
9.659999999999999698e-01,5.140726027070108728e+00,4.447240785376354033e-01,1.000000000000000000e+01,-5.949180841291646683e-03,-1.003181776491151922e+00,1.650932472525975303e+00,6.573333677169839007e+01
9.669999999999999707e-01,5.145172065342542567e+00,4.456821470054216916e-01,1.000000000000000000e+01,-5.891948646630769913e-03,-1.003627216937318378e+00,1.653075550129926796e+00,6.573334098033771511e+01
9.679999999999999716e-01,5.149627829318771610e+00,4.466577881459925514e-01,1.000000000000000000e+01,-5.832964926121559160e-03,-1.004073628627635051e+00,1.655223006178066836e+00,6.573334514959296371e+01
9.689999999999999725e-01,5.154093496630776983e+00,4.476510329581405156e-01,1.000000000000000000e+01,-5.772226250705946547e-03,-1.004521029157960710e+00,1.657374849207507772e+00,6.573334927795320937e+01
9.699999999999999734e-01,5.158569245226503064e+00,4.486619129490289626e-01,1.000000000000000000e+01,-5.709729138375225534e-03,-1.004969436155533913e+00,1.659531087885380618e+00,6.573335336387572170e+01
9.709999999999999742e-01,5.163055253374984943e+00,4.496904601322318507e-01,1.000000000000000000e+01,-5.645470054311343272e-03,-1.005418867279481043e+00,1.661691731008384521e+00,6.573335740578626485e+01
9.719999999999999751e-01,5.167551699671454557e+00,4.507367070257189967e-01,1.000000000000000000e+01,-5.579445411033217596e-03,-1.005869340221320130e+00,1.663856787502321355e+00,6.573336140207939593e+01
9.729999999999999760e-01,5.172058763042429952e+00,4.518006866497853991e-01,1.000000000000000000e+01,-5.511651568548196593e-03,-1.006320872705464442e+00,1.666026266421615443e+00,6.573336535111882029e+01
9.739999999999999769e-01,5.176576622750777013e+00,4.528824325249237170e-01,1.000000000000000000e+01,-5.442084834508758781e-03,-1.006773482489722760e+00,1.668200176948816393e+00,6.573336925123781782e+01
9.749999999999999778e-01,5.181105458400754316e+00,4.539819786696385195e-01,1.000000000000000000e+01,-5.370741464374575308e-03,-1.007227187365798304e+00,1.670378528394087070e+00,6.573337310073974038e+01
9.759999999999999787e-01,5.185645449943034890e+00,4.550993595982013029e-01,1.000000000000000000e+01,-5.297617661580038273e-03,-1.007682005159784788e+00,1.672561330194674234e+00,6.573337689789839544e+01
9.769999999999999796e-01,5.190196777679704887e+00,4.562346103183448909e-01,1.000000000000000000e+01,-5.222709577707384393e-03,-1.008137953732660685e+00,1.674748591914362983e+00,6.573338064095869981e+01
9.779999999999999805e-01,5.194759622269236488e+00,4.573877663288958839e-01,1.000000000000000000e+01,-5.146013312665518973e-03,-1.008595050980780616e+00,1.676940323242913422e+00,6.573338432813730492e+01
9.789999999999999813e-01,5.199334164731440389e+00,4.585588636173443811e-01,1.000000000000000000e+01,-5.067524914874672881e-03,-1.009053314836364956e+00,1.679136533995480018e+00,6.573338795762307996e+01
9.799999999999999822e-01,5.203920586452390751e+00,4.597479386573488647e-01,1.000000000000000000e+01,-4.987240381457015703e-03,-1.009512763267987001e+00,1.681337234112012746e+00,6.573339152757809245e+01
9.809999999999999831e-01,5.208519069189325279e+00,4.609550284061754710e-01,1.000000000000000000e+01,-4.905155658433342156e-03,-1.009973414281055915e+00,1.683542433656640469e+00,6.573339503613813406e+01
9.819999999999999840e-01,5.213129795075519546e+00,4.621801703020704810e-01,1.000000000000000000e+01,-4.821266640925977488e-03,-1.010435285918299453e+00,1.685752142817034338e+00,6.573339848141364428e+01
9.829999999999999849e-01,5.217752946625136445e+00,4.634234022615636994e-01,1.000000000000000000e+01,-4.735569173368017228e-03,-1.010898396260243137e+00,1.687966371903752760e+00,6.573340186149056308e+01
9.839999999999999858e-01,5.222388706738042785e+00,4.646847626767025008e-01,1.000000000000000000e+01,-4.648059049719051317e-03,-1.011362763425685429e+00,1.690185131349566383e+00,6.573340517443129727e+01
9.849999999999999867e-01,5.227037258704602785e+00,4.659642904122143214e-01,1.000000000000000000e+01,-4.558732013687500154e-03,-1.011828405572172018e+00,1.692408431708763095e+00,6.573340841827565839e+01
9.859999999999999876e-01,5.231698786210440488e+00,4.672620248025960987e-01,1.000000000000000000e+01,-4.467583758959707378e-03,-1.012295340896465889e+00,1.694636283656432152e+00,6.573341159104195697e+01
9.869999999999999885e-01,5.236373473341172868e+00,4.685780056491298806e-01,1.000000000000000000e+01,-4.374609929435930786e-03,-1.012763587635015172e+00,1.696868697987727215e+00,6.573341469072811094e+01
9.879999999999999893e-01,5.241061504587111841e+00,4.699122732168220518e-01,1.000000000000000000e+01,-4.279806119473382291e-03,-1.013233164064416991e+00,1.699105685617108286e+00,6.573341771531279676e+01
9.889999999999999902e-01,5.245763064847936086e+00,4.712648682312657322e-01,1.000000000000000000e+01,-4.183167874136456584e-03,-1.013704088501879985e+00,1.701347257577561001e+00,6.573342066275671414e+01
9.899999999999999911e-01,5.250478339437329112e+00,4.726358318754236287e-01,1.000000000000000000e+01,-4.084690689454312414e-03,-1.014176379305681053e+00,1.703593425019793717e+00,6.573342353100386504e+01
9.909999999999999920e-01,5.255207514087588905e+00,4.740252057863308388e-01,1.000000000000000000e+01,-3.984370012685953082e-03,-1.014650054875621654e+00,1.705844199211411727e+00,6.573342631798294633e+01
9.919999999999999929e-01,5.259950774954195829e+00,4.754330320517148878e-01,1.000000000000000000e+01,-3.882201242592962700e-03,-1.015125133653478562e+00,1.708099591536067274e+00,6.573342902160875667e+01
9.929999999999999938e-01,5.264708308620356547e+00,4.768593532065324436e-01,1.000000000000000000e+01,-3.778179729720067357e-03,-1.015601634123452168e+00,1.710359613492586472e+00,6.573343163978368864e+01
9.939999999999999947e-01,5.269480302101500868e+00,4.783042122294198784e-01,1.000000000000000000e+01,-3.672300776683679047e-03,-1.016079574812610575e+00,1.712624276694070469e+00,6.573343417039927772e+01
9.949999999999999956e-01,5.274266942849754614e+00,4.797676525390567881e-01,1.000000000000000000e+01,-3.564559638468588025e-03,-1.016558974291331685e+00,1.714893592866972627e+00,6.573343661133790761e+01
9.959999999999999964e-01,5.279068418758365411e+00,4.812497179904403621e-01,1.000000000000000000e+01,-3.454951522732977939e-03,-1.017039851173739295e+00,1.717167573850149065e+00,6.573343896047437340e+01
9.969999999999999973e-01,5.283884918166093847e+00,4.827504528710689913e-01,1.000000000000000000e+01,-3.343471590121935896e-03,-1.017522224118137419e+00,1.719446231593883212e+00,6.573344121567778586e+01
9.979999999999999982e-01,5.288716629861569984e+00,4.842699018970328950e-01,1.000000000000000000e+01,-3.230114954589630508e-03,-1.018006111827439275e+00,1.721729578158883944e+00,6.573344337481320565e+01
9.989999999999999991e-01,5.293563743087601914e+00,4.858081102090102132e-01,1.000000000000000000e+01,-3.114876683730341371e-03,-1.018491533049592945e+00,1.724017625715255297e+00,6.573344543574374654e+01
1.000000000000000000e+00,5.298426447545451445e+00,4.873651233681670081e-01,1.000000000000000000e+01,-2.997751799118519942e-03,-1.018978506578003707e+00,1.726310386541439312e+00,6.573344739633236600e+01


==> Data/SWPIC_lump_2.csv <==
time,Q,P,psi_star,q_star,p_star,Psi,H
0.000000000000000000e+00,1.073049226717637694e+00,-4.503725925639755490e-01,1.000000000000000000e+01,-8.881784197001252323e-16,1.665334536937734811e-16,0.000000000000000000e+00,6.573266334709411751e+01
1.000000000000000021e-03,1.068525888281202985e+00,-4.542880767809867049e-01,1.000000000000000000e+01,-3.908536183944375788e-04,4.533109602123937092e-04,8.214086874311021477e-06,6.573266807188394978e+01
2.000000000000000042e-03,1.063963074679454168e+00,-4.581893774284295229e-01,1.000000000000000000e+01,-7.802952526395029280e-04,9.105267863331295130e-04,1.629084723443433052e-05,6.573267283095881908e+01
3.000000000000000062e-03,1.059360929938637730e+00,-4.620763386548419338e-01,1.000000000000000000e+01,-1.168309489193643030e-03,1.371633177938738320e-03,2.423082218158556663e-05,6.573267762222168642e+01
4.000000000000000083e-03,1.054719599660316254e+00,-4.659488043353572917e-01,1.000000000000000000e+01,-1.554880888431098025e-03,1.836615678548031557e-03,3.203458748331386669e-05,6.573268244362321866e+01
5.000000000000000104e-03,1.050039231024086472e+00,-4.698066180801770964e-01,1.000000000000000000e+01,-1.939993985484953073e-03,2.305459675355184691e-03,3.970275310489613347e-05,6.573268729316207271e+01
6.000000000000000125e-03,1.045319972790211160e+00,-4.736496232433162201e-01,1.000000000000000000e+01,-2.323633291115958458e-03,2.778150398971329996e-03,4.723596272642880729e-05,6.573269216888536448e+01
7.000000000000000146e-03,1.040561975302160880e+00,-4.774776629316219712e-01,1.000000000000000000e+01,-2.705783292608005767e-03,3.254672923175099854e-03,5.463489324586585667e-05,6.573269706888902419e+01
8.000000000000000167e-03,1.035765390489063131e+00,-4.812905800140652168e-01,1.000000000000000000e+01,-3.086428454690245526e-03,3.735012164672393570e-03,6.190025426826066231e-05,6.573270199131779634e+01
9.000000000000001055e-03,1.030930371868056472e+00,-4.850882171313052882e-01,1.000000000000000000e+01,-3.465553220485826334e-03,4.219152882865642024e-03,6.903278758147819640e-05,6.573270693436562340e+01
1.000000000000000021e-02,1.026057074546547376e+00,-4.888704167055269445e-01,1.000000000000000000e+01,-3.843142012487222973e-03,4.707079679632837285e-03,7.603326661865085837e-05,6.573271189627563160e+01
1.099999999999999936e-02,1.021145655224364956e+00,-4.926370209505496200e-01,1.000000000000000000e+01,-4.219179233558117276e-03,5.198776999116608462e-03,8.290249590766170977e-05,6.573271687534025887e+01
1.200000000000000025e-02,1.016196272195813544e+00,-4.963878718822086200e-01,1.000000000000000000e+01,-4.593649267961777763e-03,5.694229127523609164e-03,8.964131050794565405e-05,6.573272186990101318e+01
1.300000000000000114e-02,1.011209085351618020e+00,-5.001228113290071553e-01,1.000000000000000000e+01,-4.966536482415881242e-03,6.193420192934485924e-03,9.625057543490683190e-05,6.573272687834874262e+01
1.400000000000000029e-02,1.006184256180761682e+00,-5.038416809430391607e-01,1.000000000000000000e+01,-5.337825227173707832e-03,6.696334165124705542e-03,1.027311850722604169e-04,6.573273189912318060e+01
1.499999999999999944e-02,1.001121947772210197e+00,-5.075443222111820640e-01,1.000000000000000000e+01,-5.707499837131627465e-03,7.202954855396507226e-03,1.090840625726126605e-04,6.573273693071293167e+01
1.600000000000000033e-02,9.960223248165237520e-01,-5.112305764665580066e-01,1.000000000000000000e+01,-6.075544632962795455e-03,7.713265916422250984e-03,1.153101592466029569e-04,6.573274197165520150e+01
1.700000000000000122e-02,9.908855536073499781e-01,-5.149002849002631832e-01,1.000000000000000000e+01,-6.441943922276950445e-03,8.227250842099421632e-03,1.214104539409366433e-04,6.573274702053554108e+01
1.800000000000000211e-02,9.857118020427984018e-01,-5.185532885733641351e-01,1.000000000000000000e+01,-6.806682000806210664e-03,8.744892967417570301e-03,1.273859524056482036e-04,6.573275207598747727e+01
1.899999999999999953e-02,9.805012396266916674e-01,-5.221894284291596078e-01,1.000000000000000000e+01,-7.169743153616750519e-03,9.266175468337446708e-03,1.332376866509383368e-04,6.573275713669222853e+01
2.000000000000000042e-02,9.752540374696921921e-01,-5.258085453057069758e-01,1.000000000000000000e+01,-7.531111656346221352e-03,9.791081361682591952e-03,1.389667142939390713e-04,6.573276220137820758e+01
2.100000000000000130e-02,9.699703682903005886e-01,-5.294104799486115676e-01,1.000000000000000000e+01,-7.890771776466786250e-03,1.031959350504366331e-02,1.445741178957640760e-04,6.573276726882065191e+01
2.199999999999999872e-02,9.646504064157236380e-01,-5.329950730240775592e-01,1.000000000000000000e+01,-8.248707774573611068e-03,1.085169459669572609e-02,1.500610042892134058e-04,6.573277233784116902e+01
2.299999999999999961e-02,9.592943277826094794e-01,-5.365621651322184382e-01,1.000000000000000000e+01,-8.604903905698648575e-03,1.138736717552881438e-02,1.554285038975034927e-04,6.573277740730713958e+01
2.400000000000000050e-02,9.539023099376466863e-01,-5.401115968206264828e-01,1.000000000000000000e+01,-8.959344420649554414e-03,1.192659362099198102e-02,1.606777700444029101e-04,6.573278247613130532e+01
2.500000000000000139e-02,9.484745320380254530e-01,-5.436432085981978135e-01,1.000000000000000000e+01,-9.312013567373546644e-03,1.246935615305111086e-02,1.658099782561606996e-04,6.573278754327103002e+01
2.600000000000000228e-02,9.430111748517572279e-01,-5.471568409492121310e-01,1.000000000000000000e+01,-9.662895592346006785e-03,1.301563683216075754e-02,1.708263255556186576e-04,6.573279260772794430e+01
2.699999999999999969e-02,9.375124207578519053e-01,-5.506523343476653620e-01,1.000000000000000000e+01,-1.001197474198364107e-02,1.356541755925024136e-02,1.757280297489061604e-04,6.573279766854706452e+01
2.800000000000000058e-02,9.319784537463478014e-01,-5.541295292718516619e-01,1.000000000000000000e+01,-1.035923526408195905e-02,1.411868007572427385e-02,1.805163287051221805e-04,6.573280272481642328e+01
2.900000000000000147e-02,9.264094594181941922e-01,-5.575882662191941064e-01,1.000000000000000000e+01,-1.070466140927686834e-02,1.467540596347834646e-02,1.851924796294133189e-04,6.573280777566614574e+01
2.999999999999999889e-02,9.208056249849823072e-01,-5.610283857213204106e-01,1.000000000000000000e+01,-1.104823743253013392e-02,1.523557664492913855e-02,1.897577583298644583e-04,6.573281282026796646e+01
3.099999999999999978e-02,9.151671392685227779e-01,-5.644497283593826742e-01,1.000000000000000000e+01,-1.138994759463845749e-02,1.579917338306017702e-02,1.942134584786208644e-04,6.573281785783444775e+01
3.200000000000000067e-02,9.094941927002677673e-01,-5.678521347796162688e-01,1.000000000000000000e+01,-1.172977616376592175e-02,1.636617728148300616e-02,1.985608908676683140e-04,6.573282288761825498e+01
3.300000000000000155e-02,9.037869773205737811e-01,-5.712354457091379789e-01,1.000000000000000000e+01,-1.206770741699952562e-02,1.693656928451408444e-02,2.028013826597006234e-04,6.573282790891151706e+01
3.400000000000000244e-02,8.980456867778049412e-01,-5.745995019719776220e-01,1.000000000000000000e+01,-1.240372564192753282e-02,1.751033017726766339e-02,2.069362766345092574e-04,6.573283292104490272e+01
3.500000000000000333e-02,8.922705163272722784e-01,-5.779441445053428161e-01,1.000000000000000000e+01,-1.273781513824033540e-02,1.808744058576487040e-02,2.109669304313340692e-04,6.573283792338706633e+01
3.600000000000000422e-02,8.864616628300079348e-01,-5.812692143761120089e-01,1.000000000000000000e+01,-1.306996021935353559e-02,1.866788097705922647e-02,2.148947157876179316e-04,6.573284291534378099e+01
3.699999999999999817e-02,8.806193247513719458e-01,-5.845745527975534372e-01,1.000000000000000000e+01,-1.340014521405292515e-02,1.925163165937883794e-02,2.187210177746113000e-04,6.573284789635712855e+01
3.799999999999999906e-02,8.747437021594884898e-01,-5.878600011462665753e-01,1.000000000000000000e+01,-1.372835446816104629e-02,1.983867278228544292e-02,2.224472340302777889e-04,6.573285286590481746e+01
3.899999999999999994e-02,8.688349967235103888e-01,-5.911254009793422970e-01,1.000000000000000000e+01,-1.405457234622498573e-02,2.042898433685061063e-02,2.260747739899532556e-04,6.573285782349931594e+01
4.000000000000000083e-02,8.628934117117094127e-01,-5.943705940517391983e-01,1.000000000000000000e+01,-1.437878323322505821e-02,2.102254615584922201e-02,2.296050581152145125e-04,6.573286276868709876e+01
4.100000000000000172e-02,8.569191519893892828e-01,-5.975954223338709737e-01,1.000000000000000000e+01,-1.470097153630402741e-02,2.161933791397050234e-02,2.330395171214173994e-04,6.573286770104783727e+01
4.200000000000000261e-02,8.509124240166207054e-01,-6.007997280294022913e-01,1.000000000000000000e+01,-1.502112168651647747e-02,2.221933912804681388e-02,2.363795912043649720e-04,6.573287262019357513e+01
4.300000000000000350e-02,8.448734358457956617e-01,-6.039833535932488395e-01,1.000000000000000000e+01,-1.533921814059797245e-02,2.282252915730036483e-02,2.396267292665688986e-04,6.573287752576790410e+01
4.399999999999999745e-02,8.388023971189982886e-01,-6.071461417497778790e-01,1.000000000000000000e+01,-1.565524538275359784e-02,2.342888720360808766e-02,2.427823881435703249e-04,6.573288241744523930e+01
4.499999999999999833e-02,8.326995190651917955e-01,-6.102879355112043047e-01,1.000000000000000000e+01,-1.596918792646549040e-02,2.403839231178487440e-02,2.458480318307859538e-04,6.573288729492995230e+01
4.599999999999999922e-02,8.265650144972179758e-01,-6.134085781961795547e-01,1.000000000000000000e+01,-1.628103031631892433e-02,2.465102336988533177e-02,2.488251307113478229e-04,6.573289215795550433e+01
4.700000000000000011e-02,8.203990978086084240e-01,-6.165079134485671464e-01,1.000000000000000000e+01,-1.659075712984656170e-02,2.526675910952427828e-02,2.517151607854055092e-04,6.573289700628379251e+01
4.800000000000000100e-02,8.142019849702050172e-01,-6.195857852564017332e-01,1.000000000000000000e+01,-1.689835297939039013e-02,2.588557810621615329e-02,2.545196029013608685e-04,6.573290183970421197e+01
4.900000000000000189e-02,8.079738935265884381e-01,-6.226420379710275732e-01,1.000000000000000000e+01,-1.720380251398092447e-02,2.650745877973352885e-02,2.572399419895040132e-04,6.573290665803286004e+01
5.000000000000000278e-02,8.017150425923117441e-01,-6.256765163264096374e-01,1.000000000000000000e+01,-1.750709042123322831e-02,2.713237939448486652e-02,2.598776662985212318e-04,6.573291146111176886e+01
5.100000000000000366e-02,7.954256528479392019e-01,-6.286890654586149152e-01,1.000000000000000000e+01,-1.780820142925924540e-02,2.776031805991173787e-02,2.624342666353440411e-04,6.573291624880813799e+01
5.200000000000000455e-02,7.891059465358865044e-01,-6.316795309254576996e-01,1.000000000000000000e+01,-1.810712030859600377e-02,2.839125273090564033e-02,2.649112356088081238e-04,6.573292102101341072e+01
5.299999999999999850e-02,7.827561474560622568e-01,-6.346477587263041897e-01,1.000000000000000000e+01,-1.840383187414917562e-02,2.902516120824457507e-02,2.673100668775899328e-04,6.573292577764263456e+01
5.399999999999999939e-02,7.763764809613089568e-01,-6.375935953220314145e-01,1.000000000000000000e+01,-1.869832098715151769e-02,2.966202113904954987e-02,2.696322544028877631e-04,6.573293051863358016e+01
5.500000000000000028e-02,7.699671739526411374e-01,-6.405168876551352586e-01,1.000000000000000000e+01,-1.899057255713565429e-02,3.030181001726114931e-02,2.718792917063117109e-04,6.573293524394595977e+01
5.600000000000000117e-02,7.635284548742801158e-01,-6.434174831699821517e-01,1.000000000000000000e+01,-1.928057154392069997e-02,3.094450518413633527e-02,2.740526711334454195e-04,6.573293995356064556e+01
5.700000000000000205e-02,7.570605537084832415e-01,-6.462952298331993140e-01,1.000000000000000000e+01,-1.956830295961220489e-02,3.159008382876558191e-02,2.761538831235409402e-04,6.573294464747897337e+01
5.800000000000000294e-02,7.505637019701667523e-01,-6.491499761541975611e-01,1.000000000000000000e+01,-1.985375187061484345e-02,3.223852298861052540e-02,2.781844154858033736e-04,6.573294932572183313e+01
5.900000000000000383e-02,7.440381327013207979e-01,-6.519815712058217860e-01,1.000000000000000000e+01,-2.013690339965734655e-02,3.288979955006220840e-02,2.801457526827212533e-04,6.573295398832900105e+01
5.999999999999999778e-02,7.374840804652151860e-01,-6.547898646451225657e-01,1.000000000000000000e+01,-2.041774272782907740e-02,3.354389024902006827e-02,2.820393751208940245e-04,6.573295863535835792e+01
6.099999999999999867e-02,7.309017813403947406e-01,-6.575747067342436747e-01,1.000000000000000000e+01,-2.069625509662770257e-02,3.420077167149182529e-02,2.838667584498041235e-04,6.573296326688520708e+01
6.199999999999999956e-02,7.242914729144631636e-01,-6.603359483614198444e-01,1.000000000000000000e+01,-2.097242581001738937e-02,3.486042025421427770e-02,2.856293728689781241e-04,6.573296788300132221e+01
6.300000000000000044e-02,7.176533942776547326e-01,-6.630734410620773289e-01,1.000000000000000000e+01,-2.124624023649691537e-02,3.552281228529523965e-02,2.873286824439762188e-04,6.573297248381446423e+01
6.400000000000000133e-02,7.109877860161916141e-01,-6.657870370400339466e-01,1.000000000000000000e+01,-2.151768381117711779e-02,3.618792390487659411e-02,2.889661444316450676e-04,6.573297706944748597e+01
6.500000000000000222e-02,7.042948902054274596e-01,-6.684765891887890499e-01,1.000000000000000000e+01,-2.178674203786708230e-02,3.685573110581863432e-02,2.905432086150639575e-04,6.573298164003760746e+01
6.600000000000000311e-02,6.975749504027751735e-01,-6.711419511128998705e-01,1.000000000000000000e+01,-2.205340049116843310e-02,3.752620973440580487e-02,2.920613166486081937e-04,6.573298619573577639e+01
6.700000000000000400e-02,6.908282116404182993e-01,-6.737829771494365794e-01,1.000000000000000000e+01,-2.231764481857713076e-02,3.819933549107380755e-02,2.935219014135494187e-04,6.573299073670591497e+01
6.800000000000000488e-02,6.840549204178058007e-01,-6.763995223895100661e-01,1.000000000000000000e+01,-2.257946074259213273e-02,3.887508393115826633e-02,2.949263863846051802e-04,6.573299526312413832e+01
6.900000000000000577e-02,6.772553246939283511e-01,-6.789914426998655550e-01,1.000000000000000000e+01,-2.283883406283029535e-02,3.955343046566494464e-02,2.962761850078436741e-04,6.573299977517817183e+01
7.000000000000000666e-02,6.704296738793773525e-01,-6.815585947445359505e-01,1.000000000000000000e+01,-2.309575065814685468e-02,4.023435036206161886e-02,2.975727000903440576e-04,6.573300427306659799e+01
7.100000000000000755e-02,6.635782188281839078e-01,-6.841008360065480298e-01,1.000000000000000000e+01,-2.335019648876084444e-02,4.091781874509165667e-02,2.988173232020046514e-04,6.573300875699814583e+01
7.200000000000000844e-02,6.567012118294391909e-01,-6.866180248096747096e-01,1.000000000000000000e+01,-2.360215759838480212e-02,4.160381059760928646e-02,3.000114340898840854e-04,6.573301322719103723e+01
7.299999999999999545e-02,6.497989065986945478e-01,-6.891100203402262814e-01,1.000000000000000000e+01,-2.385162011635808335e-02,4.229230076143671024e-02,3.011564001054529613e-04,6.573301768387227639e+01
7.399999999999999634e-02,6.428715582691413299e-01,-6.915766826688747315e-01,1.000000000000000000e+01,-2.409857025978311487e-02,4.298326393824299790e-02,3.022535756451259076e-04,6.573302212727706717e+01
7.499999999999999722e-02,6.359194233825703479e-01,-6.940178727725028196e-01,1.000000000000000000e+01,-2.434299433566391654e-02,4.367667469044481110e-02,3.033043016044348491e-04,6.573302655764800306e+01
7.599999999999999811e-02,6.289427598801106134e-01,-6.964334525560720301e-01,1.000000000000000000e+01,-2.458487874304620194e-02,4.437250744212904718e-02,3.043099048461961830e-04,6.573303097523449878e+01
7.699999999999999900e-02,6.219418270927472570e-01,-6.988232848745018488e-01,1.000000000000000000e+01,-2.482420997515836364e-02,4.507073647999731286e-02,3.052716976830153355e-04,6.573303538029216497e+01
7.799999999999999989e-02,6.149168857316181791e-01,-7.011872335545532575e-01,1.000000000000000000e+01,-2.506097462155266326e-02,4.577133595433229007e-02,3.061909773744631762e-04,6.573303977308204082e+01
7.900000000000000078e-02,6.078681978780898776e-01,-7.035251634167092316e-01,1.000000000000000000e+01,-2.529515937024590447e-02,4.647427987998598020e-02,3.070690256392484118e-04,6.573304415387006827e+01
8.000000000000000167e-02,6.007960269736124514e-01,-7.058369402970452455e-01,1.000000000000000000e+01,-2.552675100985889178e-02,4.717954213738986824e-02,3.079071081827018967e-04,6.573304852292639566e+01
8.100000000000000255e-02,5.937006378093536707e-01,-7.081224310690822366e-01,1.000000000000000000e+01,-2.575573643175398456e-02,4.788709647358686122e-02,3.087064742398763274e-04,6.573305288052469564e+01
8.200000000000000344e-02,5.865822965156127777e-01,-7.103815036656148107e-01,1.000000000000000000e+01,-2.598210263216999341e-02,4.859691650328512580e-02,3.094683561345568210e-04,6.573305722694163933e+01
8.300000000000000433e-02,5.794412705510135764e-01,-7.126140271005072524e-01,1.000000000000000000e+01,-2.620583671435372519e-02,4.930897570993372780e-02,3.101939688544646492e-04,6.573306156245620002e+01
8.400000000000000522e-02,5.722778286914780299e-01,-7.148198714904503426e-01,1.000000000000000000e+01,-2.642692589068746170e-02,5.002324744682001834e-02,3.108845096429280522e-04,6.573306588734902789e+01
8.500000000000000611e-02,5.650922410189799239e-01,-7.169989080766703271e-01,1.000000000000000000e+01,-2.664535748481162286e-02,5.073970493818872468e-02,3.115411576072799060e-04,6.573307020190186734e+01
8.600000000000000699e-02,5.578847789100800370e-01,-7.191510092465844828e-01,1.000000000000000000e+01,-2.686111893374189263e-02,5.145832128038277387e-02,3.121650733442336173e-04,6.573307450639690330e+01
8.700000000000000788e-02,5.506557150242427090e-01,-7.212760485553941781e-01,1.000000000000000000e+01,-2.707419778998009993e-02,5.217906944300564759e-02,3.127573985824741963e-04,6.573307880111617862e+01
8.799999999999999489e-02,5.434053232919346943e-01,-7.233739007476079896e-01,1.000000000000000000e+01,-2.728458172361808085e-02,5.290192227010535875e-02,3.133192558426910537e-04,6.573308308634094033e+01
8.899999999999999578e-02,5.361338789025069662e-01,-7.254444417784886578e-01,1.000000000000000000e+01,-2.749225852443381787e-02,5.362685248137980670e-02,3.138517481152662699e-04,6.573308736235114225e+01
8.999999999999999667e-02,5.288416582918606945e-01,-7.274875488354145547e-01,1.000000000000000000e+01,-2.769721610397911024e-02,5.435383267340360841e-02,3.143559585558195119e-04,6.573309162942470607e+01
9.099999999999999756e-02,5.215289391298975064e-01,-7.295031003591496699e-01,1.000000000000000000e+01,-2.789944249765801895e-02,5.508283532087614176e-02,3.148329501987986827e-04,6.573309588783698132e+01
9.199999999999999845e-02,5.141960003077556962e-01,-7.314909760650128989e-01,1.000000000000000000e+01,-2.809892586679538923e-02,5.581383277789084968e-02,3.152837656892921591e-04,6.573310013786020534e+01
9.299999999999999933e-02,5.068431219248332731e-01,-7.334510569639406397e-01,1.000000000000000000e+01,-2.829565450069464541e-02,5.654679727922559684e-02,3.157094270332248169e-04,6.573310437976282117e+01
9.400000000000000022e-02,4.994705852755987885e-01,-7.353832253834341470e-01,1.000000000000000000e+01,-2.848961681868419568e-02,5.728170094165400961e-02,3.161109353660879499e-04,6.573310861380889492e+01
9.500000000000000111e-02,4.920786728361910556e-01,-7.372873649883837643e-01,1.000000000000000000e+01,-2.868080137215163472e-02,5.801851576527766036e-02,3.164892707403393663e-04,6.573311284025760415e+01
9.600000000000000200e-02,4.846676682508094802e-01,-7.391633608017633694e-01,1.000000000000000000e+01,-2.886919684656505045e-02,5.875721363487901305e-02,3.168453919315954203e-04,6.573311705936256999e+01
9.700000000000000289e-02,4.772378563178961142e-01,-7.410110992251872641e-01,1.000000000000000000e+01,-2.905479206348067500e-02,5.949776632129494258e-02,3.171802362637244277e-04,6.573312127137126026e+01
9.800000000000000377e-02,4.697895229761105407e-01,-7.428304680593205145e-01,1.000000000000000000e+01,-2.923757598253614795e-02,6.024014548281070996e-02,3.174947194529358454e-04,6.573312547652454896e+01
9.900000000000000466e-02,4.623229552900998685e-01,-7.446213565241370791e-01,1.000000000000000000e+01,-2.941753770342866656e-02,6.098432266657418527e-02,3.177897354709467476e-04,6.573312967505592042e+01
1.000000000000000056e-01,4.548384414360643890e-01,-7.463836552790173995e-01,1.000000000000000000e+01,-2.959466646787726335e-02,6.173026931003029738e-02,3.180661564272914085e-04,6.573313386719104301e+01
1.010000000000000064e-01,4.473362706871216177e-01,-7.481172564426773475e-01,1.000000000000000000e+01,-2.976895166156849626e-02,6.247795674237538455e-02,3.183248324708270105e-04,6.573313805314711544e+01
1.020000000000000073e-01,4.398167333984696614e-01,-7.498220536129220903e-01,1.000000000000000000e+01,-2.994038281608483315e-02,6.322735618603136931e-02,3.185665917104735863e-04,6.573314223313235516e+01
1.030000000000000082e-01,4.322801209923522459e-01,-7.514979418862164362e-01,1.000000000000000000e+01,-3.010894961081498483e-02,6.397843875813954972e-02,3.187922401552114519e-04,6.573314640734535885e+01
1.040000000000000091e-01,4.247267259428267328e-01,-7.531448178770651092e-01,1.000000000000000000e+01,-3.027464187484546834e-02,6.473117547207381250e-02,3.190025616733452914e-04,6.573315057597450561e+01
1.049999999999999961e-01,4.171568417603377377e-01,-7.547625797371945167e-01,1.000000000000000000e+01,-3.043744958883269278e-02,6.548553723897311551e-02,3.191983179710302320e-04,6.573315473919748797e+01
1.059999999999999970e-01,4.095707629760979573e-01,-7.563511271745297915e-01,1.000000000000000000e+01,-3.059736288685484251e-02,6.624149486929292729e-02,3.193802485900383331e-04,6.573315889718062976e+01
1.069999999999999979e-01,4.019687851262783163e-01,-7.579103614719593374e-01,1.000000000000000000e+01,-3.075437205824286049e-02,6.699901907437555426e-02,3.195490709247317718e-04,6.573316305007838878e+01
1.079999999999999988e-01,3.943512047360098749e-01,-7.594401855058788842e-01,1.000000000000000000e+01,-3.090846754938981686e-02,6.775808046803900864e-02,3.197054802581930665e-04,6.573316719803270303e+01
1.089999999999999997e-01,3.867183193031994426e-01,-7.609405037645088354e-01,1.000000000000000000e+01,-3.105963996553797943e-02,6.851864956818431995e-02,3.198501498174478310e-04,6.573317134117247917e+01
1.100000000000000006e-01,3.790704272821616150e-01,-7.624112223659784693e-01,1.000000000000000000e+01,-3.120788007254286789e-02,6.928069679842092932e-02,3.199837308477012894e-04,6.573317547961302409e+01
1.110000000000000014e-01,3.714078280670690679e-01,-7.638522490761668893e-01,1.000000000000000000e+01,-3.135317879861363594e-02,7.004419248971001377e-02,3.201068527054953122e-04,6.573317961345546223e+01
1.120000000000000023e-01,3.637308219752243277e-01,-7.652634933262978389e-01,1.000000000000000000e+01,-3.149552723602907361e-02,7.080910688202546321e-02,3.202201229706764683e-04,6.573318374278613874e+01
1.130000000000000032e-01,3.560397102301547378e-01,-7.666448662302778327e-01,1.000000000000000000e+01,-3.163491664282858801e-02,7.157541012603227393e-02,3.203241275770537166e-04,6.573318786767607946e+01
1.140000000000000041e-01,3.483347949445338432e-01,-7.679962806017731625e-01,1.000000000000000000e+01,-3.177133844447748573e-02,7.234307228478206730e-02,3.204194309616071224e-04,6.573319198818042253e+01
1.150000000000000050e-01,3.406163791029318544e-01,-7.693176509710178967e-01,1.000000000000000000e+01,-3.190478423550586334e-02,7.311206333542545621e-02,3.205065762320961887e-04,6.573319610433784987e+01
1.160000000000000059e-01,3.328847665443972481e-01,-7.706088936013457680e-01,1.000000000000000000e+01,-3.203524578112054016e-02,7.388235317094107857e-02,3.205860853529001321e-04,6.573320021617004727e+01
1.170000000000000068e-01,3.251402619448732767e-01,-7.718699265054416170e-01,1.000000000000000000e+01,-3.216271501878929101e-02,7.465391160188093733e-02,3.206584593489114252e-04,6.573320432368106481e+01
1.180000000000000077e-01,3.173831707994517748e-01,-7.731006694613021812e-01,1.000000000000000000e+01,-3.228718405979685152e-02,7.542670835813171382e-02,3.207241785272848481e-04,6.573320842685684795e+01
1.190000000000000085e-01,3.096137994044669828e-01,-7.743010440279033402e-01,1.000000000000000000e+01,-3.240864519077198830e-02,7.620071309069191556e-02,3.207837027168350744e-04,6.573321252566465489e+01
1.199999999999999956e-01,3.018324548394328288e-01,-7.754709735605656018e-01,1.000000000000000000e+01,-3.252709087518507181e-02,7.697589537346437305e-02,3.208374715248585242e-04,6.573321662005241706e+01
1.209999999999999964e-01,2.940394449488266670e-01,-7.766103832260116135e-01,1.000000000000000000e+01,-3.264251375481552753e-02,7.775222470506393257e-02,3.208859046111419366e-04,6.573322070994832700e+01
1.219999999999999973e-01,2.862350783237224139e-01,-7.777192000171109232e-01,1.000000000000000000e+01,-3.275490665118861028e-02,7.852967051063997062e-02,3.209294019789082930e-04,6.573322479526018469e+01
1.229999999999999982e-01,2.784196642832763580e-01,-7.787973527673041074e-01,1.000000000000000000e+01,-3.286426256698084941e-02,7.930820214371336885e-02,3.209683442824340848e-04,6.573322887587481489e+01
1.239999999999999991e-01,2.705935128560690295e-01,-7.798447721647022712e-01,1.000000000000000000e+01,-3.297057468739367919e-02,8.008778888802772777e-02,3.210030931510619401e-04,6.573323295165768343e+01
1.250000000000000000e-01,2.627569347613063488e-01,-7.808613907658542574e-01,1.000000000000000000e+01,-3.307383638149463678e-02,8.086839995941441650e-02,3.210339915293164707e-04,6.573323702245218669e+01
1.260000000000000009e-01,2.549102413898832187e-01,-7.818471430091779029e-01,1.000000000000000000e+01,-3.317404120352561436e-02,8.165000450767109785e-02,3.210613640328199283e-04,6.573324108807921107e+01
1.270000000000000018e-01,2.470537447853135837e-01,-7.828019652280481244e-01,1.000000000000000000e+01,-3.327118289417760333e-02,8.243257161845342351e-02,3.210855173196917292e-04,6.573324514833652188e+01
1.280000000000000027e-01,2.391877576245296233e-01,-7.837257956635370615e-01,1.000000000000000000e+01,-3.336525538183143791e-02,8.321607031517969100e-02,3.211067404771023081e-04,6.573324920299830865e+01
1.290000000000000036e-01,2.313125931985544337e-01,-7.846185744768020554e-01,1.000000000000000000e+01,-3.345625278376402473e-02,8.400046956094776862e-02,3.211253054226400456e-04,6.573325325181465928e+01
1.300000000000000044e-01,2.234285653930511151e-01,-7.854802437611139165e-01,1.000000000000000000e+01,-3.354416940731953095e-02,8.478573826046431616e-02,3.211414673201383636e-04,6.573325729451093480e+01
1.310000000000000053e-01,2.155359886687524262e-01,-7.863107475535231483e-01,1.000000000000000000e+01,-3.362899975104510775e-02,8.557184526198564900e-02,3.211554650095976111e-04,6.573326133078742828e+01
1.320000000000000062e-01,2.076351780417743098e-01,-7.871100318461573542e-01,1.000000000000000000e+01,-3.371073850579060088e-02,8.635875935927007918e-02,3.211675214508255766e-04,6.573326536031865430e+01
1.330000000000000071e-01,1.997264490638172851e-01,-7.878780445971460544e-01,1.000000000000000000e+01,-3.378938055577188071e-02,8.714644929354121994e-02,3.211778441804097307e-04,6.573326938275306475e+01
1.340000000000000080e-01,1.918101178022593722e-01,-7.886147357411680270e-01,1.000000000000000000e+01,-3.386492097959730579e-02,8.793488375546190672e-02,3.211866257816210182e-04,6.573327339771239508e+01
1.350000000000000089e-01,1.838865008201444606e-01,-7.893200571996170645e-01,1.000000000000000000e+01,-3.393735505125686225e-02,8.872403138711848491e-02,3.211940443668417585e-04,6.573327740479125225e+01
1.360000000000000098e-01,1.759559151560698698e-01,-7.899939628903817068e-01,1.000000000000000000e+01,-3.400667824107365261e-02,8.951386078401485369e-02,3.212002640720983365e-04,6.573328140355661731e+01
1.370000000000000107e-01,1.680186783039771536e-01,-7.906364087372339533e-01,1.000000000000000000e+01,-3.407288621661726247e-02,9.030434049707604383e-02,3.212054355632686380e-04,6.573328539354741906e+01
1.380000000000000115e-01,1.600751081928500630e-01,-7.912473526788251776e-01,1.000000000000000000e+01,-3.413597484357865780e-02,9.109543903466098269e-02,3.212096965535263726e-04,6.573328937427396568e+01
1.390000000000000124e-01,1.521255231663236895e-01,-7.918267546772830290e-01,1.000000000000000000e+01,-3.419594018660625928e-02,9.188712486458376627e-02,3.212131723315745637e-04,6.573329334521773148e+01
1.400000000000000133e-01,1.441702419622086784e-01,-7.923745767264073203e-01,1.000000000000000000e+01,-3.425277851010281177e-02,9.267936641614338278e-02,3.212159763002106179e-04,6.573329730583061803e+01
1.410000000000000142e-01,1.362095836919348379e-01,-7.928907828594611296e-01,1.000000000000000000e+01,-3.430648627898272990e-02,9.347213208216130498e-02,3.212182105247587721e-04,6.573330125553481196e+01
1.420000000000000151e-01,1.282438678199180893e-01,-7.933753391565526725e-01,1.000000000000000000e+01,-3.435706015938962826e-02,9.426539022102646548e-02,3.212199662908962858e-04,6.573330519372224501e+01
1.430000000000000160e-01,1.202734141428548342e-01,-7.938282137516070591e-01,1.000000000000000000e+01,-3.440449701937369625e-02,9.505910915874746236e-02,3.212213246713920456e-04,6.573330911975415347e+01
1.440000000000000169e-01,1.122985427689481425e-01,-7.942493768389223829e-01,1.000000000000000000e+01,-3.444879392952865382e-02,9.585325719101128739e-02,3.212223571012702886e-04,6.573331303296083661e+01
1.449999999999999900e-01,1.043195740970696700e-01,-7.946388006793094760e-01,1.000000000000000000e+01,-3.448994816358803839e-02,9.664780258524839629e-02,3.212231259609028789e-04,6.573331693264123032e+01
1.459999999999999909e-01,9.633682879586177861e-02,-7.949964596058116673e-01,1.000000000000000000e+01,-3.452795719898053145e-02,9.744271358270352457e-02,3.212236851665298330e-04,6.573332081806250926e+01
1.469999999999999918e-01,8.835062778278396367e-02,-7.953223300290021003e-01,1.000000000000000000e+01,-3.456281871734411676e-02,9.823795840051195716e-02,3.212240807676994400e-04,6.573332468845984522e+01
1.479999999999999927e-01,8.036129220310793408e-02,-7.956163904418569466e-01,1.000000000000000000e+01,-3.459453060499886184e-02,9.903350523378080805e-02,3.212243515511146617e-04,6.573332854303613715e+01
1.489999999999999936e-01,7.236914340886560493e-02,-7.958786214242018486e-01,1.000000000000000000e+01,-3.462309095337812170e-02,9.982932225767476853e-02,3.212245296503670215e-04,6.573333238096148534e+01
1.499999999999999944e-01,6.437450293775431875e-02,-7.961090056467297060e-01,1.000000000000000000e+01,-3.464849805941795646e-02,1.006253776295060187e-01,3.212246411610352338e-04,6.573333620137326250e+01
1.509999999999999953e-01,5.637769249200366012e-02,-7.963075278745889163e-01,1.000000000000000000e+01,-3.467075042590464506e-02,1.014216394908278862e-01,3.212247067606194837e-04,6.573334000337561633e+01
1.519999999999999962e-01,4.837903391720820706e-02,-7.964741749705391838e-01,1.000000000000000000e+01,-3.468984676178010068e-02,1.022180759695316271e-01,3.212247423327802063e-04,6.573334378603937012e+01
1.529999999999999971e-01,4.037884918113054944e-02,-7.966089358976747858e-01,1.000000000000000000e+01,-3.470578598240511847e-02,1.030146551819462603e-01,3.212247595953458780e-04,6.573334754840173844e+01
1.539999999999999980e-01,3.237746035247900805e-02,-7.967118017217136305e-01,1.000000000000000000e+01,-3.471856720978028221e-02,1.038113452349405802e-01,3.212247667315517295e-04,6.573335128946627037e+01
1.549999999999999989e-01,2.437518957966441219e-02,-7.967827656128506630e-01,1.000000000000000000e+01,-3.472818977272449509e-02,1.046081142280272380e-01,3.212247690239677694e-04,6.573335500820263633e+01
1.559999999999999998e-01,1.637235906954032788e-02,-7.968218228471757314e-01,1.000000000000000000e+01,-3.473465320701100284e-02,1.054049302554683903e-01,3.212247694905736900e-04,6.573335870354642907e+01
1.570000000000000007e-01,8.369291066131165704e-03,-7.968289708076548017e-01,1.000000000000000000e+01,-3.473795725546093699e-02,1.062017614083823197e-01,3.212247695224349224e-04,6.573336237439927743e+01
1.580000000000000016e-01,3.663078293525585949e-04,-7.968042089846738563e-01,1.000000000000000000e+01,-3.473810186799424632e-02,1.069985757768508183e-01,3.212247695224349766e-04,6.573336601962857628e+01
1.590000000000000024e-01,9.992363731613728817e+00,-7.967475389761459192e-01,1.000000000000000000e+01,-3.473508720163807212e-02,1.077953414520266967e-01,3.362981013253854307e-04,6.573336963806762867e+01
1.600000000000000033e-01,9.984361884647109164e+00,-7.966589644871807652e-01,1.000000000000000000e+01,-3.472891362049251168e-02,1.085920265282411673e-01,3.671660074415624905e-04,6.573337322851547526e+01
1.610000000000000042e-01,9.976361089109396119e+00,-7.965384913293169777e-01,1.000000000000000000e+01,-3.471958169565383251e-02,1.093885991051104928e-01,4.138256336627037322e-04,6.573337678973713594e+01
1.620000000000000051e-01,9.968361667111272695e+00,-7.963861274193178019e-01,1.000000000000000000e+01,-3.470709220509514414e-02,1.101850272896415378e-01,4.762730929626967703e-04,6.573338032046353874e+01
1.630000000000000060e-01,9.960363940672955607e+00,-7.962018827775304564e-01,1.000000000000000000e+01,-3.469144613350459705e-02,1.109812791983359193e-01,5.545034669424164005e-04,6.573338381939163355e+01
1.640000000000000069e-01,9.952368231702958923e+00,-7.959857695258097943e-01,1.000000000000000000e+01,-3.467264467208117096e-02,1.117773229592919360e-01,6.485108074843846243e-04,6.573338728518466212e+01
1.650000000000000078e-01,9.944374861976887914e+00,-7.957378018850069790e-01,1.000000000000000000e+01,-3.465068921828812210e-02,1.125731267143043890e-01,7.582881386162606966e-04,6.573339071647217224e+01
1.660000000000000087e-01,9.936384153116250673e+00,-7.954579961720253944e-01,1.000000000000000000e+01,-3.462558137556425580e-02,1.133686586209613489e-01,8.838274585820913611e-04,6.573339411185040149e+01
1.670000000000000095e-01,9.928396426567312361e+00,-7.951463707964432359e-01,1.000000000000000000e+01,-3.459732295299310090e-02,1.141638868547377311e-01,1.025119742120135860e-03,6.573339746988246191e+01
1.680000000000000104e-01,9.920412003579977878e+00,-7.948029462567053338e-01,1.000000000000000000e+01,-3.456591596493012453e-02,1.149587796110851656e-01,1.182154942946036721e-03,6.573340078909865269e+01
1.690000000000000113e-01,9.912431205186718941e+00,-7.944277451358863207e-01,1.000000000000000000e+01,-3.453136263058819572e-02,1.157533051075178010e-01,1.354921996439997387e-03,6.573340406799685809e+01
1.700000000000000122e-01,9.904454352181547350e+00,-7.940207920970254740e-01,1.000000000000000000e+01,-3.449366537358141555e-02,1.165474315856934034e-01,1.543408822536514397e-03,6.573340730504288842e+01
1.710000000000000131e-01,9.896481765099030881e+00,-7.935821138780366768e-01,1.000000000000000000e+01,-3.445282682142757069e-02,1.173411273134895988e-01,1.747602328815226792e-03,6.573341049867097752e+01
1.720000000000000140e-01,9.888513764193369582e+00,-7.931117392861943838e-01,1.000000000000000000e+01,-3.440884980500938384e-02,1.181343605870746605e-01,1.967488413791235527e-03,6.573341364728433689e+01
1.730000000000000149e-01,9.880550669417530685e+00,-7.926096991921992574e-01,1.000000000000000000e+01,-3.436173735799480378e-02,1.189270997329724827e-01,2.203051970403246615e-03,6.573341674925553946e+01
1.740000000000000158e-01,9.872592800402435032e+00,-7.920760265238250275e-01,1.000000000000000000e+01,-3.431149271621657809e-02,1.197193131101212532e-01,2.454276889697821519e-03,6.573341980292724429e+01
1.750000000000000167e-01,9.864640476436223437e+00,-7.915107562591492396e-01,1.000000000000000000e+01,-3.425811931701139290e-02,1.205109691119255755e-01,2.721146064707864742e-03,6.573342280661280768e+01
1.759999999999999898e-01,9.856694016443585227e+00,-7.909139254193721102e-01,1.000000000000000000e+01,-3.420162079851883641e-02,1.213020361683013609e-01,3.003641394523489001e-03,6.573342575859702208e+01
1.769999999999999907e-01,9.848753738965159599e+00,-7.902855730612241558e-01,1.000000000000000000e+01,-3.414200099894049156e-02,1.220924827477133240e-01,3.301743788553253723e-03,6.573342865713678407e+01
1.779999999999999916e-01,9.840819962137024035e+00,-7.896257402689682570e-01,1.000000000000000000e+01,-3.407926395575950479e-02,1.228822773592046086e-01,3.615433170973738567e-03,6.573343150046201799e+01
1.789999999999999925e-01,9.832893003670259091e+00,-7.889344701459980458e-01,1.000000000000000000e+01,-3.401341390492089445e-02,1.236713885544180325e-01,3.944688485365329539e-03,6.573343428677642919e+01
1.799999999999999933e-01,9.824973180830602004e+00,-7.882118078060367239e-01,1.000000000000000000e+01,-3.394445527997301537e-02,1.244597849296086717e-01,4.289487699532007654e-03,6.573343701425851293e+01
1.809999999999999942e-01,9.817060810418187344e+00,-7.874578003639396417e-01,1.000000000000000000e+01,-3.387239271117050560e-02,1.252474351276473274e-01,4.649807810502900630e-03,6.573343968106252078e+01
1.819999999999999951e-01,9.809156208747392469e+00,-7.866724969261048583e-01,1.000000000000000000e+01,-3.379723102453910388e-02,1.260343078400145700e-01,5.025624849713223631e-03,6.573344228531948374e+01
1.829999999999999960e-01,9.801259691626768245e+00,-7.858559485804957889e-01,1.000000000000000000e+01,-3.371897524090271964e-02,1.268203718087847764e-01,5.416913888362257651e-03,6.573344482513834919e+01
1.839999999999999969e-01,9.793371574339085228e+00,-7.850082083862798266e-01,1.000000000000000000e+01,-3.363763057487317160e-02,1.276055958285999825e-01,5.823649042945848453e-03,6.573344729860703239e+01
1.849999999999999978e-01,9.785492171621477553e+00,-7.841293313630872674e-01,1.000000000000000000e+01,-3.355320243380306017e-02,1.283899487486331314e-01,6.245803480960918953e-03,6.573344970379385188e+01
1.859999999999999987e-01,9.777621797645700497e+00,-7.832193744798953139e-01,1.000000000000000000e+01,-3.346569641670211342e-02,1.291733994745402347e-01,6.683349426779414647e-03,6.573345203874862364e+01
1.869999999999999996e-01,9.769760765998501739e+00,-7.822783966435414849e-01,1.000000000000000000e+01,-3.337511831311756189e-02,1.299559169704010697e-01,7.136258167688991523e-03,6.573345430150408220e+01
1.880000000000000004e-01,9.761909389662111636e+00,-7.813064586868716521e-01,1.000000000000000000e+01,-3.328147410197894451e-02,1.307374702606483030e-01,7.604500060097767189e-03,6.573345649007730174e+01
1.890000000000000013e-01,9.754067980994854281e+00,-7.803036233565268098e-01,1.000000000000000000e+01,-3.318476995040787331e-02,1.315180284319843185e-01,8.088044535900342294e-03,6.573345860247120243e+01
1.900000000000000022e-01,9.746236851711881144e+00,-7.792699553003749058e-01,1.000000000000000000e+01,-3.308501221249318669e-02,1.322975606352856381e-01,8.586860109002275934e-03,6.573346063667599992e+01
1.910000000000000031e-01,9.738416312866036151e+00,-7.782055210545915092e-01,1.000000000000000000e+01,-3.298220742803205374e-02,1.330760360874945203e-01,9.100914382000136263e-03,6.573346259067093911e+01
1.920000000000000040e-01,9.730606674828855773e+00,-7.771103890303958650e-01,1.000000000000000000e+01,-3.287636232123754970e-02,1.338534240734973457e-01,9.630174053014188551e-03,6.573346446242582886e+01
1.930000000000000049e-01,9.722808247271695237e+00,-7.759846295004467764e-01,1.000000000000000000e+01,-3.276748379941318151e-02,1.346296939479895149e-01,1.017460492267074738e-02,6.573346624990287523e+01
1.940000000000000058e-01,9.715021339147005719e+00,-7.748283145849050868e-01,1.000000000000000000e+01,-3.265557895159496710e-02,1.354048151373264675e-01,1.073417190123114248e-02,6.573346795105840101e+01
1.950000000000000067e-01,9.707246258669744776e+00,-7.736415182371667587e-01,1.000000000000000000e+01,-3.254065504716158880e-02,1.361787571413605180e-01,1.130883901586426411e-02,6.573346956384483519e+01
1.960000000000000075e-01,9.699483313298935983e+00,-7.724243162292745435e-01,1.000000000000000000e+01,-3.242271953441319687e-02,1.369514895352632045e-01,1.189856941805952049e-02,6.573347108621253199e+01
1.970000000000000084e-01,9.691732809719379560e+00,-7.711767861370123489e-01,1.000000000000000000e+01,-3.230178003911945289e-02,1.377229819713328141e-01,1.250332539117706560e-02,6.573347251611170350e+01
1.980000000000000093e-01,9.683995053823510446e+00,-7.698990073246889665e-01,1.000000000000000000e+01,-3.217784436303739587e-02,1.384932041807866721e-01,1.312306835813210719e-02,6.573347385149467925e+01
1.990000000000000102e-01,9.676270350693414457e+00,-7.685910609296177087e-01,1.000000000000000000e+01,-3.205092048239969321e-02,1.392621259755381369e-01,1.375775888921001999e-02,6.573347509031779623e+01
2.000000000000000111e-01,9.668559004583002547e+00,-7.672530298462983955e-01,1.000000000000000000e+01,-3.192101654637397729e-02,1.400297172499577469e-01,1.440735671000902864e-02,6.573347623054370104e+01
2.010000000000000120e-01,9.660861318900346717e+00,-7.658849987103063528e-01,1.000000000000000000e+01,-3.178814087549379497e-02,1.407959479826183802e-01,1.507182070950708989e-02,6.573347727014358099e+01
2.020000000000000129e-01,9.653177596190175791e+00,-7.644870538818970829e-01,1.000000000000000000e+01,-3.165230196006182939e-02,1.415607882380240656e-01,1.575110894824969382e-02,6.573347820709936684e+01
2.030000000000000138e-01,9.645508138116547059e+00,-7.630592834293324911e-01,1.000000000000000000e+01,-3.151350845852608079e-02,1.423242081683221694e-01,1.644517866665514555e-02,6.573347903940620540e+01
2.040000000000000147e-01,9.637853245445676009e+00,-7.616017771119334423e-01,1.000000000000000000e+01,-3.137176919582954776e-02,1.430861780149987605e-01,1.715398629343397457e-02,6.573347976507473334e+01
2.050000000000000155e-01,9.630213218028949029e+00,-7.601146263628691946e-01,1.000000000000000000e+01,-3.122709316173418945e-02,1.438466681105567413e-01,1.787748745411897947e-02,6.573348038213362088e+01
2.060000000000000164e-01,9.622588354786104858e+00,-7.585979242716865967e-01,1.000000000000000000e+01,-3.107948950911973082e-02,1.446056488801766848e-01,1.861563697970252534e-02,6.573348088863204453e+01
2.070000000000000173e-01,9.614978953688597230e+00,-7.570517655665883749e-01,1.000000000000000000e+01,-3.092896755225802569e-02,1.453630908433598823e-01,1.936838891537754487e-02,6.573348128264227341e+01
2.080000000000000182e-01,9.607385311743135148e+00,-7.554762465964666163e-01,1.000000000000000000e+01,-3.077553676506365049e-02,1.461189646155536259e-01,2.013569652937876459e-02,6.573348156226222727e+01
2.089999999999999913e-01,9.599807724975404355e+00,-7.538714653126987741e-01,1.000000000000000000e+01,-3.061920677932141593e-02,1.468732409097582847e-01,2.091751232192066989e-02,6.573348172561817648e+01
2.099999999999999922e-01,9.592246488413980643e+00,-7.522375212507130815e-01,1.000000000000000000e+01,-3.045998738289146940e-02,1.476258905381158670e-01,2.171378803422861423e-02,6.573348177086735689e+01
2.109999999999999931e-01,9.584701896074424354e+00,-7.505745155113303646e-01,1.000000000000000000e+01,-3.029788851789270640e-02,1.483768844134802090e-01,2.252447465765955795e-02,6.573348169620076931e+01
2.119999999999999940e-01,9.577174240943563177e+00,-7.488825507418902516e-01,1.000000000000000000e+01,-3.013292027886517455e-02,1.491261935509682890e-01,2.334952244290885645e-02,6.573348149984590805e+01
2.129999999999999949e-01,9.569663814963975668e+00,-7.471617311171683262e-01,1.000000000000000000e+01,-2.996509291091219510e-02,1.498737890694922803e-01,2.418888090929952744e-02,6.573348118006958885e+01
2.139999999999999958e-01,9.562170909018655962e+00,-7.454121623200914426e-01,1.000000000000000000e+01,-2.979441680782289603e-02,1.506196421932727569e-01,2.504249885415040650e-02,6.573348073518073420e+01
2.149999999999999967e-01,9.554695812915884545e+00,-7.436339515222595287e-01,1.000000000000000000e+01,-2.962090251017587827e-02,1.513637242533320826e-01,2.591032436221960694e-02,6.573348016353324397e+01
2.159999999999999976e-01,9.547238815374289089e+00,-7.418272073642798725e-01,1.000000000000000000e+01,-2.944456070342474363e-02,1.521060066889684537e-01,2.679230481521967244e-02,6.573347946352885174e+01
2.169999999999999984e-01,9.539800204008113127e+00,-7.399920399359229961e-01,1.000000000000000000e+01,-2.926540221596620264e-02,1.528464610492100695e-01,2.768838690140082090e-02,6.573347863362006649e+01
2.179999999999999993e-01,9.532380265312674794e+00,-7.381285607561061113e-01,1.000000000000000000e+01,-2.908343801719148747e-02,1.535850589942492073e-01,2.859851662519868887e-02,6.573347767231300054e+01
2.190000000000000002e-01,9.524979284650042288e+00,-7.362368827527127069e-01,1.000000000000000000e+01,-2.889867921552178795e-02,1.543217722968563410e-01,2.952263931694295435e-02,6.573347657817032541e+01
2.200000000000000011e-01,9.517597546234899397e+00,-7.343171202422548172e-01,1.000000000000000000e+01,-2.871113705642848110e-02,1.550565728437738322e-01,3.046069964262326443e-02,6.573347534981419926e+01
2.210000000000000020e-01,9.510235333120629519e+00,-7.323693889093871867e-01,1.000000000000000000e+01,-2.852082292043883749e-02,1.557894326370891924e-01,3.141264161370883184e-02,6.573347398592915170e+01
2.220000000000000029e-01,9.502892927185598637e+00,-7.303938057862786604e-01,1.000000000000000000e+01,-2.832774832112798166e-02,1.565203237955878068e-01,3.237840859701813373e-02,6.573347248526505382e+01
2.230000000000000038e-01,9.495570609119653227e+00,-7.283904892318503466e-01,1.000000000000000000e+01,-2.813192490309782134e-02,1.572492185560849243e-01,3.335794332463513229e-02,6.573347084663991780e+01
2.240000000000000047e-01,9.488268658410824230e+00,-7.263595589108872153e-01,1.000000000000000000e+01,-2.793336443994368784e-02,1.579760892747366918e-01,3.435118790386841592e-02,6.573346906894289532e+01
2.250000000000000056e-01,9.480987353332242407e+00,-7.243011357730306798e-01,1.000000000000000000e+01,-2.773207883220943012e-02,1.587009084283302895e-01,3.535808382724972554e-02,6.573346715113703453e+01
2.260000000000000064e-01,9.473726970929272184e+00,-7.222153420316607120e-01,1.000000000000000000e+01,-2.752808010533171201e-02,1.594236486155529708e-01,3.637857198256829599e-02,6.573346509226225010e+01
2.270000000000000073e-01,9.466487787006853338e+00,-7.201023011426732623e-01,1.000000000000000000e+01,-2.732138040757420977e-02,1.601442825582399532e-01,3.741259266293747721e-02,6.573346289143796639e+01
2.280000000000000082e-01,9.459270076117059389e+00,-7.179621377831626461e-01,1.000000000000000000e+01,-2.711199200795250466e-02,1.608627831026008814e-01,3.846008557689011009e-02,6.573346054786605919e+01
2.290000000000000091e-01,9.452074111546869162e+00,-7.157949778300157773e-01,1.000000000000000000e+01,-2.689992729415036435e-02,1.615791232204249750e-01,3.952098985849917395e-02,6.573345806083344200e+01
2.300000000000000100e-01,9.444900165306163942e+00,-7.136009483384243568e-01,1.000000000000000000e+01,-2.668519877042816943e-02,1.622932760102647753e-01,4.059524407752017339e-02,6.573345542971478039e+01
2.310000000000000109e-01,9.437748508115927137e+00,-7.113801775203251188e-01,1.000000000000000000e+01,-2.646781905552420683e-02,1.630052146985982442e-01,4.168278624955187861e-02,6.573345265397519199e+01
2.320000000000000118e-01,9.430619409396676645e+00,-7.091327947227743511e-01,1.000000000000000000e+01,-2.624780088054958285e-02,1.637149126409693511e-01,4.278355384621188029e-02,6.573344973317271922e+01
2.330000000000000127e-01,9.423513137257108596e+00,-7.068589304062631307e-01,1.000000000000000000e+01,-2.602515708687745677e-02,1.644223433231068732e-01,4.389748380532361438e-02,6.573344666696077354e+01
2.340000000000000135e-01,9.416429958482957829e+00,-7.045587161229831530e-01,1.000000000000000000e+01,-2.579990062402734083e-02,1.651274803620215170e-01,4.502451254111143608e-02,6.573344345509075026e+01
2.350000000000000144e-01,9.409370138526085725e+00,-7.022322844950489307e-01,1.000000000000000000e+01,-2.557204454754519532e-02,1.658302975070814478e-01,4.616457595440037059e-02,6.573344009741408911e+01
2.360000000000000153e-01,9.402333941493781211e+00,-6.998797691926840203e-01,1.000000000000000000e+01,-2.534160201688001948e-02,1.665307686410656129e-01,4.731760944281721004e-02,6.573343659388473270e+01
2.370000000000000162e-01,9.395321630138285585e+00,-6.975013049123792719e-01,1.000000000000000000e+01,-2.510858629325767380e-02,1.672288677811956947e-01,4.848354791098966055e-02,6.573343294456124397e+01
2.380000000000000171e-01,9.388333465846539383e+00,-6.950970273550298728e-01,1.000000000000000000e+01,-2.487301073755263797e-02,1.679245690801458857e-01,4.966232578074020881e-02,6.573342914960875305e+01
2.390000000000000180e-01,9.381369708630144189e+00,-6.926670732040586254e-01,1.000000000000000000e+01,-2.463488880815840887e-02,1.686178468270308206e-01,5.085387700127153715e-02,6.573342520930100363e+01
2.399999999999999911e-01,9.374430617115551811e+00,-6.902115801035331177e-01,1.000000000000000000e+01,-2.439423405885726009e-02,1.693086754483718037e-01,5.205813505934022561e-02,6.573342112402217197e+01
2.409999999999999920e-01,9.367516448534470186e+00,-6.877306866362833393e-01,1.000000000000000000e+01,-2.415106013669004320e-02,1.699970295090410533e-01,5.327503298941554249e-02,6.573341689426858636e+01
2.419999999999999929e-01,9.360627458714496640e+00,-6.852245323020268453e-01,1.000000000000000000e+01,-2.390538077982672788e-02,1.706828837131839083e-01,5.450450338382024223e-02,6.573341252065026197e+01
2.429999999999999938e-01,9.353763902069960778e+00,-6.826932574955102417e-01,1.000000000000000000e+01,-2.365720981543838544e-02,1.713662129051194971e-01,5.574647840285020667e-02,6.573340800389244976e+01
2.439999999999999947e-01,9.346926031592998285e+00,-6.801370034846714319e-01,1.000000000000000000e+01,-2.340656115757127481e-02,1.720469920702192290e-01,5.700088978486988339e-02,6.573340334483683023e+01
2.449999999999999956e-01,9.340114098844837898e+00,-6.775559123888311719e-01,1.000000000000000000e+01,-2.315344880502372485e-02,1.727251963357637476e-01,5.826766885638050980e-02,6.573339854444292030e+01
2.459999999999999964e-01,9.333328353947319300e+00,-6.749501271569211536e-01,1.000000000000000000e+01,-2.289788683922648269e-02,1.734008009717779297e-01,5.954674654205807660e-02,6.573339360378881224e+01
2.469999999999999973e-01,9.326569045574611749e+00,-6.723197915457542750e-01,1.000000000000000000e+01,-2.263988942212717681e-02,1.740737813918441790e-01,6.083805337475815811e-02,6.573338852407226796e+01
2.479999999999999982e-01,9.319836420945176059e+00,-6.696650500983447607e-01,1.000000000000000000e+01,-2.237947079407957493e-02,1.747441131538940706e-01,6.214151950548461867e-02,6.573338330661140105e+01
2.489999999999999991e-01,9.313130725813920208e+00,-6.669860481222845694e-01,1.000000000000000000e+01,-2.211664527173826111e-02,1.754117719609782911e-01,6.345707471331941962e-02,6.573337795284510321e+01
2.500000000000000000e-01,9.306452204464594757e+00,-6.642829316681826413e-01,1.000000000000000000e+01,-2.185142724595939140e-02,1.760767336620150947e-01,6.478464841531060558e-02,6.573337246433361258e+01
2.510000000000000009e-01,9.299801099702388996e+00,-6.615558475081733114e-01,1.000000000000000000e+01,-2.158383117970816278e-02,1.767389742525171115e-01,6.612416967631580544e-02,6.573336684275862751e+01
2.520000000000000018e-01,9.293177652846758008e+00,-6.588049431145009960e-01,1.000000000000000000e+01,-2.131387160597361663e-02,1.773984698752968936e-01,6.747556721879841013e-02,6.573336108992330651e+01
2.530000000000000027e-01,9.286582103724452253e+00,-6.560303666381872567e-01,1.000000000000000000e+01,-2.104156312569140097e-02,1.780551968211509795e-01,6.883876943257381809e-02,6.573335520775219720e+01
2.540000000000000036e-01,9.280014690662770960e+00,-6.532322668877862393e-01,1.000000000000000000e+01,-2.076692040567508155e-02,1.787091315295226412e-01,7.021370438450305618e-02,6.573334919829093792e+01
2.550000000000000044e-01,9.273475650483026911e+00,-6.504107933082347026e-01,1.000000000000000000e+01,-2.048995817655665727e-02,1.793602505891436771e-01,7.160029982813126415e-02,6.573334306370554714e+01
2.560000000000000053e-01,9.266965218494224388e+00,-6.475660959598031896e-01,1.000000000000000000e+01,-2.021069123073679710e-02,1.800085307386548872e-01,7.299848321326837808e-02,6.573333680628194031e+01
2.570000000000000062e-01,9.260483628486946728e+00,-6.446983254971546673e-01,1.000000000000000000e+01,-1.992913442034546095e-02,1.806539488672057880e-01,7.440818169550965366e-02,6.573333042842489249e+01
2.580000000000000071e-01,9.254031112727460595e+00,-6.418076331485151886e-01,1.000000000000000000e+01,-1.964530265521342509e-02,1.812964820150333167e-01,7.582932214569347573e-02,6.573332393265694407e+01
2.590000000000000080e-01,9.247607901952024534e+00,-6.388941706949639032e-01,1.000000000000000000e+01,-1.935921090085530177e-02,1.819361073740198009e-01,7.726183115929412260e-02,6.573331732161716445e+01
2.600000000000000089e-01,9.241214225361408907e+00,-6.359580904498471909e-01,1.000000000000000000e+01,-1.907087417646461530e-02,1.825728022882304458e-01,7.870563506574712598e-02,6.573331059805958887e+01
2.610000000000000098e-01,9.234850310615621893e+00,-6.329995452383234689e-01,1.000000000000000000e+01,-1.878030755292146511e-02,1.832065442544301148e-01,8.016065993770492282e-02,6.573330376485151305e+01
2.620000000000000107e-01,9.228516383828839764e+00,-6.300186883770432233e-01,1.000000000000000000e+01,-1.848752615081333470e-02,1.838373109225800717e-01,8.162683160022053686e-02,6.573329682497167425e+01
2.630000000000000115e-01,9.222212669564546772e+00,-6.270156736539702624e-01,1.000000000000000000e+01,-1.819254513846955967e-02,1.844650800963141546e-01,8.310407563985720836e-02,6.573328978150804858e+01
2.640000000000000124e-01,9.215939390830872213e+00,-6.239906553083497398e-01,1.000000000000000000e+01,-1.789537973000997900e-02,1.850898297333951337e-01,8.459231741372162661e-02,6.573328263765566248e+01
2.650000000000000133e-01,9.209696769076131773e+00,-6.209437880108279462e-01,1.000000000000000000e+01,-1.759604518340828275e-02,1.857115379461510285e-01,8.609148205841893331e-02,6.573327539671396380e+01
2.660000000000000142e-01,9.203485024184571373e+00,-6.178752268437283091e-01,1.000000000000000000e+01,-1.729455679857054909e-02,1.863301830018917193e-01,8.760149449892723483e-02,6.573326806208423534e+01
2.670000000000000151e-01,9.197304374472304644e+00,-6.147851272814905954e-01,1.000000000000000000e+01,-1.699092991542945283e-02,1.869457433233058796e-01,8.912227945738976365e-02,6.573326063726662483e+01
2.680000000000000160e-01,9.191155036683447577e+00,-6.116736451712756484e-01,1.000000000000000000e+01,-1.668517991205464499e-02,1.875581974888386183e-01,9.065376146182280159e-02,6.573325312585714642e+01
2.690000000000000169e-01,9.185037225986452114e+00,-6.085409367137426528e-01,1.000000000000000000e+01,-1.637732220277975451e-02,1.881675242330496933e-01,9.219586485473731108e-02,6.573324553154434113e+01
2.700000000000000178e-01,9.178951155970629827e+00,-6.053871584440024822e-01,1.000000000000000000e+01,-1.606737223634645967e-02,1.887737024469526848e-01,9.374851380167267823e-02,6.573323785810583786e+01
2.710000000000000187e-01,9.172897038642867429e+00,-6.022124672127520117e-01,1.000000000000000000e+01,-1.575534549406610099e-02,1.893767111783353496e-01,9.531163229964061123e-02,6.573323010940464428e+01
2.720000000000000195e-01,9.166875084424534137e+00,-5.990170201675943940e-01,1.000000000000000000e+01,-1.544125748799925722e-02,1.899765296320611030e-01,9.688514418547759799e-02,6.573322228938548051e+01
2.730000000000000204e-01,9.160885502148572002e+00,-5.958009747345482943e-01,1.000000000000000000e+01,-1.512512375915369897e-02,1.905731371703520971e-01,9.846897314410418822e-02,6.573321440207062949e+01
2.740000000000000213e-01,9.154928499056776303e+00,-5.925644885997521927e-01,1.000000000000000000e+01,-1.480695987570115543e-02,1.911665133130538152e-01,1.000630427166895736e-01,6.573320645155583009e+01
2.750000000000000222e-01,9.149004280797257138e+00,-5.893077196913661941e-01,1.000000000000000000e+01,-1.448678143121328622e-02,1.917566377378816800e-01,1.016672763087198006e-01,6.573319844200604223e+01
2.760000000000000231e-01,9.143113051422085746e+00,-5.860308261616768988e-01,1.000000000000000000e+01,-1.416460404291724345e-02,1.923434902806495650e-01,1.032815971979682279e-01,6.573319037765079997e+01
2.770000000000000240e-01,9.137255013385114921e+00,-5.827339663694076632e-01,1.000000000000000000e+01,-1.384044334997121609e-02,1.929270509354806540e-01,1.049059285423667165e-01,6.573318226277976351e+01
2.780000000000000249e-01,9.131430367539987714e+00,-5.794172988622394715e-01,1.000000000000000000e+01,-1.351431501176032779e-02,1.935072998550006751e-01,1.065401933877761220e-01,6.573317410173781639e+01
2.790000000000000258e-01,9.125639313138304232e+00,-5.760809823595461898e-01,1.000000000000000000e+01,-1.318623470621323006e-02,1.940842173505140100e-01,1.081843146756548968e-01,6.573316589892024808e+01
2.800000000000000266e-01,9.119882047827982063e+00,-5.727251757353454265e-01,1.000000000000000000e+01,-1.285621812813976181e-02,1.946577838921624837e-01,1.098382152506243298e-01,6.573315765876766648e+01
2.810000000000000275e-01,9.114158767651771242e+00,-5.693500380014717699e-01,1.000000000000000000e+01,-1.252428098758999291e-02,1.952279801090673339e-01,1.115018178679293148e-01,6.573314938576099564e+01
2.820000000000000284e-01,9.108469667045946849e+00,-5.659557282909738474e-01,1.000000000000000000e+01,-1.219043900823498991e-02,1.957947867894546945e-01,1.131750452007933977e-01,6.573314108441610415e+01
2.830000000000000293e-01,9.102814938839163261e+00,-5.625424058417379802e-01,1.000000000000000000e+01,-1.185470792576960759e-02,1.963581848807643138e-01,1.148578198476670337e-01,6.573313275927850441e+01
2.840000000000000302e-01,9.097194774251480709e+00,-5.591102299803434317e-01,1.000000000000000000e+01,-1.151710348633762024e-02,1.969181554897423692e-01,1.165500643393678898e-01,6.573312441491790992e+01
2.850000000000000311e-01,9.091609362893539270e+00,-5.556593601061508014e-01,1.000000000000000000e+01,-1.117764144497947372e-02,1.974746798825181560e-01,1.182517011461122758e-01,6.573311605592286355e+01
2.860000000000000320e-01,9.086058892765910500e+00,-5.521899556756261207e-01,1.000000000000000000e+01,-1.083633756410295156e-02,1.980277394846651218e-01,1.199626526844366492e-01,6.573310768689492534e+01
2.870000000000000329e-01,9.080543550258591168e+00,-5.487021761869056435e-01,1.000000000000000000e+01,-1.049320761197700992e-02,1.985773158812463302e-01,1.216828413240082229e-01,6.573309931244327231e+01
2.880000000000000338e-01,9.075063520150658647e+00,-5.451961811646008904e-01,1.000000000000000000e+01,-1.014826736124905919e-02,1.991233908168446864e-01,1.234121893943239956e-01,6.573309093717895735e+01
2.889999999999999791e-01,9.069618985610075512e+00,-5.416721301448493842e-01,1.000000000000000000e+01,-9.801532587485919240e-03,1.996659461955782033e-01,1.251506191912971355e-01,6.573308256570916797e+01
2.899999999999999800e-01,9.064210128193648686e+00,-5.381301826606117444e-01,1.000000000000000000e+01,-9.453019067738703540e-03,2.002049640811005005e-01,1.268980529837301641e-01,6.573307420263159884e+01
2.909999999999999809e-01,9.058837127847128912e+00,-5.345704982272176942e-01,1.000000000000000000e+01,-9.102742579131841913e-03,2.007404266965866491e-01,1.286544130196740077e-01,6.573306585252858270e+01
2.919999999999999818e-01,9.053500162905464776e+00,-5.309932363281638645e-01,1.000000000000000000e+01,-8.750718897476470956e-03,2.012723164247050001e-01,1.304196215326724195e-01,6.573305751996149127e+01
2.929999999999999827e-01,9.048199410093184625e+00,-5.273985564011650640e-01,1.000000000000000000e+01,-8.396963795908388151e-03,2.018006158075747458e-01,1.321936007478911601e-01,6.573304920946497987e+01
2.939999999999999836e-01,9.042935044524931243e+00,-5.237866178244605653e-01,1.000000000000000000e+01,-8.041493043550758738e-03,2.023253075467098816e-01,1.339762728881310205e-01,6.573304092554124622e+01
2.949999999999999845e-01,9.037707239706127993e+00,-5.201575799033786307e-01,1.000000000000000000e+01,-7.684322404201773989e-03,2.028463745029495946e-01,1.357675601797247444e-01,6.573303267265437455e+01
2.959999999999999853e-01,9.032516167533778173e+00,-5.165116018571593859e-01,1.000000000000000000e+01,-7.325467635047410928e-03,2.033637996963754968e-01,1.375673848583167380e-01,6.573302445522487858e+01
2.969999999999999862e-01,9.027361998297399381e+00,-5.128488428060385962e-01,1.000000000000000000e+01,-6.964944485399473043e-03,2.038775663062157295e-01,1.393756691745256515e-01,6.573301627762391774e+01
2.979999999999999871e-01,9.022244900680084001e+00,-5.091694617585943439e-01,1.000000000000000000e+01,-6.602768695459054239e-03,2.043876576707364945e-01,1.411923353994890273e-01,6.573300814416801074e+01
2.989999999999999880e-01,9.017165041759689359e+00,-5.054736175993563840e-01,1.000000000000000000e+01,-6.238955995105565679e-03,2.048940572871210952e-01,1.430173058302900702e-01,6.573300005911352173e+01
2.999999999999999889e-01,9.012122587010148678e+00,-5.017614690766821761e-01,1.000000000000000000e+01,-5.873522102711455604e-03,2.053967488113366824e-01,1.448505027952658453e-01,6.573299202665143071e+01
3.009999999999999898e-01,9.007117700302902819e+00,-4.980331747908975371e-01,1.000000000000000000e+01,-5.506482723982747060e-03,2.058957160579892587e-01,1.466918486591969328e-01,6.573298405090213237e+01
3.019999999999999907e-01,9.002150543908454594e+00,-4.942888931827059129e-01,1.000000000000000000e+01,-5.137853550825494109e-03,2.063909430001668044e-01,1.485412658283781773e-01,6.573297613591034860e+01
3.029999999999999916e-01,8.997221278498034991e+00,-4.905287825218657694e-01,1.000000000000000000e+01,-4.767650260238263243e-03,2.068824137692712173e-01,1.503986767555705040e-01,6.573296828564011207e+01
3.039999999999999925e-01,8.992330063145381303e+00,-4.867530008961374333e-01,1.000000000000000000e+01,-4.395888513230721516e-03,2.073701126548389839e-01,1.522640039448334981e-01,6.573296050397010504e+01
3.049999999999999933e-01,8.987477055328630726e+00,-4.829617062004999961e-01,1.000000000000000000e+01,-4.022583953768418992e-03,2.078540241043511094e-01,1.541371699562387731e-01,6.573295279468881347e+01
3.059999999999999942e-01,8.982662410932316988e+00,-4.791550561266390562e-01,1.000000000000000000e+01,-3.647752207743829283e-03,2.083341327230323892e-01,1.560180974104640739e-01,6.573294516149013589e+01
3.069999999999999951e-01,8.977886284249475324e+00,-4.753332081527065212e-01,1.000000000000000000e+01,-3.271408881973708865e-03,2.088104232736404386e-01,1.579067089932681411e-01,6.573293760796906327e+01
3.079999999999999960e-01,8.973148827983843390e+00,-4.714963195333515822e-01,1.000000000000000000e+01,-2.893569563222825498e-03,2.092828806762445926e-01,1.598029274598462557e-01,6.573293013761737313e+01
3.089999999999999969e-01,8.968450193252168745e+00,-4.676445472900249700e-01,1.000000000000000000e+01,-2.514249817254093911e-03,2.097514900079951450e-01,1.617066756390667381e-01,6.573292275381973582e+01
3.099999999999999978e-01,8.963790529586610489e+00,-4.637780482015554373e-01,1.000000000000000000e+01,-2.133465187905157767e-03,2.102162365028830138e-01,1.636178764375883221e-01,6.573291545984993434e+01
3.109999999999999987e-01,8.959169984937227937e+00,-4.598969787949994670e-01,1.000000000000000000e+01,-1.751231196191427265e-03,2.106771055514902180e-01,1.655364528438586225e-01,6.573290825886724065e+01
3.119999999999999996e-01,8.954588705674574101e+00,-4.560014953367639290e-01,1.000000000000000000e+01,-1.367563339435595542e-03,2.111340827007314735e-01,1.674623279319939761e-01,6.573290115391299082e+01
3.130000000000000004e-01,8.950046836592363775e+00,-4.520917538240020739e-01,1.000000000000000000e+01,-9.824770904236323869e-04,2.115871536535869901e-01,1.693954248655408223e-01,6.573289414790748708e+01
3.140000000000000013e-01,8.945544520910235775e+00,-4.481679099762823637e-01,1.000000000000000000e+01,-5.959878965872526541e-04,2.120363042688269695e-01,1.713356669011188160e-01,6.573288724364695668e+01
3.150000000000000022e-01,8.941081900276595107e+00,-4.442301192275304733e-01,1.000000000000000000e+01,-2.081111792128413174e-04,2.124815205607279434e-01,1.732829773919460359e-01,6.573288044380080919e+01
3.160000000000000031e-01,8.936659114771531520e+00,-4.402785367182438514e-01,1.000000000000000000e+01,1.811376673231840677e-04,2.129227886987812568e-01,1.752372797912467306e-01,6.573287375090924911e+01
3.170000000000000040e-01,8.932276302909825105e+00,-4.363133172879787858e-01,1.000000000000000000e+01,5.717432762926059724e-04,2.133600950073939462e-01,1.771984976555417979e-01,6.573286716738084579e+01
3.180000000000000049e-01,8.927933601644015837e+00,-4.323346154681090847e-01,1.000000000000000000e+01,9.636903093272740925e-04,2.137934259655823177e-01,1.791665546478224402e-01,6.573286069549055810e+01
3.190000000000000058e-01,8.923631146367547728e+00,-4.283425854748567629e-01,1.000000000000000000e+01,1.356963457104657387e-03,2.142227682066586147e-01,1.811413745406075249e-01,6.573285433737800076e+01
3.200000000000000067e-01,8.919369070917989362e+00,-4.243373812025930669e-01,1.000000000000000000e+01,1.751547440007132509e-03,2.146481085179106352e-01,1.831228812188850363e-01,6.573284809504569637e+01
3.210000000000000075e-01,8.915147507580311270e+00,-4.203191562174100060e-01,1.000000000000000000e+01,2.147427008755078623e-03,2.150694338402752426e-01,1.851109986829381493e-01,6.573284197035795273e+01
3.220000000000000084e-01,8.910966587090230817e+00,-4.162880637509614457e-01,1.000000000000000000e+01,2.544586945013845979e-03,2.154867312680051883e-01,1.871056510510563653e-01,6.573283596503969761e+01
3.230000000000000093e-01,8.906826438637615695e+00,-4.122442566945724307e-01,1.000000000000000000e+01,2.943012061974682823e-03,2.158999880483304379e-01,1.891067625621324355e-01,6.573283008067556921e+01
3.240000000000000102e-01,8.902727189869953150e+00,-4.081878875936166273e-01,1.000000000000000000e+01,3.342687204909702055e-03,2.163091915811134747e-01,1.911142575781455966e-01,6.573282431870950404e+01
3.250000000000000111e-01,8.898668966895863619e+00,-4.041191086421603851e-01,1.000000000000000000e+01,3.743597251700990763e-03,2.167143294184993296e-01,1.931280605865315914e-01,6.573281868044426801e+01
3.260000000000000120e-01,8.894651894288672977e+00,-4.000380716778723644e-01,1.000000000000000000e+01,4.145727113343956709e-03,2.171153892645603656e-01,1.951480962024403076e-01,6.573281316704138533e+01
3.270000000000000129e-01,8.890676095090038089e+00,-3.959449281771980078e-01,1.000000000000000000e+01,4.549061734425028682e-03,2.175123589749363429e-01,1.971742891708816725e-01,6.573280777952129483e+01
3.280000000000000138e-01,8.886741690813614980e+00,-3.918398292507970782e-01,1.000000000000000000e+01,4.953586093573821708e-03,2.179052265564696556e-01,1.992065643687604137e-01,6.573280251876366265e+01
3.290000000000000147e-01,8.882848801448767873e+00,-3.877229256392435430e-01,1.000000000000000000e+01,5.359285203889898111e-03,2.182939801668363211e-01,2.012448468068005203e-01,6.573279738550814955e+01
3.300000000000000155e-01,8.878997545464331509e+00,-3.835943677089858062e-01,1.000000000000000000e+01,5.766144113344243670e-03,2.186786081141727789e-01,2.032890616313600129e-01,6.573279238035505045e+01
3.310000000000000164e-01,8.875188039812405449e+00,-3.794543054485667311e-01,1.000000000000000000e+01,6.174147905155611543e-03,2.190590988566990249e-01,2.053391341261370240e-01,6.573278750376653079e+01
3.320000000000000173e-01,8.871420399932183898e+00,-3.753028884651011809e-01,1.000000000000000000e+01,6.583281698141861885e-03,2.194354410023378887e-01,2.073949897137677134e-01,6.573278275606784860e+01
3.330000000000000182e-01,8.867694739753826383e+00,-3.711402659810099092e-01,1.000000000000000000e+01,6.993530647046461088e-03,2.198076233083312014e-01,2.094565539573170487e-01,6.573277813744890352e+01
3.340000000000000191e-01,8.864011171702351533e+00,-3.669665868310081902e-01,1.000000000000000000e+01,7.404879942840288110e-03,2.201756346808527720e-01,2.115237525616633085e-01,6.573277364796598476e+01
3.350000000000000200e-01,8.860369806701569928e+00,-3.627819994593473596e-01,1.000000000000000000e+01,7.817314812998913537e-03,2.205394641746186435e-01,2.135965113747768651e-01,6.573276928754360426e+01
3.360000000000000209e-01,8.856770754178034721e+00,-3.585866519173075417e-01,1.000000000000000000e+01,8.230820521755525740e-03,2.208991009924946569e-01,2.156747563888946340e-01,6.573276505597678465e+01
3.370000000000000218e-01,8.853214122065024227e+00,-3.543806918609401779e-01,1.000000000000000000e+01,8.645382370329662836e-03,2.212545344851017948e-01,2.177584137415906618e-01,6.573276095293324772e+01
3.380000000000000226e-01,8.849700016806533398e+00,-3.501642665490578010e-01,1.000000000000000000e+01,9.060985697131956895e-03,2.216057541504193318e-01,2.198474097167439634e-01,6.573275697795608608e+01
3.390000000000000235e-01,8.846228543361304375e+00,-3.459375228414694470e-01,1.000000000000000000e+01,9.477615877945048256e-03,2.219527496333864036e-01,2.219416707454046622e-01,6.573275313046630686e+01
3.400000000000000244e-01,8.842799805206851715e+00,-3.417006071974601489e-01,1.000000000000000000e+01,9.895258326080883307e-03,2.222955107255016605e-01,2.240411234065591561e-01,6.573274940976581604e+01
3.410000000000000253e-01,8.839413904343519590e+00,-3.374536656745117935e-01,1.000000000000000000e+01,1.031389849251457963e-02,2.226340273644218659e-01,2.261456944277954739e-01,6.573274581504038849e+01
3.420000000000000262e-01,8.836070941298537207e+00,-3.331968439272637306e-01,1.000000000000000000e+01,1.073352186599507187e-02,2.229682896335592190e-01,2.282553106858698222e-01,6.573274234536293648e+01
3.430000000000000271e-01,8.832771015130095549e+00,-3.289302872067107475e-01,1.000000000000000000e+01,1.115411397313272740e-02,2.232982877616779549e-01,2.303698992071753215e-01,6.573273899969676393e+01
3.440000000000000280e-01,8.829514223431420561e+00,-3.246541403596365227e-01,1.000000000000000000e+01,1.157566037846417123e-02,2.236240121224901678e-01,2.324893871681137925e-01,6.573273577689913338e+01
3.450000000000000289e-01,8.826300662334858771e+00,-3.203685478282797816e-01,1.000000000000000000e+01,1.199814668449451088e-02,2.239454532342513571e-01,2.346137018953720621e-01,6.573273267572476186e+01
3.460000000000000298e-01,8.823130426515957581e+00,-3.160736536502316008e-01,1.000000000000000000e+01,1.242155853171720246e-02,2.242626017593557786e-01,2.367427708661034025e-01,6.573272969482970041e+01
3.470000000000000306e-01,8.820003609197552663e+00,-3.117696014585608633e-01,1.000000000000000000e+01,1.284588159861177123e-02,2.245754485039318515e-01,2.388765217080154879e-01,6.573272683277500050e+01
3.480000000000000315e-01,8.816920302153851807e+00,-3.074565344821660329e-01,1.000000000000000000e+01,1.327110160161962781e-02,2.248839844174378710e-01,2.410148821993658985e-01,6.573272408803083522e+01
3.490000000000000324e-01,8.813880595714508104e+00,-3.031345955463502495e-01,1.000000000000000000e+01,1.369720429509820904e-02,2.251882005922583030e-01,2.431577802688661694e-01,6.573272145898039298e+01
3.500000000000000333e-01,8.810884578768693132e+00,-2.988039270736178588e-01,1.000000000000000000e+01,1.412417547125368981e-02,2.254880882633006067e-01,2.453051439954958002e-01,6.573271894392408399e+01
3.510000000000000342e-01,8.807932338769155933e+00,-2.944646710846895443e-01,1.000000000000000000e+01,1.455200096005249827e-02,2.257836388075933620e-01,2.474569016082269479e-01,6.573271654108373241e+01
3.519999999999999796e-01,8.805023961736276661e+00,-2.901169691997335098e-01,1.000000000000000000e+01,1.498066662911189985e-02,2.260748437438852287e-01,2.496129814856613838e-01,6.573271424860678280e+01
3.529999999999999805e-01,8.802159532262097130e+00,-2.857609626398102676e-01,1.000000000000000000e+01,1.541015838356988264e-02,2.263616947322455442e-01,2.517733121555805753e-01,6.573271206457063442e+01
3.539999999999999813e-01,8.799339133514349598e+00,-2.813967922285283696e-01,1.000000000000000000e+01,1.584046216593461981e-02,2.266441835736663912e-01,2.539378222944102537e-01,6.573270998698704659e+01
3.549999999999999822e-01,8.796562847240451788e+00,-2.770245983939080836e-01,1.000000000000000000e+01,1.627156395591374330e-02,2.269223022096664988e-01,2.561064407266004928e-01,6.573270801380648720e+01
3.559999999999999831e-01,8.793830753771496589e+00,-2.726445211704511262e-01,1.000000000000000000e+01,1.670344977022372723e-02,2.271960427218972511e-01,2.582790964239227161e-01,6.573270614292262337e+01
3.569999999999999840e-01,8.791142932026209778e+00,-2.682567002014127344e-01,1.000000000000000000e+01,1.713610566237961166e-02,2.274653973317507794e-01,2.604557185046847412e-01,6.573270437217669837e+01
3.579999999999999849e-01,8.788499459514889978e+00,-2.638612747412739101e-01,1.000000000000000000e+01,1.756951772246535468e-02,2.277303583999705505e-01,2.626362362328648059e-01,6.573270269936202226e+01
3.589999999999999858e-01,8.785900412343314869e+00,-2.594583836584111181e-01,1.000000000000000000e+01,1.800367207688508692e-02,2.279909184262646216e-01,2.648205790171663798e-01,6.573270112222839145e+01
3.599999999999999867e-01,8.783345865216631410e+00,-2.550481654379598839e-01,1.000000000000000000e+01,1.843855488809555132e-02,2.282470700489216131e-01,2.670086764099945942e-01,6.573269963848662201e+01
3.609999999999999876e-01,8.780835891443205199e+00,-2.506307581848704613e-01,1.000000000000000000e+01,1.887415235431997435e-02,2.284988060444297642e-01,2.692004581063555113e-01,6.573269824581295495e+01
3.619999999999999885e-01,8.778370562938443200e+00,-2.462062996271517368e-01,1.000000000000000000e+01,1.931045070924369486e-02,2.287461193270990956e-01,2.713958539426797323e-01,6.573269694185333378e+01
3.629999999999999893e-01,8.775949950228584484e+00,-2.417749271193009586e-01,1.000000000000000000e+01,1.974743622169181090e-02,2.289890029486871537e-01,2.735947938955714531e-01,6.573269572422802298e+01
3.639999999999999902e-01,8.773574122454448343e+00,-2.373367776459162082e-01,1.000000000000000000e+01,2.018509519528913568e-02,2.292274500980280016e-01,2.757972080804842463e-01,6.573269459053580022e+01
3.649999999999999911e-01,8.771243147375152205e+00,-2.328919878254886167e-01,1.000000000000000000e+01,2.062341396810275784e-02,2.294614541006653186e-01,2.780030267503248997e-01,6.573269353835821960e+01
3.659999999999999920e-01,8.768957091371788692e+00,-2.284406939143713566e-01,1.000000000000000000e+01,2.106237891226750425e-02,2.296910084184890788e-01,2.802121802939867568e-01,6.573269256526401705e+01
3.669999999999999929e-01,8.766716019451058273e+00,-2.239830318109222174e-01,1.000000000000000000e+01,2.150197643359457594e-02,2.299161066493766725e-01,2.824245992348132228e-01,6.573269166881308934e+01
3.679999999999999938e-01,8.764519995248864603e+00,-2.195191370598170433e-01,1.000000000000000000e+01,2.194219297116369038e-02,2.301367425268379674e-01,2.846402142289937154e-01,6.573269084656074313e+01
3.689999999999999947e-01,8.762369081033858365e+00,-2.150491448565305108e-01,1.000000000000000000e+01,2.238301499689901788e-02,2.303529099196651164e-01,2.868589560638924452e-01,6.573269009606177349e+01
3.699999999999999956e-01,8.760263337710943787e+00,-2.105731900519815236e-01,1.000000000000000000e+01,2.282442901512920022e-02,2.305646028315866680e-01,2.890807556563118608e-01,6.573268941487425820e+01
3.709999999999999964e-01,8.758202824824731891e+00,-2.060914071573398954e-01,1.000000000000000000e+01,2.326642156213177409e-02,2.307718154009266998e-01,2.913055440506920890e-01,6.573268880056360786e+01
3.719999999999999973e-01,8.756187600562942208e+00,-2.016039303489911561e-01,1.000000000000000000e+01,2.370897920566230471e-02,2.309745419002687816e-01,2.935332524172472035e-01,6.573268825070621801e+01
3.729999999999999982e-01,8.754217721759761872e+00,-1.971108934736564011e-01,1.000000000000000000e+01,2.415208854446853140e-02,2.311727767361248798e-01,2.957638120500404866e-01,6.573268776289326354e+01
3.739999999999999991e-01,8.752293243899144315e+00,-1.926124300536640188e-01,1.000000000000000000e+01,2.459573620778984435e-02,2.313665144486098113e-01,2.979971543649989063e-01,6.573268733473423708e+01
3.750000000000000000e-01,8.750414221118056446e+00,-1.881086732923699656e-01,1.000000000000000000e+01,2.503990885484240828e-02,2.315557497111208063e-01,3.002332108978693626e-01,6.573268696386050181e+01
3.760000000000000009e-01,8.748580706209672542e+00,-1.835997560797233696e-01,1.000000000000000000e+01,2.548459317429022444e-02,2.317404773300226206e-01,3.024719133021170903e-01,6.573268664792854565e+01
3.770000000000000018e-01,8.746792750626509516e+00,-1.790858109979744373e-01,1.000000000000000000e+01,2.592977588370248485e-02,2.319206922443385055e-01,3.047131933467678855e-01,6.573268638462340618e+01
3.780000000000000027e-01,8.745050404483501794e+00,-1.745669703275210261e-01,1.000000000000000000e+01,2.637544372899751355e-02,2.320963895254468667e-01,3.069569829141957640e-01,6.573268617166169747e+01
3.790000000000000036e-01,8.743353716561021116e+00,-1.700433660528909707e-01,1.000000000000000000e+01,2.682158348387361779e-02,2.322675643767838083e-01,3.092032139978569960e-01,6.573268600679475071e+01
3.800000000000000044e-01,8.741702734307832401e+00,-1.655151298688567196e-01,1.000000000000000000e+01,2.726818194922716460e-02,2.324342121335518929e-01,3.114518186999720717e-01,6.573268588781138533e+01
3.810000000000000053e-01,8.740097503843985649e+00,-1.609823931866788127e-01,1.000000000000000000e+01,2.771522595255823326e-02,2.325963282624350648e-01,3.137027292291569847e-01,6.573268581254086484e+01
3.820000000000000062e-01,8.738538069963647459e+00,-1.564452871404751755e-01,1.000000000000000000e+01,2.816270234736413525e-02,2.327539083613198445e-01,3.159558778980049998e-01,6.573268577885546904e+01
3.830000000000000071e-01,8.737024476137868589e+00,-1.519039425937127041e-01,1.000000000000000000e+01,2.861059801252114482e-02,2.329069481590230473e-01,3.182111971206206813e-01,6.573268578467300927e+01
3.840000000000000080e-01,8.735556764517276918e+00,-1.473584901458178109e-01,1.000000000000000000e+01,2.905889985165476322e-02,2.330554435150261061e-01,3.204686194101068475e-01,6.573268582795928694e+01
3.850000000000000089e-01,8.734134975934717104e+00,-1.428090601389026826e-01,1.000000000000000000e+01,2.950759479249884937e-02,2.331993904192161127e-01,3.227280773760066168e-01,6.573268590673032463e+01
3.860000000000000098e-01,8.732759149907808549e+00,-1.382557826646037269e-01,1.000000000000000000e+01,2.995666978624394669e-02,2.333387849916334911e-01,3.249895037217014337e-01,6.573268601905454034e+01
3.870000000000000107e-01,8.731429324641439393e+00,-1.336987875710288765e-01,1.000000000000000000e+01,3.040611180687512183e-02,2.334736234822267498e-01,3.272528312417664620e-01,6.573268616305480805e+01
3.880000000000000115e-01,8.730145537030193026e+00,-1.291382044698103360e-01,1.000000000000000000e+01,3.085590785049966908e-02,2.336039022706143387e-01,3.295179928192847330e-01,6.573268633691016305e+01
3.890000000000000124e-01,8.728907822660694649e+00,-1.245741627432595811e-01,1.000000000000000000e+01,3.130604493466500327e-02,2.337296178658534451e-01,3.317849214231219368e-01,6.573268653885770618e+01
3.900000000000000133e-01,8.727716215813892120e+00,-1.200067915516207645e-01,1.000000000000000000e+01,3.175651009766706362e-02,2.338507669062160899e-01,3.340535501051621337e-01,6.573268676719420966e+01
3.910000000000000142e-01,8.726570749467263965e+00,-1.154362198404195461e-01,1.000000000000000000e+01,3.220729039784960002e-02,2.339673461589725501e-01,3.363238119975069940e-01,6.573268702027745292e+01
3.920000000000000151e-01,8.725471455296945678e+00,-1.108625763479035714e-01,1.000000000000000000e+01,3.265837291289461902e-02,2.340793525201823044e-01,3.385956403096390677e-01,6.573268729652770048e+01
3.930000000000000160e-01,8.724418363679784960e+00,-1.062859896125714354e-01,1.000000000000000000e+01,3.310974473910438531e-02,2.341867830144923057e-01,3.408689683255509695e-01,6.573268759442886733e+01
3.940000000000000169e-01,8.723411503695320590e+00,-1.017065879807864531e-01,1.000000000000000000e+01,3.356139299067528031e-02,2.342896347949428859e-01,3.431437294008414240e-01,6.573268791252955623e+01
3.950000000000000178e-01,8.722450903127683119e+00,-9.712449961447192082e-02,1.000000000000000000e+01,3.401330479896387537e-02,2.343879051427815163e-01,3.454198569597800028e-01,6.573268824944412358e+01
3.960000000000000187e-01,8.721536588467419193e+00,-9.253985249888435627e-02,1.000000000000000000e+01,3.446546731174553180e-02,2.344815914672841173e-01,3.476972844923416073e-01,6.573268860385336154e+01
3.970000000000000195e-01,8.720668584913234156e+00,-8.795277445046117970e-02,1.000000000000000000e+01,3.491786769246588845e-02,2.345706913055842224e-01,3.499759455512123640e-01,6.573268897450526538e+01
3.980000000000000204e-01,8.719846916373654722e+00,-8.336339312473957375e-02,1.000000000000000000e+01,3.537049311948559788e-02,2.346552023225101924e-01,3.522557737487678753e-01,6.573268936021557352e+01
3.990000000000000213e-01,8.719071605468617037e+00,-7.877183602434276177e-02,1.000000000000000000e+01,3.582333078531860227e-02,2.347351223104302276e-01,3.545367027540258786e-01,6.573268975986832174e+01
4.000000000000000222e-01,8.718342673530967701e+00,-7.417823050703038767e-02,1.000000000000000000e+01,3.627636789586431015e-02,2.348104491891054857e-01,3.568186662895739825e-01,6.573269017241591428e+01
4.010000000000000231e-01,8.717660140607884856e+00,-6.958270379380947224e-02,1.000000000000000000e+01,3.672959166963404853e-02,2.348811810055513039e-01,3.591015981284743086e-01,6.573269059687956428e+01
4.020000000000000240e-01,8.717024025462221104e+00,-6.498538297710246270e-02,1.000000000000000000e+01,3.718298933697208181e-02,2.349473159339065531e-01,3.613854320911463747e-01,6.573269103234932231e+01
4.030000000000000249e-01,8.716434345573754072e+00,-6.038639502896874650e-02,1.000000000000000000e+01,3.763654813927157922e-02,2.350088522753112918e-01,3.636701020422296593e-01,6.573269147798394840e+01
4.040000000000000258e-01,8.715891117140364130e+00,-5.578586680937631936e-02,1.000000000000000000e+01,3.809025532818583609e-02,2.350657884577924683e-01,3.659555418874268495e-01,6.573269193301092628e+01
4.050000000000000266e-01,8.715394355079123301e+00,-5.118392507451995088e-02,1.000000000000000000e+01,3.854409816483514439e-02,2.351181230361581720e-01,3.682416855703295466e-01,6.573269239672610809e+01
4.060000000000000275e-01,8.714944073027302451e+00,-4.658069648518240596e-02,1.000000000000000000e+01,3.899806391900962482e-02,2.351658546919000725e-01,3.705284670692279292e-01,6.573269286849337334e+01
4.070000000000000284e-01,8.714540283343287896e+00,-4.197630761513512082e-02,1.000000000000000000e+01,3.945213986836833275e-02,2.352089822331043245e-01,3.728158203939053728e-01,6.573269334774417416e+01
4.080000000000000293e-01,8.714182997107421613e+00,-3.737088495957491957e-02,1.000000000000000000e+01,3.990631329763505430e-02,2.352475045943708543e-01,3.751036795824194692e-01,6.573269383397703791e+01
4.090000000000000302e-01,8.713872224122749088e+00,-3.276455494359315629e-02,1.000000000000000000e+01,4.036057149779109787e-02,2.352814208367411397e-01,3.773919786978712776e-01,6.573269432675678559e+01
4.100000000000000311e-01,8.713607972915685451e+00,-2.815744393067379572e-02,1.000000000000000000e+01,4.081490176526540031e-02,2.353107301476345392e-01,3.796806518251636398e-01,6.573269482571389233e+01
4.110000000000000320e-01,8.713390250736594567e+00,-2.354967823121693199e-02,1.000000000000000000e+01,4.126929140112235717e-02,2.353354318407929469e-01,3.819696330677502805e-01,6.573269533054364899e+01
4.120000000000000329e-01,8.713219063560281086e+00,-1.894138411108414050e-02,1.000000000000000000e+01,4.172372771024765448e-02,2.353555253562342464e-01,3.842588565443770254e-01,6.573269584100513896e+01
4.130000000000000338e-01,8.713094416086395455e+00,-1.433268780016218671e-02,1.000000000000000000e+01,4.217819800053252549e-02,2.353710102602141474e-01,3.865482563858164688e-01,6.573269635692030022e+01
4.140000000000000346e-01,8.713016311739757214e+00,-9.723715500941523468e-03,1.000000000000000000e+01,4.263268958205667508e-02,2.353818862451965699e-01,3.888377667315975339e-01,6.573269687817293061e+01
4.150000000000000355e-01,8.712984752670585920e+00,-5.114593397106100350e-03,1.000000000000000000e+01,4.308718976627032987e-02,2.353881531298327723e-01,3.911273217267312030e-01,6.573269740470722411e+01
4.160000000000000364e-01,8.712999739754648587e+00,-5.054476621308722807e-04,1.000000000000000000e+01,4.354168586517567080e-02,2.353898108589490001e-01,3.934168555184341387e-01,6.573269793652688975e+01
4.169999999999999818e-01,8.713061272593318307e+00,4.103595532116482633e-03,1.000000000000000000e+01,4.399616519050805752e-02,2.353868595035426836e-01,3.957063022528510832e-01,6.573269847369361685e+01
4.179999999999999827e-01,8.713169349513549378e+00,8.712410006773177798e-03,1.000000000000000000e+01,4.445061505291732218e-02,2.353792992607872669e-01,3.979955960717779240e-01,6.573269901632571077e+01
4.189999999999999836e-01,8.713323967567760064e+00,1.332086956738181421e-02,1.000000000000000000e+01,4.490502276114956282e-02,2.353671304540457254e-01,4.002846711093863696e-01,6.573269956459677132e+01
4.199999999999999845e-01,8.713525122533631873e+00,1.792884799529729720e-02,1.000000000000000000e+01,4.535937562122972777e-02,2.353503535328925478e-01,4.025734614889521779e-01,6.573270011873414376e+01
4.209999999999999853e-01,8.713772808913825330e+00,2.253621903910368179e-02,1.000000000000000000e+01,4.581366093564533115e-02,2.353289690731443784e-01,4.048619013195876026e-01,6.573270067901728453e+01
4.219999999999999862e-01,8.714067019935605174e+00,2.714285640604450350e-02,1.000000000000000000e+01,4.626786600253168097e-02,2.353029777768991804e-01,4.071499246929801696e-01,6.573270124577632600e+01
4.229999999999999871e-01,8.714407747550374950e+00,3.174863375347015959e-02,1.000000000000000000e+01,4.672197811485893221e-02,2.352723804725840862e-01,4.094374656801386680e-01,6.573270181939024326e+01
4.239999999999999880e-01,8.714794982433135218e+00,3.635342468030579310e-02,1.000000000000000000e+01,4.717598455962133258e-02,2.352371781150116303e-01,4.117244583281481352e-01,6.573270240028531930e+01
4.249999999999999889e-01,8.715228713981851172e+00,4.095710271854331036e-02,1.000000000000000000e+01,4.762987261702902181e-02,2.351973717854445034e-01,4.140108366569347775e-01,6.573270298893334029e+01
4.259999999999999898e-01,8.715708930316729663e+00,4.555954132476096319e-02,1.000000000000000000e+01,4.808362955970266195e-02,2.351529626916690208e-01,4.162965346560425495e-01,6.573270358584979078e+01
4.269999999999999907e-01,8.716235618279419839e+00,5.016061387167410068e-02,1.000000000000000000e+01,4.853724265187132209e-02,2.351039521680766686e-01,4.185814862814228876e-01,6.573270419159214839e+01
4.279999999999999916e-01,8.716808763432119633e+00,5.476019363972060155e-02,1.000000000000000000e+01,4.899069914857392960e-02,2.350503416757544484e-01,4.208656254522384899e-01,6.573270480675795113e+01
4.289999999999999925e-01,8.717428350056604103e+00,5.935815380868446345e-02,1.000000000000000000e+01,4.944398629486460722e-02,2.349921328025832978e-01,4.231488860476830816e-01,6.573270543198302107e+01
4.299999999999999933e-01,8.718094361153168492e+00,6.395436744936112972e-02,1.000000000000000000e+01,4.989709132502229832e-02,2.349293272633451446e-01,4.254312019038182235e-01,6.573270606793951742e+01
4.309999999999999942e-01,8.718806778439482486e+00,6.854870751526800920e-02,1.000000000000000000e+01,5.035000146176495800e-02,2.348619268998380638e-01,4.277125068104286609e-01,6.573270671533410336e+01
4.319999999999999951e-01,8.719565582349368071e+00,7.314104683440376953e-02,1.000000000000000000e+01,5.080270391546871239e-02,2.347899336809996518e-01,4.299927345078976004e-01,6.573270737490595650e+01
4.329999999999999960e-01,8.720370752031488593e+00,7.773125810105990796e-02,1.000000000000000000e+01,5.125518588339229159e-02,2.347133497030388372e-01,4.322718186841033039e-01,6.573270804742489304e+01
4.339999999999999969e-01,8.721222265347959635e+00,8.231921386768796534e-02,1.000000000000000000e+01,5.170743454890708996e-02,2.346321771895756025e-01,4.345496929713382750e-01,6.573270873368939249e+01
4.349999999999999978e-01,8.722120098872872873e+00,8.690478653682613686e-02,1.000000000000000000e+01,5.215943708073320084e-02,2.345464184917889494e-01,4.368262909432527041e-01,6.573270943452470760e+01
4.359999999999999987e-01,8.723064227890747091e+00,9.148784835308852725e-02,1.000000000000000000e+01,5.261118063218175184e-02,2.344560760885727180e-01,4.391015461118232821e-01,6.573271015078081803e+01
4.369999999999999996e-01,8.724054626394888601e+00,9.606827139522074177e-02,1.000000000000000000e+01,5.306265234040392215e-02,2.343611525866995948e-01,4.413753919243487700e-01,6.573271088333061130e+01
4.380000000000000004e-01,8.725091267085680613e+00,1.006459275682251159e-01,1.000000000000000000e+01,5.351383932564689888e-02,2.342616507209929200e-01,4.436477617604740464e-01,6.573271163306783649e+01
4.390000000000000013e-01,8.726174121368787340e+00,1.052206885955592058e-01,1.000000000000000000e+01,5.396472869051723020e-02,2.341575733545060711e-01,4.459185889292436311e-01,6.573271240090515732e+01
4.400000000000000022e-01,8.727303159353283490e+00,1.097924260114109679e-01,1.000000000000000000e+01,5.441530751925180431e-02,2.340489234787101192e-01,4.481878066661861837e-01,6.573271318777230476e+01
4.410000000000000031e-01,8.728478349849703832e+00,1.143610111530540679e-01,1.000000000000000000e+01,5.486556287699684981e-02,2.339357042136885612e-01,4.504553481304315321e-01,6.573271399461410169e+01
4.420000000000000040e-01,8.729699660368016367e+00,1.189263151532868046e-01,1.000000000000000000e+01,5.531548180909529738e-02,2.338179188083401028e-01,4.527211464018614517e-01,6.573271482238851604e+01
4.430000000000000049e-01,8.730967057115522678e+00,1.234882089329581156e-01,1.000000000000000000e+01,5.576505134038280825e-02,2.336955706405887401e-01,4.549851344782953610e-01,6.573271567206489863e+01
4.440000000000000058e-01,8.732280504994680115e+00,1.280465631935840398e-01,1.000000000000000000e+01,5.621425847449284391e-02,2.335686632176010857e-01,4.572472452727129877e-01,6.573271654462189417e+01
4.450000000000000067e-01,8.733639967600847598e+00,1.326012484100582145e-01,1.000000000000000000e+01,5.666309019317106177e-02,2.334372001760113835e-01,4.595074116105146156e-01,6.573271744104586389e+01
4.460000000000000075e-01,8.735045407219963920e+00,1.371521348234596704e-01,1.000000000000000000e+01,5.711153345559943223e-02,2.333011852821534615e-01,4.617655662268207450e-01,6.573271836232873966e+01
4.470000000000000084e-01,8.736496784826151440e+00,1.416990924339614211e-01,1.000000000000000000e+01,5.755957519773037545e-02,2.331606224322998744e-01,4.640216417638124424e-01,6.573271930946657449e+01
4.480000000000000093e-01,8.737994060079248726e+00,1.462419909938433293e-01,1.000000000000000000e+01,5.800720233163122325e-02,2.330155156529079841e-01,4.662755707681136563e-01,6.573272028345742513e+01
4.490000000000000102e-01,8.739537191322270360e+00,1.507807000006124165e-01,1.000000000000000000e+01,5.845440174483941542e-02,2.328658691008731740e-01,4.685272856882171100e-01,6.573272128529984570e+01
4.500000000000000111e-01,8.741126135578802803e+00,1.553150886902343875e-01,1.000000000000000000e+01,5.890116029972867345e-02,2.327116870637886414e-01,4.707767188719547691e-01,6.573272231599105453e+01
4.510000000000000120e-01,8.742760848550332753e+00,1.598450260304793147e-01,1.000000000000000000e+01,5.934746483288653313e-02,2.325529739602119061e-01,4.730238025640146615e-01,6.573272337652525721e+01
4.520000000000000129e-01,8.744441284613500898e+00,1.643703807143851725e-01,1.000000000000000000e+01,5.979330215450356922e-02,2.323897343399379811e-01,4.752684689035049925e-01,6.573272446789204082e+01
4.530000000000000138e-01,8.746167396817298822e+00,1.688910211538424411e-01,1.000000000000000000e+01,6.023865904777460367e-02,2.322219728842789266e-01,4.775106499215674982e-01,6.573272559107476809e+01
4.540000000000000147e-01,8.747939136880198419e+00,1.734068154733030553e-01,1.000000000000000000e+01,6.068352226831223023e-02,2.320496944063497047e-01,4.797502775390407037e-01,6.573272674704890051e+01
4.550000000000000155e-01,8.749756455187219117e+00,1.779176315036172795e-01,1.000000000000000000e+01,6.112787854357301653e-02,2.318729038513602514e-01,4.819872835641749731e-01,6.573272793678060566e+01
4.560000000000000164e-01,8.751619300786934730e+00,1.824233367760013935e-01,1.000000000000000000e+01,6.157171457229664024e-02,2.316916062969136547e-01,4.842215996904003505e-01,6.573272916122515142e+01
4.570000000000000173e-01,8.753527621388414559e+00,1.869237985161400495e-01,1.000000000000000000e+01,6.201501702395836868e-02,2.315058069533101892e-01,4.864531574941489689e-01,6.573273042132544219e+01
4.580000000000000182e-01,8.755481363358113001e+00,1.914188836384260739e-01,1.000000000000000000e+01,6.245777253823509012e-02,2.313155111638572348e-01,4.886818884327329693e-01,6.573273171801075421e+01
4.590000000000000191e-01,8.757480471716696968e+00,1.959084587403411848e-01,1.000000000000000000e+01,6.289996772448533391e-02,2.311207244051847742e-01,4.909077238422793754e-01,6.573273305219517226e+01
4.600000000000000200e-01,8.759524890135820030e+00,2.003923900969809824e-01,1.000000000000000000e+01,6.334158916124346672e-02,2.309214522875663866e-01,4.931305949357233653e-01,6.573273442477638184e+01
4.610000000000000209e-01,8.761614560934837925e+00,2.048705436557273218e-01,1.000000000000000000e+01,6.378262339572854378e-02,2.307177005552457361e-01,4.953504328008613289e-01,6.573273583663436170e+01
4.620000000000000218e-01,8.763749425077476118e+00,2.093427850310712324e-01,1.000000000000000000e+01,6.422305694336791215e-02,2.305094750867680564e-01,4.975671683984648208e-01,6.573273728863016174e+01
4.630000000000000226e-01,8.765929422168444063e+00,2.138089794995897408e-01,1.000000000000000000e+01,6.466287628733612125e-02,2.302967818953170209e-01,4.997807325604569639e-01,6.573273878160465244e+01
4.640000000000000235e-01,8.768154490449997951e+00,2.182689919950795976e-01,1.000000000000000000e+01,6.510206787810918216e-02,2.300796271290561634e-01,5.019910559881523016e-01,6.573274031637748749e+01
4.650000000000000244e-01,8.770424566798455501e+00,2.227226871038512912e-01,1.000000000000000000e+01,6.554061813303478645e-02,2.298580170714752402e-01,5.041980692505619865e-01,6.573274189374586740e+01
4.660000000000000253e-01,8.772739586720668115e+00,2.271699290601862375e-01,1.000000000000000000e+01,6.597851343591847051e-02,2.296319581417411715e-01,5.064017027827650841e-01,6.573274351448365849e+01
4.670000000000000262e-01,8.775099484350439738e+00,2.316105817419603363e-01,1.000000000000000000e+01,6.641574013662626674e-02,2.294014568950533683e-01,5.086018868843471541e-01,6.573274517934022754e+01
4.680000000000000271e-01,8.777504192444911979e+00,2.360445086664372527e-01,1.000000000000000000e+01,6.685228455070406361e-02,2.291665200230033339e-01,5.107985517179086665e-01,6.573274688903960339e+01
4.690000000000000280e-01,8.779953642380901258e+00,2.404715729862339779e-01,1.000000000000000000e+01,6.728813295901389657e-02,2.289271543539382892e-01,5.129916273076425837e-01,6.573274864427949638e+01
4.700000000000000289e-01,8.782447764151196878e+00,2.448916374854621658e-01,1.000000000000000000e+01,6.772327160738758622e-02,2.286833668533287400e-01,5.151810435379841069e-01,6.573275044573053094e+01
4.710000000000000298e-01,8.784986486360821800e+00,2.493045645760481877e-01,1.000000000000000000e+01,6.815768670629795967e-02,2.284351646241397915e-01,5.173667301523329209e-01,6.573275229403526509e+01
4.720000000000000306e-01,8.787569736223261430e+00,2.537102162942345140e-01,1.000000000000000000e+01,6.859136443054790477e-02,2.281825549072059589e-01,5.195486167518498233e-01,6.573275418980762197e+01
4.730000000000000315e-01,8.790197439556651560e+00,2.581084542972660878e-01,1.000000000000000000e+01,6.902429091897764601e-02,2.279255450816093653e-01,5.217266327943279602e-01,6.573275613363205139e+01
4.740000000000000324e-01,8.792869520779934334e+00,2.624991398602637416e-01,1.000000000000000000e+01,6.945645227419038059e-02,2.276641426650610478e-01,5.239007075931416679e-01,6.573275812606286195e+01
4.750000000000000333e-01,8.795585902908987563e+00,2.668821338732885184e-01,1.000000000000000000e+01,6.988783456229670510e-02,2.273983553142854275e-01,5.260707703162723625e-01,6.573276016762360996e+01
4.760000000000000342e-01,8.798346507552725626e+00,2.712572968385991157e-01,1.000000000000000000e+01,7.031842381267805475e-02,2.271281908254073889e-01,5.282367499854137005e-01,6.573276225880651680e+01
4.770000000000000351e-01,8.801151254909166610e+00,2.756244888681053662e-01,1.000000000000000000e+01,7.074820601776933560e-02,2.268536571343419683e-01,5.303985754751573412e-01,6.573276440007192889e+01
4.780000000000000360e-01,8.804000063761481698e+00,2.799835696810211161e-01,1.000000000000000000e+01,7.117716713286120767e-02,2.265747623171865677e-01,5.325561755122597551e-01,6.573276659184784876e+01
4.790000000000000369e-01,8.806892851474025008e+00,2.843343986017181635e-01,1.000000000000000000e+01,7.160529307592207460e-02,2.262915145906152226e-01,5.347094786749923001e-01,6.573276883452940922e+01
4.799999999999999822e-01,8.809829533988327910e+00,2.886768345577854777e-01,1.000000000000000000e+01,7.203256972744026543e-02,2.260039223122750074e-01,5.368584133925750068e-01,6.573277112847844705e+01
4.809999999999999831e-01,8.812810025819091564e+00,2.930107360782953085e-01,1.000000000000000000e+01,7.245898293028645021e-02,2.257119939811840503e-01,5.390029079446954086e-01,6.573277347402330406e+01
4.819999999999999840e-01,8.815834240050154591e+00,2.973359612922790163e-01,1.000000000000000000e+01,7.288451848959676127e-02,2.254157382381312691e-01,5.411428904611140789e-01,6.573277587145830125e+01
4.829999999999999849e-01,8.818902088330446531e+00,3.016523679274158987e-01,1.000000000000000000e+01,7.330916217267666180e-02,2.251151638660774390e-01,5.432782889213569888e-01,6.573277832104352569e+01
4.839999999999999858e-01,8.822013480869932422e+00,3.059598133089366789e-01,1.000000000000000000e+01,7.373289970892597800e-02,2.248102797905573158e-01,5.454090311544975700e-01,6.573278082300453207e+01
4.849999999999999867e-01,8.825168326435543165e+00,3.102581543587451529e-01,1.000000000000000000e+01,7.415571678978526149e-02,2.245010950800828964e-01,5.475350448390275959e-01,6.573278337753224321e+01
4.859999999999999876e-01,8.828366532347100559e+00,3.145472475947599378e-01,1.000000000000000000e+01,7.457759906870373157e-02,2.241876189465471236e-01,5.496562575028195452e-01,6.573278598478262325e+01
4.869999999999999885e-01,8.831608004473240570e+00,3.188269491304787095e-01,1.000000000000000000e+01,7.499853216112907506e-02,2.238698607456283407e-01,5.517725965231811136e-01,6.573278864487656392e+01
4.879999999999999893e-01,8.834892647227324147e+00,3.230971146747678713e-01,1.000000000000000000e+01,7.541850164451924243e-02,2.235478299771948563e-01,5.538839891270023186e-01,6.573279135789985617e+01
4.889999999999999902e-01,8.838220363563355164e+00,3.273575995318797616e-01,1.000000000000000000e+01,7.583749305837660104e-02,2.232215362857095375e-01,5.559903623909977499e-01,6.573279412390300536e+01
4.899999999999999911e-01,8.841591054971900121e+00,3.316082586016996236e-01,1.000000000000000000e+01,7.625549190430450097e-02,2.228909894606344033e-01,5.580916432420433004e-01,6.573279694290118869e+01
4.909999999999999920e-01,8.845004621476000750e+00,3.358489463802248332e-01,1.000000000000000000e+01,7.667248364608672540e-02,2.225561994368344954e-01,5.601877584576099300e-01,6.573279981487434043e+01
4.919999999999999929e-01,8.848460961627106158e+00,3.400795169602787160e-01,1.000000000000000000e+01,7.708845370978968659e-02,2.222171762949813889e-01,5.622786346662945745e-01,6.573280273976693877e+01
4.929999999999999938e-01,8.851959972501006746e+00,3.442998240324607884e-01,1.000000000000000000e+01,7.750338748388796439e-02,2.218739302619556486e-01,5.643641983484496416e-01,6.573280571748830425e+01
4.939999999999999947e-01,8.855501549693777008e+00,3.485097208863359719e-01,1.000000000000000000e+01,7.791727031941304837e-02,2.215264717112481185e-01,5.664443758369119841e-01,6.573280874791242923e+01
4.949999999999999956e-01,8.859085587317739652e+00,3.527090604118645611e-01,1.000000000000000000e+01,7.833008753012574155e-02,2.211748111633600467e-01,5.685190933178322359e-01,6.573281183087819102e+01
4.959999999999999964e-01,8.862711977997433266e+00,3.568976951010754961e-01,1.000000000000000000e+01,7.874182439271225353e-02,2.208189592862013495e-01,5.705882768316060671e-01,6.573281496618939457e+01
4.969999999999999973e-01,8.866380612865610189e+00,3.610754770499841615e-01,1.000000000000000000e+01,7.915246614700426064e-02,2.204589268954871562e-01,5.726518522739072470e-01,6.573281815361492875e+01
4.979999999999999982e-01,8.870091381559246813e+00,3.652422579607572661e-01,1.000000000000000000e+01,7.956199799622305779e-02,2.200947249551322982e-01,5.747097453968244007e-01,6.573282139288889425e+01
4.989999999999999991e-01,8.873844172215580528e+00,3.693978891441266343e-01,1.000000000000000000e+01,7.997040510724805207e-02,2.197263645776433294e-01,5.767618818101021283e-01,6.573282468371073151e+01
5.000000000000000000e-01,8.877638871468175097e+00,3.735422215220534081e-01,1.000000000000000000e+01,8.037767261090966731e-02,2.193538570245079922e-01,5.788081869824870385e-01,6.573282802574547645e+01
5.010000000000000009e-01,8.881475364443003784e+00,3.776751056306444365e-01,1.000000000000000000e+01,8.078378560230690952e-02,2.189772137065817970e-01,5.808485862431802538e-01,6.573283141862393109e+01
5.020000000000000018e-01,8.885353534754576899e+00,3.817963916233232391e-01,1.000000000000000000e+01,8.118872914114977357e-02,2.185964461844715767e-01,5.828830047833962746e-01,6.573283486194277714e+01
5.030000000000000027e-01,8.889273264502092431e+00,3.859059292742559877e-01,1.000000000000000000e+01,8.159248825212649103e-02,2.182115661689157105e-01,5.849113676580299792e-01,6.573283835526498819e+01
5.040000000000000036e-01,8.893234434265629318e+00,3.900035679820354484e-01,1.000000000000000000e+01,8.199504792529593855e-02,2.178225855211604611e-01,5.869335997874319810e-01,6.573284189811984390e+01
5.050000000000000044e-01,8.897236923102372685e+00,3.940891567736232171e-01,1.000000000000000000e+01,8.239639311650527598e-02,2.174295162533327885e-01,5.889496259592933436e-01,6.573284549000338473e+01
5.060000000000000053e-01,8.901280608542883499e+00,3.981625443085521354e-01,1.000000000000000000e+01,8.279650874783293923e-02,2.170323705288087768e-01,5.909593708306406512e-01,6.573284913037853983e+01
5.070000000000000062e-01,8.905365366587417952e+00,4.022235788833906645e-01,1.000000000000000000e+01,8.319537970805709892e-02,2.166311606625778152e-01,5.929627589299415469e-01,6.573285281867539709e+01
5.080000000000000071e-01,8.909491071702278830e+00,4.062721084364699364e-01,1.000000000000000000e+01,8.359299085314976507e-02,2.162258991216019222e-01,5.949597146593217367e-01,6.573285655429152996e+01
5.090000000000000080e-01,8.913657596816232598e+00,4.103079805528747070e-01,1.000000000000000000e+01,8.398932700679656582e-02,2.158165985251704333e-01,5.969501622968949039e-01,6.573286033659223904e+01
5.100000000000000089e-01,8.917864813316967343e+00,4.143310424697000394e-01,1.000000000000000000e+01,8.438437296094243589e-02,2.154032716452492224e-01,5.989340259992044224e-01,6.573286416491079365e+01
5.110000000000000098e-01,8.922112591047604013e+00,4.183411410815740528e-01,1.000000000000000000e+01,8.477811347636313166e-02,2.149859314068246208e-01,6.009112298037795341e-01,6.573286803854885818e+01
5.120000000000000107e-01,8.926400798303275153e+00,4.223381229464480136e-01,1.000000000000000000e+01,8.517053328326283645e-02,2.145645908882416186e-01,6.028816976318053245e-01,6.573287195677656314e+01
5.130000000000000115e-01,8.930729301827755151e+00,4.263218342916550441e-01,1.000000000000000000e+01,8.556161708189782833e-02,2.141392633215359609e-01,6.048453532909068286e-01,6.573287591883303094e+01
5.140000000000000124e-01,8.935097966810152670e+00,4.302921210202375057e-01,1.000000000000000000e+01,8.595134954322630749e-02,2.137099620927600530e-01,6.068021204780494893e-01,6.573287992392644696e+01
5.150000000000000133e-01,8.939506656881672342e+00,4.342488287175448325e-01,1.000000000000000000e+01,8.633971530958453600e-02,2.132767007423024275e-01,6.087519227825539669e-01,6.573288397123454274e+01
5.160000000000000142e-01,8.943955234112445751e+00,4.381918026581016479e-01,1.000000000000000000e+01,8.672669899538917870e-02,2.128394929652002165e-01,6.106946836892283015e-01,6.573288805990469541e+01
5.170000000000000151e-01,8.948443559008424586e+00,4.421208878127474429e-01,1.000000000000000000e+01,8.711228518786606756e-02,2.123983526114446851e-01,6.126303265816162025e-01,6.573289218905439668e+01
5.180000000000000160e-01,8.952971490508357277e+00,4.460359288560475921e-01,1.000000000000000000e+01,8.749645844780531978e-02,2.119532936862794092e-01,6.145587747453623573e-01,6.573289635777140916e+01
5.190000000000000169e-01,8.957538885980836696e+00,4.499367701739770964e-01,1.000000000000000000e+01,8.787920331034290711e-02,2.115043303504908767e-01,6.164799513716954227e-01,6.573290056511410739e+01
5.200000000000000178e-01,8.962145601221426006e+00,4.538232558718764409e-01,1.000000000000000000e+01,8.826050428576867612e-02,2.110514769206909835e-01,6.183937795610284782e-01,6.573290481011173370e+01
5.210000000000000187e-01,8.966791490449871560e+00,4.576952297826806793e-01,1.000000000000000000e+01,8.864034586036083352e-02,2.105947478695917030e-01,6.203001823266780512e-01,6.573290909176462549e+01
5.220000000000000195e-01,8.971476406307390405e+00,4.615525354754215215e-01,1.000000000000000000e+01,8.901871249724689628e-02,2.101341578262710397e-01,6.221990825987011586e-01,6.573291340904459901e+01
5.230000000000000204e-01,8.976200199854059036e+00,4.653950162640023147e-01,1.000000000000000000e+01,8.939558863729116234e-02,2.096697215764304345e-01,6.240904032278510316e-01,6.573291776089510563e+01
5.240000000000000213e-01,8.980962720566280311e+00,4.692225152162461943e-01,1.000000000000000000e+01,8.977095870000861844e-02,2.092014540626431218e-01,6.259740669896518561e-01,6.573292214623150187e+01
5.250000000000000222e-01,8.985763816334344511e+00,4.730348751632176274e-01,1.000000000000000000e+01,9.014480708450529900e-02,2.087293703845932713e-01,6.278499965885923073e-01,6.573292656394133360e+01
5.260000000000000231e-01,8.990603333460095214e+00,4.768319387088163497e-01,1.000000000000000000e+01,9.051711817044510999e-02,2.082534857993055544e-01,6.297181146624382109e-01,6.573293101288456342e+01
5.270000000000000240e-01,8.995481116654680420e+00,4.806135482396443059e-01,1.000000000000000000e+01,9.088787631904295117e-02,2.077738157213649683e-01,6.315783437866648864e-01,6.573293549189375540e+01
5.280000000000000249e-01,9.000397009036415596e+00,4.843795459351442623e-01,1.000000000000000000e+01,9.125706587408431714e-02,2.072903757231265576e-01,6.334306064790079516e-01,6.573293999977435931e+01
5.290000000000000258e-01,9.005350852128744421e+00,4.881297737780107560e-01,1.000000000000000000e+01,9.162467116297103031e-02,2.068031815349148095e-01,6.352748252041342525e-01,6.573294453530493797e+01
5.300000000000000266e-01,9.010342485858307882e+00,4.918640735648717732e-01,1.000000000000000000e+01,9.199067649779331390e-02,2.063122490452123925e-01,6.371109223784313658e-01,6.573294909723728097e+01
5.310000000000000275e-01,9.015371748553119957e+00,4.955822869172410439e-01,1.000000000000000000e+01,9.235506617642792737e-02,2.058175943008380415e-01,6.389388203749167827e-01,6.573295368429675989e+01
5.320000000000000284e-01,9.020438476940862316e+00,4.992842552927399535e-01,1.000000000000000000e+01,9.271782448366243379e-02,2.053192335071133967e-01,6.407584415282658874e-01,6.573295829518234257e+01
5.330000000000000293e-01,9.025542506147285593e+00,5.029698199965885186e-01,1.000000000000000000e+01,9.307893569234536313e-02,2.048171830280181016e-01,6.425697081399592836e-01,6.573296292856691991e+01
5.340000000000000302e-01,9.030683669694733240e+00,5.066388221933637581e-01,1.000000000000000000e+01,9.343838406456225765e-02,2.043114593863336326e-01,6.443725424835482496e-01,6.573296758309740540e+01
5.350000000000000311e-01,9.035861799500784386e+00,5.102911029190255743e-01,1.000000000000000000e+01,9.379615385283746054e-02,2.038020792637748324e-01,6.461668668100389867e-01,6.573297225739499083e+01
5.360000000000000320e-01,9.041076725877013942e+00,5.139265030932073097e-01,1.000000000000000000e+01,9.415222930136155077e-02,2.032890595011093426e-01,6.479526033533954399e-01,6.573297695005517483e+01
5.370000000000000329e-01,9.046328277527891260e+00,5.175448635317713153e-01,1.000000000000000000e+01,9.450659464724417425e-02,2.027724170982646568e-01,6.497296743361592464e-01,6.573298165964804696e+01
5.380000000000000338e-01,9.051616281549792475e+00,5.211460249596268079e-01,1.000000000000000000e+01,9.485923412179231295e-02,2.022521692144221839e-01,6.514980019751879237e-01,6.573298638471838728e+01
5.390000000000000346e-01,9.056940563430151414e+00,5.247298280238100743e-01,1.000000000000000000e+01,9.521013195181363131e-02,2.017283331680984615e-01,6.532575084875097415e-01,6.573299112378578002e+01
5.400000000000000355e-01,9.062300947046741939e+00,5.282961133068231341e-01,1.000000000000000000e+01,9.555927236094489963e-02,2.012009264372130457e-01,6.550081160962953897e-01,6.573299587534478405e+01
5.410000000000000364e-01,9.067697254667102413e+00,5.318447213402313078e-01,1.000000000000000000e+01,9.590663957100523107e-02,2.006699666591429954e-01,6.567497470369455526e-01,6.573300063786513192e+01
5.420000000000000373e-01,9.073129306948082728e+00,5.353754926185169127e-01,1.000000000000000000e+01,9.625221780337392397e-02,2.001354716307632564e-01,6.584823235632942806e-01,6.573300540979168716e+01
5.430000000000000382e-01,9.078596922935552982e+00,5.388882676131869776e-01,1.000000000000000000e+01,9.659599128039278448e-02,1.995974593084733628e-01,6.602057679539271584e-01,6.573301018954472852e+01
5.440000000000000391e-01,9.084099920064238276e+00,5.423828867871330894e-01,1.000000000000000000e+01,9.693794422679265221e-02,1.990559478082095379e-01,6.619200025186140479e-01,6.573301497552004946e+01
5.450000000000000400e-01,9.089638114157713389e+00,5.458591906092415957e-01,1.000000000000000000e+01,9.727806087114394817e-02,1.985109554054425018e-01,6.636249496048547414e-01,6.573301976608895814e+01
5.460000000000000409e-01,9.095211319428536001e+00,5.493170195692512747e-01,1.000000000000000000e+01,9.761632544733099548e-02,1.979625005351603184e-01,6.653205316045384121e-01,6.573302455959853319e+01
5.470000000000000417e-01,9.100819348478538018e+00,5.527562141928565875e-01,1.000000000000000000e+01,9.795272219604986286e-02,1.974106017918361988e-01,6.670066709607140876e-01,6.573302935437170902e+01
5.480000000000000426e-01,9.106462012299264330e+00,5.561766150570535139e-01,1.000000000000000000e+01,9.828723536632946733e-02,1.968552779293811228e-01,6.686832901744731439e-01,6.573303414870733263e+01
5.490000000000000435e-01,9.112139120272578552e+00,5.595780628057257511e-01,1.000000000000000000e+01,9.861984921707575569e-02,1.962965478610808889e-01,6.703503118119414905e-01,6.573303894088031996e+01
5.500000000000000444e-01,9.117850480171412642e+00,5.629603981654683897e-01,1.000000000000000000e+01,9.895054801863850669e-02,1.957344306595173167e-01,6.720076585113813339e-01,6.573304372914182636e+01
5.510000000000000453e-01,9.123595898160688833e+00,5.663234619616461796e-01,1.000000000000000000e+01,9.927931605440068474e-02,1.951689455564735998e-01,6.736552529904011877e-01,6.573304851171928931e+01
5.520000000000000462e-01,9.129375178798403212e+00,5.696670951346832767e-01,1.000000000000000000e+01,9.960613762238988700e-02,1.946001119428233117e-01,6.752930180532730198e-01,6.573305328681658466e+01
5.530000000000000471e-01,9.135188125036867390e+00,5.729911387565822523e-01,1.000000000000000000e+01,9.993099703691162017e-02,1.940279493684029521e-01,6.769208765983556475e-01,6.573305805261422563e+01
5.540000000000000480e-01,9.141034538224127814e+00,5.762954340476676984e-01,1.000000000000000000e+01,1.002538786302041296e-01,1.934524775418678955e-01,6.785387516256231599e-01,6.573306280726940543e+01
5.550000000000000488e-01,9.146914218105552052e+00,5.795798223935519911e-01,1.000000000000000000e+01,1.005747667541143503e-01,1.928737163305314084e-01,6.801465662442970350e-01,6.573306754891622461e+01
5.560000000000000497e-01,9.152826962825583834e+00,5.828441453623205426e-01,1.000000000000000000e+01,1.008936457817947857e-01,1.922916857601863483e-01,6.817442436805803974e-01,6.573307227566580480e+01
5.570000000000000506e-01,9.158772568929677504e+00,5.860882447219308844e-01,1.000000000000000000e+01,1.012105001094207452e-01,1.917064060149097637e-01,6.833317072854939722e-01,6.573307698560647339e+01
5.580000000000000515e-01,9.164750831366404782e+00,5.893119624578243565e-01,1.000000000000000000e+01,1.015253141579278290e-01,1.911178974368499262e-01,6.849088805428116267e-01,6.573308167680397673e+01
5.590000000000000524e-01,9.170761543489746259e+00,5.925151407907448542e-01,1.000000000000000000e+01,1.018380723747690647e-01,1.905261805259953478e-01,6.864756870770941655e-01,6.573308634730162225e+01
5.600000000000000533e-01,9.176804497061558763e+00,5.956976221947617445e-01,1.000000000000000000e+01,1.021487592356914165e-01,1.899312759399260642e-01,6.880320506618200493e-01,6.573309099512056264e+01
5.610000000000000542e-01,9.182879482254227455e+00,5.988592494154919565e-01,1.000000000000000000e+01,1.024573592465312794e-01,1.893332044935466807e-01,6.895778952276113705e-01,6.573309561825995218e+01
5.620000000000000551e-01,9.188986287653502671e+00,6.019998654885185818e-01,1.000000000000000000e+01,1.027638569450284867e-01,1.887319871588009901e-01,6.911131448705538638e-01,6.573310021469723097e+01
5.630000000000000560e-01,9.195124700261525064e+00,6.051193137580003212e-01,1.000000000000000000e+01,1.030682369026584139e-01,1.881276450643681042e-01,6.926377238606086229e-01,6.573310478238839494e+01
5.640000000000000568e-01,9.201294505500039023e+00,6.082174378954685601e-01,1.000000000000000000e+01,1.033704837264818599e-01,1.875201994953398232e-01,6.941515566501147427e-01,6.573310931926832268e+01
5.650000000000000577e-01,9.207495487213794405e+00,6.112940819188066310e-01,1.000000000000000000e+01,1.036705820610120676e-01,1.869096718928790202e-01,6.956545678823801149e-01,6.573311382325097441e+01
5.660000000000000586e-01,9.213727427674143655e+00,6.143490902114074892e-01,1.000000000000000000e+01,1.039685165900986336e-01,1.862960838538588737e-01,6.971466824003592633e-01,6.573311829222981828e+01
5.670000000000000595e-01,9.219990107582836103e+00,6.173823075415050265e-01,1.000000000000000000e+01,1.042642720388276822e-01,1.856794571304830610e-01,6.986278252554163348e-01,6.573312272407818568e+01
5.680000000000000604e-01,9.226283306075997004e+00,6.203935790816734741e-01,1.000000000000000000e+01,1.045578331754379448e-01,1.850598136298861052e-01,7.000979217161711343e-01,6.573312711664966912e+01
5.690000000000000613e-01,9.232606800728319740e+00,6.233827504284915610e-01,1.000000000000000000e+01,1.048491848132521859e-01,1.844371754137144881e-01,7.015568972774259837e-01,6.573313146777844906e+01
5.700000000000000622e-01,9.238960367557444542e+00,6.263496676223642146e-01,1.000000000000000000e+01,1.051383118126234945e-01,1.838115646976876960e-01,7.030046776691724064e-01,6.573313577527989082e+01
5.710000000000000631e-01,9.245343781028546815e+00,6.292941771674990248e-01,1.000000000000000000e+01,1.054251990828959928e-01,1.831830038511394199e-01,7.044411888656739729e-01,6.573314003695088559e+01
5.720000000000000639e-01,9.251756814059122647e+00,6.322161260520307025e-01,1.000000000000000000e+01,1.057098315843793684e-01,1.825515153965387716e-01,7.058663570946247523e-01,6.573314425057051835e+01
5.730000000000000648e-01,9.258199238023978594e+00,6.351153617682888664e-01,1.000000000000000000e+01,1.059921943303367281e-01,1.819171220089910168e-01,7.072801088463802621e-01,6.573314841390043739e+01
5.740000000000000657e-01,9.264670822760431079e+00,6.379917323332032764e-01,1.000000000000000000e+01,1.062722723889852894e-01,1.812798465157182959e-01,7.086823708832589164e-01,6.573315252468562164e+01
5.750000000000000666e-01,9.271171336573708288e+00,6.408450863088419602e-01,1.000000000000000000e+01,1.065500508855092704e-01,1.806397118955194725e-01,7.100730702489120860e-01,6.573315658065486389e+01
5.760000000000000675e-01,9.277700546242561686e+00,6.436752728230752396e-01,1.000000000000000000e+01,1.068255150040845480e-01,1.799967412782095821e-01,7.114521342777595514e-01,6.573316057952158076e+01
5.769999999999999574e-01,9.284258217025085358e+00,6.464821415903612145e-01,1.000000000000000000e+01,1.070986499899143768e-01,1.793509579440384083e-01,7.128194906044887924e-01,6.573316451898435275e+01
5.779999999999999583e-01,9.290844112664750298e+00,6.492655429326460448e-01,1.000000000000000000e+01,1.073694411512757241e-01,1.787023853230882975e-01,7.141750671736156741e-01,6.573316839672786216e+01
5.789999999999999591e-01,9.297457995396644748e+00,6.520253278003734776e-01,1.000000000000000000e+01,1.076378738615755420e-01,1.780510469946509078e-01,7.155187922491033081e-01,6.573317221042358938e+01
5.799999999999999600e-01,9.304099625953931252e+00,6.547613477935979587e-01,1.000000000000000000e+01,1.079039335614164624e-01,1.773969666865828909e-01,7.168505944240374239e-01,6.573317595773065136e+01
5.809999999999999609e-01,9.310768763574513329e+00,6.574734551831942220e-01,1.000000000000000000e+01,1.081676057606712760e-01,1.767401682746403135e-01,7.181704026303549204e-01,6.573317963629675376e+01
5.819999999999999618e-01,9.317465166007918853e+00,6.601615029321579176e-01,1.000000000000000000e+01,1.084288760405655722e-01,1.760806757817919843e-01,7.194781461486239316e-01,6.573318324375902932e+01
5.829999999999999627e-01,9.324188589522405479e+00,6.628253447169917267e-01,1.000000000000000000e+01,1.086877300557679560e-01,1.754185133775111871e-01,7.207737546178715204e-01,6.573318677774523167e+01
5.839999999999999636e-01,9.330938788912268578e+00,6.654648349491686377e-01,1.000000000000000000e+01,1.089441535364872038e-01,1.747537053770462367e-01,7.220571580454573368e-01,6.573319023587454524e+01
5.849999999999999645e-01,9.337715517505378315e+00,6.680798287966678295e-01,1.000000000000000000e+01,1.091981322905757473e-01,1.740862762406692188e-01,7.233282868169900182e-01,6.573319361575886433e+01
5.859999999999999654e-01,9.344518527170929900e+00,6.706701822055757267e-01,1.000000000000000000e+01,1.094496522056387783e-01,1.734162505729033854e-01,7.245870717062834476e-01,6.573319691500384465e+01
5.869999999999999662e-01,9.351347568327410542e+00,6.732357519217454511e-01,1.000000000000000000e+01,1.096986992511484321e-01,1.727436531217287630e-01,7.258334438853503157e-01,6.573320013121015393e+01
5.879999999999999671e-01,9.358202389950790234e+00,6.757763955125091204e-01,1.000000000000000000e+01,1.099452594805622879e-01,1.720685087777660827e-01,7.270673349344297653e-01,6.573320326197473662e+01
5.889999999999999680e-01,9.365082739582925697e+00,6.782919713884348889e-01,1.000000000000000000e+01,1.101893190334456152e-01,1.713908425734391172e-01,7.282886768520464571e-01,6.573320630489210714e+01
5.899999999999999689e-01,9.371988363340191697e+00,6.807823388251226238e-01,1.000000000000000000e+01,1.104308641375966182e-01,1.707106796821148964e-01,7.294974020650980551e-01,6.573320925755577093e+01
5.909999999999999698e-01,9.378919005922327301e+00,6.832473579850312229e-01,1.000000000000000000e+01,1.106698811111740816e-01,1.700280454172224953e-01,7.306934434389676936e-01,6.573321211755961713e+01
5.919999999999999707e-01,9.385874410621500630e+00,6.856868899393304684e-01,1.000000000000000000e+01,1.109063563648266526e-01,1.693429652313497291e-01,7.318767342876593140e-01,6.573321488249946754e+01
5.929999999999999716e-01,9.392854319331602753e+00,6.881007966897714212e-01,1.000000000000000000e+01,1.111402764038231933e-01,1.686554647153179487e-01,7.330472083839514319e-01,6.573321754997461142e+01
5.939999999999999725e-01,9.399858472557754752e+00,6.904889411905658081e-01,1.000000000000000000e+01,1.113716278301833534e-01,1.679655695972352147e-01,7.342047999695676674e-01,6.573322011758934025e+01
5.949999999999999734e-01,9.406886609426040380e+00,6.928511873702702939e-01,1.000000000000000000e+01,1.116003973448077835e-01,1.672733057415272950e-01,7.353494437653596005e-01,6.573322258295478093e+01
5.959999999999999742e-01,9.413938467693455436e+00,6.951874001536663128e-01,1.000000000000000000e+01,1.118265717496072786e-01,1.665786991479469570e-01,7.364810749814996171e-01,6.573322494369054425e+01
5.969999999999999751e-01,9.421013783758080962e+00,6.974974454836291304e-01,1.000000000000000000e+01,1.120501379496300631e-01,1.658817759505613609e-01,7.375996293276799731e-01,6.573322719742647280e+01
5.979999999999999760e-01,9.428112292669476702e+00,6.997811903429784763e-01,1.000000000000000000e+01,1.122710829551866324e-01,1.651825624167175266e-01,7.387050430233152998e-01,6.573322934180461630e+01
5.989999999999999769e-01,9.435233728139298393e+00,7.020385027763037522e-01,1.000000000000000000e+01,1.124893938839712781e-01,1.644810849459860669e-01,7.397972528077447762e-01,6.573323137448109321e+01
5.999999999999999778e-01,9.442377822552126432e+00,7.042692519117563776e-01,1.000000000000000000e+01,1.127050579631797417e-01,1.637773700690829948e-01,7.408761959504308603e-01,6.573323329312799501e+01
6.009999999999999787e-01,9.449544306976523700e+00,7.064733079828009465e-01,1.000000000000000000e+01,1.129180625316221487e-01,1.630714444467699364e-01,7.419418102611511356e-01,6.573323509543556042e+01
6.019999999999999796e-01,9.456732911176306544e+00,7.086505423499199763e-01,1.000000000000000000e+01,1.131283950418305595e-01,1.623633348687324451e-01,7.429940341001805004e-01,6.573323677911415075e+01
6.029999999999999805e-01,9.463943363622037808e+00,7.108008275222619243e-01,1.000000000000000000e+01,1.133360430621603854e-01,1.616530682524368046e-01,7.440328063884588117e-01,6.573323834189650938e+01
6.039999999999999813e-01,9.471175391502740126e+00,7.129240371792270325e-01,1.000000000000000000e+01,1.135409942788849491e-01,1.609406716419651828e-01,7.450580666177422096e-01,6.573323978153985081e+01
6.049999999999999822e-01,9.478428720737820612e+00,7.150200461919828943e-01,1.000000000000000000e+01,1.137432364982824684e-01,1.602261722068291094e-01,7.460697548607337914e-01,6.573324109582821961e+01
6.059999999999999831e-01,9.485703075989217581e+00,7.170887306449016396e-01,1.000000000000000000e+01,1.139427576487146709e-01,1.595095972407617468e-01,7.470678117811900831e-01,6.573324228257479263e+01
6.069999999999999840e-01,9.492998180673758668e+00,7.191299678569119669e-01,1.000000000000000000e+01,1.141395457826963888e-01,1.587909741604886515e-01,7.480521786440003096e-01,6.573324333962416688e+01
6.079999999999999849e-01,9.500313756975742763e+00,7.211436364027580259e-01,1.000000000000000000e+01,1.143335890789553277e-01,1.580703305044771911e-01,7.490227973252345794e-01,6.573324426485488914e+01
6.089999999999999858e-01,9.507649525859726225e+00,7.231296161341572715e-01,1.000000000000000000e+01,1.145248758444813025e-01,1.573476939316648948e-01,7.499796103221572086e-01,6.573324505618187175e+01
6.099999999999999867e-01,9.515005207083527594e+00,7.250877882008506248e-01,1.000000000000000000e+01,1.147133945165641766e-01,1.566230922201666265e-01,7.509225607632027399e-01,6.573324571155890794e+01
6.109999999999999876e-01,9.522380519211441907e+00,7.270180350715358397e-01,1.000000000000000000e+01,1.148991336648198247e-01,1.558965532659609687e-01,7.518515924179095533e-01,6.573324622898121561e+01
6.119999999999999885e-01,9.529775179627669957e+00,7.289202405546784114e-01,1.000000000000000000e+01,1.150820819932032724e-01,1.551681050815554852e-01,7.527666497068086215e-01,6.573324660648808049e+01
6.129999999999999893e-01,9.537188904549950053e+00,7.307942898191902570e-01,1.000000000000000000e+01,1.152622283420084159e-01,1.544377757946315544e-01,7.536676777112635284e-01,6.573324684216544256e+01
6.139999999999999902e-01,9.544621409043404725e+00,7.326400694149705073e-01,1.000000000000000000e+01,1.154395616898534344e-01,1.537055936466684147e-01,7.545546221832578615e-01,6.573324693414862452e+01
6.149999999999999911e-01,9.552072407034591706e+00,7.344574672932991932e-01,1.000000000000000000e+01,1.156140711556513240e-01,1.529715869915469484e-01,7.554274295551269836e-01,6.573324688062498922e+01
6.159999999999999920e-01,9.559541611325755639e+00,7.362463728270779439e-01,1.000000000000000000e+01,1.157857460005646405e-01,1.522357842941329809e-01,7.562860469492299620e-01,6.573324667983671077e+01
6.169999999999999929e-01,9.567028733609292956e+00,7.380066768309083702e-01,1.000000000000000000e+01,1.159545756299438929e-01,1.514982141288407080e-01,7.571304221875581053e-01,6.573324633008353146e+01
6.179999999999999938e-01,9.574533484482408596e+00,7.397382715810020271e-01,1.000000000000000000e+01,1.161205495952487149e-01,1.507589051781759171e-01,7.579605038012773299e-01,6.573324582972551866e+01
6.189999999999999947e-01,9.582055573461978781e+00,7.414410508349134066e-01,1.000000000000000000e+01,1.162836575959512037e-01,1.500178862312597228e-01,7.587762410401998059e-01,6.573324517718593540e+01
6.199999999999999956e-01,9.589594708999610972e+00,7.431149098510897444e-01,1.000000000000000000e+01,1.164438894814206205e-01,1.492751861823323201e-01,7.595775838821813286e-01,6.573324437095396888e+01
6.209999999999999964e-01,9.597150598496900997e+00,7.447597454082285351e-01,1.000000000000000000e+01,1.166012352527887735e-01,1.485308340292377516e-01,7.603644830424416412e-01,6.573324340958760104e+01
6.219999999999999973e-01,9.604722948320882026e+00,7.463754558244373172e-01,1.000000000000000000e+01,1.167556850647954031e-01,1.477848588718891076e-01,7.611368899828030443e-01,6.573324229171649336e+01
6.229999999999999982e-01,9.612311463819667168e+00,7.479619409761860682e-01,1.000000000000000000e+01,1.169072292276127634e-01,1.470372899107150189e-01,7.618947569208448511e-01,6.573324101604472958e+01
6.239999999999999991e-01,9.619915849338283920e+00,7.495191023170477695e-01,1.000000000000000000e+01,1.170558582086487914e-01,1.462881564450870808e-01,7.626380368389689135e-01,6.573323958135374312e+01
6.250000000000000000e-01,9.627535808234693349e+00,7.510468428962165932e-01,1.000000000000000000e+01,1.172015626343281269e-01,1.455374878717289044e-01,7.633666834933735545e-01,6.573323798650498873e+01
6.260000000000000009e-01,9.635171042896002902e+00,7.525450673767999366e-01,1.000000000000000000e+01,1.173443332918502890e-01,1.447853136831067089e-01,7.640806514229323554e-01,6.573323623044296937e+01
6.270000000000000018e-01,9.642821254754851523e+00,7.540136820538739792e-01,1.000000000000000000e+01,1.174841611309243444e-01,1.440316634658019568e-01,7.647798959579733546e-01,6.573323431219779422e+01
6.280000000000000027e-01,9.650486144305983061e+00,7.554525948722985440e-01,1.000000000000000000e+01,1.176210372654793029e-01,1.432765668988657537e-01,7.654643732289561076e-01,6.573323223088816292e+01
6.290000000000000036e-01,9.658165411122999089e+00,7.568617154442819350e-01,1.000000000000000000e+01,1.177549529753497276e-01,1.425200537521561228e-01,7.661340401750429407e-01,6.573322998572388087e+01
6.300000000000000044e-01,9.665858753875280485e+00,7.582409550666903142e-01,1.000000000000000000e+01,1.178858997079357401e-01,1.417621538846574325e-01,7.667888545525605171e-01,6.573322757600877253e+01
6.310000000000000053e-01,9.673565870345093742e+00,7.595902267380941764e-01,1.000000000000000000e+01,1.180138690798368528e-01,1.410028972427830873e-01,7.674287749433488237e-01,6.573322500114315403e+01
6.320000000000000062e-01,9.681286457444857163e+00,7.609094451755452626e-01,1.000000000000000000e+01,1.181388528784589192e-01,1.402423138586610940e-01,7.680537607629935870e-01,6.573322226062654750e+01
6.330000000000000071e-01,9.689020211234582902e+00,7.621985268310772499e-01,1.000000000000000000e+01,1.182608430635936070e-01,1.394804338484032236e-01,7.686637722689388941e-01,6.573321935406019634e+01
6.340000000000000080e-01,9.696766826939475337e+00,7.634573899079234449e-01,1.000000000000000000e+01,1.183798317689697538e-01,1.387172874103577980e-01,7.692587705684774679e-01,6.573321628114962323e+01
6.350000000000000089e-01,9.704525998967705291e+00,7.646859543764455980e-01,1.000000000000000000e+01,1.184958113037759830e-01,1.379529048233464894e-01,7.698387176266137111e-01,6.573321304170693224e+01
6.360000000000000098e-01,9.712297420928329927e+00,7.658841419897662872e-01,1.000000000000000000e+01,1.186087741541538981e-01,1.371873164448855487e-01,7.704035762737979631e-01,6.573320963565330999e+01
6.370000000000000107e-01,9.720080785649377830e+00,7.670518762990997663e-01,1.000000000000000000e+01,1.187187129846613981e-01,1.364205527093913239e-01,7.709533102135269766e-01,6.573320606302112878e+01
6.380000000000000115e-01,9.727875785196079761e+00,7.681890826687743923e-01,1.000000000000000000e+01,1.188256206397053649e-01,1.356526441263710414e-01,7.714878840298089457e-01,6.573320232395633411e+01
6.390000000000000124e-01,9.735682110889261054e+00,7.692956882909407490e-01,1.000000000000000000e+01,1.189294901449432229e-01,1.348836212785985422e-01,7.720072631944890906e-01,6.573319841872040570e+01
6.400000000000000133e-01,9.743499453323865467e+00,7.703716221999591385e-01,1.000000000000000000e+01,1.190303147086528013e-01,1.341135148202755589e-01,7.725114140744324676e-01,6.573319434769243230e+01
6.410000000000000142e-01,9.751327502387640678e+00,7.714168152864614436e-01,1.000000000000000000e+01,1.191280877230699170e-01,1.333423554751790308e-01,7.730003039385615615e-01,6.573319011137094492e+01
6.420000000000000151e-01,9.759165947279944575e+00,7.724312003110804792e-01,1.000000000000000000e+01,1.192228027656931505e-01,1.325701740347944857e-01,7.734739009647453312e-01,6.573318571037574998e+01
6.430000000000000160e-01,9.767014476530704314e+00,7.734147119178417240e-01,1.000000000000000000e+01,1.193144536005551898e-01,1.317970013564358778e-01,7.739321742465364862e-01,6.573318114544956359e+01
6.440000000000000169e-01,9.774872778019503272e+00,7.743672866472124383e-01,1.000000000000000000e+01,1.194030341794603822e-01,1.310228683613524070e-01,7.743750937997543327e-01,6.573317641745960316e+01
6.450000000000000178e-01,9.782740538994792345e+00,7.752888629488019490e-01,1.000000000000000000e+01,1.194885386431878277e-01,1.302478060328224885e-01,7.748026305689101889e-01,6.573317152739898006e+01
6.460000000000000187e-01,9.790617446093239806e+00,7.761793811937079957e-01,1.000000000000000000e+01,1.195709613226596385e-01,1.294718454142353703e-01,7.752147564334723739e-01,6.573316647638796439e+01
6.470000000000000195e-01,9.798503185359193068e+00,7.770387836865048081e-01,1.000000000000000000e+01,1.196502967400737416e-01,1.286950176071605667e-01,7.756114442139683263e-01,6.573316126567513606e+01
6.480000000000000204e-01,9.806397442264264797e+00,7.778670146768666971e-01,1.000000000000000000e+01,1.197265396100008900e-01,1.279173537694056062e-01,7.759926676779210775e-01,6.573315589663835112e+01
6.490000000000000213e-01,9.814299901727030928e+00,7.786640203708233843e-01,1.000000000000000000e+01,1.197996848404453418e-01,1.271388851130624276e-01,7.763584015456165277e-01,6.573315037078572232e+01
6.500000000000000222e-01,9.822210248132847710e+00,7.794297489416417424e-01,1.000000000000000000e+01,1.198697275338687779e-01,1.263596429025428403e-01,7.767086214957005241e-01,6.573314468975603120e+01
6.510000000000000231e-01,9.830128165353768210e+00,7.801641505403300592e-01,1.000000000000000000e+01,1.199366629881770674e-01,1.255796584526033821e-01,7.770433041706016342e-01,6.573313885531953815e+01
6.520000000000000240e-01,9.838053336768567192e+00,7.808671773057592747e-01,1.000000000000000000e+01,1.200004866976694118e-01,1.247989631263599214e-01,7.773624271817782816e-01,6.573313286937813871e+01
6.530000000000000249e-01,9.845985445282870785e+00,7.815387833743980828e-01,1.000000000000000000e+01,1.200611943539495047e-01,1.240175883332924750e-01,7.776659691147866926e-01,6.573312673396560513e+01
6.540000000000000258e-01,9.853924173349367877e+00,7.821789248896576785e-01,1.000000000000000000e+01,1.201187818467983059e-01,1.232355655272404510e-01,7.779539095341684307e-01,6.573312045124765746e+01
6.550000000000000266e-01,9.861869202988133409e+00,7.827875600108414877e-01,1.000000000000000000e+01,1.201732452650080690e-01,1.224529262043890787e-01,7.782262289881546335e-01,6.573311402352160826e+01
6.560000000000000275e-01,9.869820215807024510e+00,7.833646489216965492e-01,1.000000000000000000e+01,1.202245808971772745e-01,1.216697019012469572e-01,7.784829090131843987e-01,6.573310745321620630e+01
6.570000000000000284e-01,9.877776893022165439e+00,7.839101538385631063e-01,1.000000000000000000e+01,1.202727852324660951e-01,1.208859241926155126e-01,7.787239321382360968e-01,6.573310074289096860e+01
6.580000000000000293e-01,9.885738915478517796e+00,7.844240390181189682e-01,1.000000000000000000e+01,1.203178549613121567e-01,1.201016246895504624e-01,7.789492818889688364e-01,6.573309389523541313e+01
6.590000000000000302e-01,9.893705963670520021e+00,7.849062707647147530e-01,1.000000000000000000e+01,1.203597869761061645e-01,1.193168350373160352e-01,7.791589427916719712e-01,6.573308691306826290e+01
6.600000000000000311e-01,9.901677717762805031e+00,7.853568174372980160e-01,1.000000000000000000e+01,1.203985783718272279e-01,1.185315869133319600e-01,7.793529003770214292e-01,6.573307979933616707e+01
6.610000000000000320e-01,9.909653857610976502e+00,7.857756494559215987e-01,1.000000000000000000e+01,1.204342264466375795e-01,1.177459120251140023e-01,7.795311411836401971e-01,6.573307255711239350e+01
6.620000000000000329e-01,9.917634062782461513e+00,7.861627393078357562e-01,1.000000000000000000e+01,1.204667287024363126e-01,1.169598421082081730e-01,7.796936527614618528e-01,6.573306518959546452e+01
6.630000000000000338e-01,9.925618012577409388e+00,7.865180615531592867e-01,1.000000000000000000e+01,1.204960828453721378e-01,1.161734089241193008e-01,7.798404236748950336e-01,6.573305770010718163e+01
6.640000000000000346e-01,9.933605386049658037e+00,7.868415928301284445e-01,1.000000000000000000e+01,1.205222867863146863e-01,1.153866442582340973e-01,7.799714435057873985e-01,6.573305009209087757e+01
6.650000000000000355e-01,9.941595862027737596e+00,7.871333118599211920e-01,1.000000000000000000e+01,1.205453386412843886e-01,1.145995799177394331e-01,7.800867028561875305e-01,6.573304236910919940e+01
6.660000000000000364e-01,9.949589119135936244e+00,7.873931994510547927e-01,1.000000000000000000e+01,1.205652367318404972e-01,1.138122477295360063e-01,7.801861933509030012e-01,6.573303453484187742e+01
6.670000000000000373e-01,9.957584835815394442e+00,7.876212385033544150e-01,1.000000000000000000e+01,1.205819795854273374e-01,1.130246795381479874e-01,7.802699076398542655e-01,6.573302659308305351e+01
6.680000000000000382e-01,9.965582690345245354e+00,7.878174140114916346e-01,1.000000000000000000e+01,1.205955659356784254e-01,1.122369072036289855e-01,7.803378394002215002e-01,6.573301854773865216e+01
6.690000000000000391e-01,9.973582360863783691e+00,7.879817130680906168e-01,1.000000000000000000e+01,1.206059947226784806e-01,1.114489625994648375e-01,7.803899833383846074e-01,6.573301040282339613e+01
6.700000000000000400e-01,9.981583525389666534e+00,7.881141248664021992e-01,1.000000000000000000e+01,1.206132650931831113e-01,1.106608776104736208e-01,7.804263351916547187e-01,6.573300216245777960e+01
6.710000000000000409e-01,9.989585861843142567e+00,7.882146407025423240e-01,1.000000000000000000e+01,1.206173764007961169e-01,1.098726841307032243e-01,7.804468917297960884e-01,6.573299383086467174e+01
6.720000000000000417e-01,9.997589048067291984e+00,7.882832539772960390e-01,1.000000000000000000e+01,1.206183282061043249e-01,1.090844140613271562e-01,7.804516507563373784e-01,6.573298541236584924e+01
6.730000000000000426e-01,5.592761849291250087e-03,7.883199601974847370e-01,1.000000000000000000e+01,1.206161202767699336e-01,1.082960993085387152e-01,7.804516507563437067e-01,6.573297691137830157e+01
6.740000000000000435e-01,1.359668094168796880e-02,7.883247569768978558e-01,1.000000000000000000e+01,1.206107525875802500e-01,1.075077717814442585e-01,7.804516507565656402e-01,6.573296833241040815e+01
6.750000000000000444e-01,2.160048308367660055e-02,7.882976440367860382e-01,1.000000000000000000e+01,1.206022253204548644e-01,1.067194633899558182e-01,7.804516507579792872e-01,6.573295968005780310e+01
6.760000000000000453e-01,2.960384602238479157e-02,7.882386232059185316e-01,1.000000000000000000e+01,1.205905388644101933e-01,1.059312060426834678e-01,7.804516507629668531e-01,6.573295095899929663e+01
6.770000000000000462e-01,3.760644753415407632e-02,7.881476984202019365e-01,1.000000000000000000e+01,1.205756938154814994e-01,1.051430316448281194e-01,7.804516507759547972e-01,6.573294217399239869e+01
6.780000000000000471e-01,4.560796544581526696e-02,7.880248757218629718e-01,1.000000000000000000e+01,1.205576909766022942e-01,1.043549720960749022e-01,7.804516508040509892e-01,6.573293332986887094e+01
6.790000000000000480e-01,5.360807765595335811e-02,7.878701632581938119e-01,1.000000000000000000e+01,1.205365313574412733e-01,1.035670592884877367e-01,7.804516508576795353e-01,6.573292443152998032e+01
6.800000000000000488e-01,6.160646215615756677e-02,7.876835712798611056e-01,1.000000000000000000e+01,1.205122161741968151e-01,1.027793251044054612e-01,7.804516509512136047e-01,6.573291548394168160e+01
6.810000000000000497e-01,6.960279705225203006e-02,7.874651121387802322e-01,1.000000000000000000e+01,1.204847468493490947e-01,1.019918014143400553e-01,7.804516511036047044e-01,6.573290649212971459e+01
6.820000000000000506e-01,7.759676058550289690e-02,7.872148002855537952e-01,1.000000000000000000e+01,1.204541250113699974e-01,1.012045200748772078e-01,7.804516513390086230e-01,6.573289746117445986e+01
6.830000000000000515e-01,8.558803115379721993e-02,7.869326522664776835e-01,1.000000000000000000e+01,1.204203524943908560e-01,1.004175129265798133e-01,7.804516516874073773e-01,6.573288839620570911e+01
6.840000000000000524e-01,9.357628733278958166e-02,7.866186867201147015e-01,1.000000000000000000e+01,1.203834313378281951e-01,9.963081179189485492e-02,7.804516521852262745e-01,6.573287930239747823e+01
6.850000000000000533e-01,1.015612078970117432e-01,7.862729243734363216e-01,1.000000000000000000e+01,1.203433637859677163e-01,9.884444847306392279e-02,7.804516528759458671e-01,6.573287018496236556e+01
6.860000000000000542e-01,1.095424718409413051e-01,7.858953880375372236e-01,1.000000000000000000e+01,1.203001522875065260e-01,9.805845475003797940e-02,7.804516538107082457e-01,6.573286104914623706e+01
6.870000000000000551e-01,1.175197584000247930e-01,7.854861026029209548e-01,1.000000000000000000e+01,1.202537994950539368e-01,9.727286237839671834e-02,7.804516550489171145e-01,6.573285190022254199e+01
6.880000000000000560e-01,1.254927470716510618e-01,7.850450950343608181e-01,1.000000000000000000e+01,1.202043082645910393e-01,9.648770308727297462e-02,7.804516566588313164e-01,6.573284274348665690e+01
6.890000000000000568e-01,1.334611176360705476e-01,7.845723943653383214e-01,1.000000000000000000e+01,1.201516816548891808e-01,9.570300857728256116e-02,7.804516587181504761e-01,6.573283358425017298e+01
6.900000000000000577e-01,1.414245501772563307e-01,7.840680316920599635e-01,1.000000000000000000e+01,1.200959229268877132e-01,9.491881051845998951e-02,7.804516613145936477e-01,6.573282442783505530e+01
6.910000000000000586e-01,1.493827251037025405e-01,7.835320401670560209e-01,1.000000000000000000e+01,1.200370355430311620e-01,9.413514054820049104e-02,7.804516645464694147e-01,6.573281527956791592e+01
6.920000000000000595e-01,1.573353231691560772e-01,7.829644549923644448e-01,1.000000000000000000e+01,1.199750231665661776e-01,9.335203026920878278e-02,7.804516685232369966e-01,6.573280614477411632e+01
6.930000000000000604e-01,1.652820254932773347e-01,7.823653134123019770e-01,1.000000000000000000e+01,1.199098896607985187e-01,9.256951124745489701e-02,7.804516733660584737e-01,6.573279702877185571e+01
6.940000000000000613e-01,1.732225135822259288e-01,7.817346547058250383e-01,1.000000000000000000e+01,1.198416390883104005e-01,9.178761501013760205e-02,7.804516792083412424e-01,6.573278793686637300e+01
6.950000000000000622e-01,1.811564693491670708e-01,7.810725201784854965e-01,1.000000000000000000e+01,1.197702757101384990e-01,9.100637304365571945e-02,7.804516861962701446e-01,6.573277887434400668e+01
6.960000000000000631e-01,1.890835751346947868e-01,7.803789531539829794e-01,1.000000000000000000e+01,1.196958039849130018e-01,9.022581679158785117e-02,7.804516944893291619e-01,6.573276984646643939e+01
6.970000000000000639e-01,1.970035137271677617e-01,7.796539989653179514e-01,1.000000000000000000e+01,1.196182285679580348e-01,8.944597765268079426e-02,7.804517042608118960e-01,6.573276085846478622e+01
6.980000000000000648e-01,2.049159683829537837e-01,7.788977049455488855e-01,1.000000000000000000e+01,1.195375543103538579e-01,8.866688697884711479e-02,7.804517156983203918e-01,6.573275191553378249e+01
6.990000000000000657e-01,2.128206228465788219e-01,7.781101204181586350e-01,1.000000000000000000e+01,1.194537862579611726e-01,8.788857607317231146e-02,7.804517290042526367e-01,6.573274302282609938e+01
7.000000000000000666e-01,2.207171613707770430e-01,7.772912966870323404e-01,1.000000000000000000e+01,1.193669296504080296e-01,8.711107618793179075e-02,7.804517443962768475e-01,6.573273418544675906e+01
7.010000000000000675e-01,2.286052687364373559e-01,7.764412870260525290e-01,1.000000000000000000e+01,1.192769899200396833e-01,8.633441852261826421e-02,7.804517621077933232e-01,6.573272540844733669e+01
7.020000000000000684e-01,2.364846302724432636e-01,7.755601466683144096e-01,1.000000000000000000e+01,1.191839726908318631e-01,8.555863422197980406e-02,7.804517823883834193e-01,6.573271669682057450e+01
7.030000000000000693e-01,2.443549318754016653e-01,7.746479327949676863e-01,1.000000000000000000e+01,1.190878837772678667e-01,8.478375437406894533e-02,7.804518055042444225e-01,6.573270805549492479e+01
7.039999999999999591e-01,2.522158600292572217e-01,7.737047045236872256e-01,1.000000000000000000e+01,1.189887291831800559e-01,8.400981000830319567e-02,7.804518317386106574e-01,6.573269948932919249e+01
7.049999999999999600e-01,2.600671018247883715e-01,7.727305228967799033e-01,1.000000000000000000e+01,1.188865151005560616e-01,8.323683209353741064e-02,7.804518613921604953e-01,6.573269100310741919e+01
7.059999999999999609e-01,2.679083449789813609e-01,7.717254508689301851e-01,1.000000000000000000e+01,1.187812479083103362e-01,8.246485153614832586e-02,7.804518947834081510e-01,6.573268260153369624e+01
7.069999999999999618e-01,2.757392778542789302e-01,7.706895532945913230e-01,1.000000000000000000e+01,1.186729341710214408e-01,8.169389917813156543e-02,7.804519322490809374e-01,6.573267428922726197e+01
7.079999999999999627e-01,2.835595894776996584e-01,7.696228969150262778e-01,1.000000000000000000e+01,1.185615806376357217e-01,8.092400579521155657e-02,7.804519741444809755e-01,6.573266607071778367e+01
7.089999999999999636e-01,2.913689695598247198e-01,7.685255503450046932e-01,1.000000000000000000e+01,1.184471942401377625e-01,8.015520209496468373e-02,7.804520208438310291e-01,6.573265795044055437e+01
7.099999999999999645e-01,2.991671085136485830e-01,7.673975840591601427e-01,1.000000000000000000e+01,1.183297820921882376e-01,7.938751871495591805e-02,7.804520727406046854e-01,6.573264993273211587e+01
7.109999999999999654e-01,3.069536974732904877e-01,7.662390703780140866e-01,1.000000000000000000e+01,1.182093514877296664e-01,7.862098622088942168e-02,7.804521302478398814e-01,6.573264202182593863e+01
7.119999999999999662e-01,3.147284283125625914e-01,7.650500834536728689e-01,1.000000000000000000e+01,1.180859098995607481e-01,7.785563510477336302e-02,7.804521937984361113e-01,6.573263422184818694e+01
7.129999999999999671e-01,3.224909936633925667e-01,7.638306992552017505e-01,1.000000000000000000e+01,1.179594649778796800e-01,7.709149578309923423e-02,7.804522638454346462e-01,6.573262653681393886e+01
7.139999999999999680e-01,3.302410869340965949e-01,7.625809955536836382e-01,1.000000000000000000e+01,1.178300245487971798e-01,7.632859859503608735e-02,7.804523408622816572e-01,6.573261897062323555e+01
7.149999999999999689e-01,3.379784023274999272e-01,7.613010519069679516e-01,1.000000000000000000e+01,1.176975966128198103e-01,7.556697380063986946e-02,7.804524253430740188e-01,6.573261152705762811e+01
7.159999999999999698e-01,3.457026348589019582e-01,7.599909496441157319e-01,1.000000000000000000e+01,1.175621893433040771e-01,7.480665157907834262e-02,7.804525178027877930e-01,6.573260420977683793e+01
7.169999999999999707e-01,3.534134803738825936e-01,7.586507718495471009e-01,1.000000000000000000e+01,1.174238110848820765e-01,7.404766202687169951e-02,7.804526187774881718e-01,6.573259702231553092e+01
7.179999999999999716e-01,3.611106355659473022e-01,7.572806033468983955e-01,1.000000000000000000e+01,1.172824703518592915e-01,7.329003515614926356e-02,7.804527288245224348e-01,6.573258996808036159e+01
7.189999999999999725e-01,3.687937979940072442e-01,7.558805306825939763e-01,1.000000000000000000e+01,1.171381758265850337e-01,7.253380089292256472e-02,7.804528485226938095e-01,6.573258305034738669e+01
7.199999999999999734e-01,3.764626660996925334e-01,7.544506421091407011e-01,1.000000000000000000e+01,1.169909363577963934e-01,7.177898907537505480e-02,7.804529784724175689e-01,6.573257627225942201e+01
7.209999999999999742e-01,3.841169392244952463e-01,7.529910275681505061e-01,1.000000000000000000e+01,1.168407609589361684e-01,7.102562945216873980e-02,7.804531192958585883e-01,6.573256963682385390e+01
7.219999999999999751e-01,3.917563176267395142e-01,7.515017786730993077e-01,1.000000000000000000e+01,1.166876588064455350e-01,7.027375168076793743e-02,7.804532716370499168e-01,6.573256314691052182e+01
7.229999999999999760e-01,3.993805024983763108e-01,7.499829886918272237e-01,1.000000000000000000e+01,1.165316392380321003e-01,6.952338532578050678e-02,7.804534361619926974e-01,6.573255680524999889e+01
7.239999999999999769e-01,4.069891959816002713e-01,7.484347525287884384e-01,1.000000000000000000e+01,1.163727117509139736e-01,6.877455985731681376e-02,7.804536135587374357e-01,6.573255061443191494e+01
7.249999999999999778e-01,4.145821011852859894e-01,7.468571667070573739e-01,1.000000000000000000e+01,1.162108860000406751e-01,6.802730464936654342e-02,7.804538045374460609e-01,6.573254457690362074e+01
7.259999999999999787e-01,4.221589222012413489e-01,7.452503293500978288e-01,1.000000000000000000e+01,1.160461717962913836e-01,6.728164897819371992e-02,7.804540098304348916e-01,6.573253869496902269e+01
7.269999999999999796e-01,4.297193641202755598e-01,7.436143401633023009e-01,1.000000000000000000e+01,1.158785791046513247e-01,6.653762202075018395e-02,7.804542301921986169e-01,6.573253297078780122e+01
7.279999999999999805e-01,4.372631330480797329e-01,7.419493004153090432e-01,1.000000000000000000e+01,1.157081180423670530e-01,6.579525285310755534e-02,7.804544663994148479e-01,6.573252740637454394e+01
7.289999999999999813e-01,4.447899361209176616e-01,7.402553129191040693e-01,1.000000000000000000e+01,1.155347988770812212e-01,6.505457044890822216e-02,7.804547192509295739e-01,6.573252200359854669e+01
7.299999999999999822e-01,4.522994815211245911e-01,7.385324820129143264e-01,1.000000000000000000e+01,1.153586320249476022e-01,6.431560367783527299e-02,7.804549895677235227e-01,6.573251676418333034e+01
7.309999999999999831e-01,4.597914784924121978e-01,7.367809135409010279e-01,1.000000000000000000e+01,1.151796280487270702e-01,6.357838130410169153e-02,7.804552781928588701e-01,6.573251168970686820e+01
7.319999999999999840e-01,4.672656373549773923e-01,7.350007148336593632e-01,1.000000000000000000e+01,1.149977976558653053e-01,6.284293198495904953e-02,7.804555859914069638e-01,6.573250678160164284e+01
7.329999999999999849e-01,4.747216695204134473e-01,7.331919946885323558e-01,1.000000000000000000e+01,1.148131516965528870e-01,6.210928426922577433e-02,7.804559138503566196e-01,6.573250204115520035e+01
7.339999999999999858e-01,4.821592875064213413e-01,7.313548633497464202e-01,1.000000000000000000e+01,1.146257011617685118e-01,6.137746659583533798e-02,7.804562626785034318e-01,6.573249746951073291e+01
7.349999999999999867e-01,4.895782049513195400e-01,7.294894324883758330e-01,1.000000000000000000e+01,1.144354571813061133e-01,6.064750729240432625e-02,7.804566334063195443e-01,6.573249306766795996e+01
7.359999999999999876e-01,4.969781366283507196e-01,7.275958151821436681e-01,1.000000000000000000e+01,1.142424310217865502e-01,5.991943457382076232e-02,7.804570269858047693e-01,6.573248883648420815e+01
7.369999999999999885e-01,5.043587984597838192e-01,7.256741258950674123e-01,1.000000000000000000e+01,1.140466340846546800e-01,5.919327654085266427e-02,7.804574443903181669e-01,6.573248477667557665e+01
7.379999999999999893e-01,5.117199075308094258e-01,7.237244804569556988e-01,1.000000000000000000e+01,1.138480779041624591e-01,5.846906117877713471e-02,7.804578866143909721e-01,6.573248088881850038e+01
7.389999999999999902e-01,5.190611821032278250e-01,7.217469960427647102e-01,1.000000000000000000e+01,1.136467741453388858e-01,5.774681635603003821e-02,7.804583546735208710e-01,6.573247717335132734e+01
7.399999999999999911e-01,5.263823416289274970e-01,7.197417911518212419e-01,1.000000000000000000e+01,1.134427346019474814e-01,5.702656982287641202e-02,7.804588496039470691e-01,6.573247363057609505e+01
7.409999999999999920e-01,5.336831067631535586e-01,7.177089855869205337e-01,1.000000000000000000e+01,1.132359711944321001e-01,5.630834921010174909e-02,7.804593724624071527e-01,6.573247026066057686e+01
7.419999999999999929e-01,5.409631993775640968e-01,7.156487004333055291e-01,1.000000000000000000e+01,1.130264959678517478e-01,5.559218202772428508e-02,7.804599243258751873e-01,6.573246706364042780e+01
7.429999999999999938e-01,5.482223425730741173e-01,7.135610580375369993e-01,1.000000000000000000e+01,1.128143210898051446e-01,5.487809566372840731e-02,7.804605062912820523e-01,6.573246403942141569e+01
7.439999999999999947e-01,5.554602606924849972e-01,7.114461819862594183e-01,1.000000000000000000e+01,1.125994588483458791e-01,5.416611738281922050e-02,7.804611194752167913e-01,6.573246118778190805e+01
7.449999999999999956e-01,5.626766793328997762e-01,7.093041970848735778e-01,1.000000000000000000e+01,1.123819216498887774e-01,5.345627432519846345e-02,7.804617650136110862e-01,6.573245850837557214e+01
7.459999999999999964e-01,5.698713253579218430e-01,7.071352293361201635e-01,1.000000000000000000e+01,1.121617220171082507e-01,5.274859350536179048e-02,7.804624440614050807e-01,6.573245600073394712e+01
7.469999999999999973e-01,5.770439269096375723e-01,7.049394059185843942e-01,1.000000000000000000e+01,1.119388725868293855e-01,5.204310181091757054e-02,7.804631577921959940e-01,6.573245366426937153e+01
7.479999999999999982e-01,5.841942134203811365e-01,7.027168551651276074e-01,1.000000000000000000e+01,1.117133861079125379e-01,5.133982600142716901e-02,7.804639073978698605e-01,6.573245149827799594e+01
7.489999999999999991e-01,5.913219156242812691e-01,7.004677065412546755e-01,1.000000000000000000e+01,1.114852754391320450e-01,5.063879270726693443e-02,7.804646940882152828e-01,6.573244950194285252e+01
7.500000000000000000e-01,5.984267655685892029e-01,6.981920906234238000e-01,1.000000000000000000e+01,1.112545535470499669e-01,4.994002842851177904e-02,7.804655190905214202e-01,6.573244767433696722e+01
7.510000000000000009e-01,6.055084966247876732e-01,6.958901390773066797e-01,1.000000000000000000e+01,1.110212335038853609e-01,4.924355953384055434e-02,7.804663836491583240e-01,6.573244601442679880e+01
7.520000000000000018e-01,6.125668434994797629e-01,6.935619846360060459e-01,1.000000000000000000e+01,1.107853284853800718e-01,4.854941225946313860e-02,7.804672890251419526e-01,6.573244452107542202e+01
7.530000000000000027e-01,6.196015422450575905e-01,6.912077610782385584e-01,1.000000000000000000e+01,1.105468517686614832e-01,4.785761270806939555e-02,7.804682364956825324e-01,6.573244319304612304e+01
7.540000000000000036e-01,6.266123302701509523e-01,6.888276032064906129e-01,1.000000000000000000e+01,1.103058167301032011e-01,4.716818684779992138e-02,7.804692273537173763e-01,6.573244202900582422e+01
7.550000000000000044e-01,6.335989463498546970e-01,6.864216468251524983e-01,1.000000000000000000e+01,1.100622368431841830e-01,4.648116051123866305e-02,7.804702629074281583e-01,6.573244102752872209e+01
7.560000000000000053e-01,6.405611306357356094e-01,6.839900287186417849e-01,1.000000000000000000e+01,1.098161256763471455e-01,4.579655939442745655e-02,7.804713444797433120e-01,6.573244018709985426e+01
7.570000000000000062e-01,6.474986246656183608e-01,6.815328866295191634e-01,1.000000000000000000e+01,1.095674968908569025e-01,4.511440905590238110e-02,7.804724734078255510e-01,6.573243950611880848e+01
7.580000000000000071e-01,6.544111713731501911e-01,6.790503592366069485e-01,1.000000000000000000e+01,1.093163642386593137e-01,4.443473491575202633e-02,7.804736510425447360e-01,6.573243898290343168e+01
7.590000000000000080e-01,6.612985150971447679e-01,6.765425861331162416e-01,1.000000000000000000e+01,1.090627415602415801e-01,4.375756225469767252e-02,7.804748787479367511e-01,6.573243861569351054e+01
7.600000000000000089e-01,6.681604015907055549e-01,6.740097078047894152e-01,1.000000000000000000e+01,1.088066427824945642e-01,4.308291621319525200e-02,7.804761579006487260e-01,6.573243840265463689e+01
7.610000000000000098e-01,6.749965780301279139e-01,6.714518656080659120e-01,1.000000000000000000e+01,1.085480819165777905e-01,4.241082179055922358e-02,7.804774898893704904e-01,6.573243834188181722e+01
7.620000000000000107e-01,6.818067930235816032e-01,6.688692017482775753e-01,1.000000000000000000e+01,1.082870730557878164e-01,4.174130384410822819e-02,7.804788761142533726e-01,6.573243843140345177e+01
7.630000000000000115e-01,6.885907966195726759e-01,6.662618592578811727e-01,1.000000000000000000e+01,1.080236303734306291e-01,4.107438708833253266e-02,7.804803179863161189e-01,6.573243866918488720e+01
7.640000000000000124e-01,6.953483403151858866e-01,6.636299819747337736e-01,1.000000000000000000e+01,1.077577681206987326e-01,4.041009609408317826e-02,7.804818169268382677e-01,6.573243905313233881e+01
7.650000000000000133e-01,7.020791770641084950e-01,6.609737145204190867e-01,1.000000000000000000e+01,1.074895006245536605e-01,3.974845528778287590e-02,7.804833743667423107e-01,6.573243958109659957e+01
7.660000000000000142e-01,7.087830612844345790e-01,6.582932022786303072e-01,1.000000000000000000e+01,1.072188422856143741e-01,3.908948895065848805e-02,7.804849917459637521e-01,6.573244025087674913e+01
7.670000000000000151e-01,7.154597488662521876e-01,6.555885913736172466e-01,1.000000000000000000e+01,1.069458075760523763e-01,3.843322121799507690e-02,7.804866705128099547e-01,6.573244106022386291e+01
7.680000000000000160e-01,7.221089971790128903e-01,6.528600286487027393e-01,1.000000000000000000e+01,1.066704110374940701e-01,3.777967607841149766e-02,7.804884121233088834e-01,6.573244200684473526e+01
7.690000000000000169e-01,7.287305650786843891e-01,6.501076616448764334e-01,1.000000000000000000e+01,1.063926672789309996e-01,3.712887737315735681e-02,7.804902180405471901e-01,6.573244308840537542e+01
7.700000000000000178e-01,7.353242129146880801e-01,6.473316385794716243e-01,1.000000000000000000e+01,1.061125909746386126e-01,3.648084879543138370e-02,7.804920897339985286e-01,6.573244430253473070e+01
7.710000000000000187e-01,7.418897025366212317e-01,6.445321083249306859e-01,1.000000000000000000e+01,1.058301968621041672e-01,3.583561388972099360e-02,7.804940286788423220e-01,6.573244564682818236e+01
7.720000000000000195e-01,7.484267973007652230e-01,6.417092203876664236e-01,1.000000000000000000e+01,1.055454997399642575e-01,3.519319605116306288e-02,7.804960363552736480e-01,6.573244711885099889e+01
7.730000000000000204e-01,7.549352620763811750e-01,6.388631248870252355e-01,1.000000000000000000e+01,1.052585144659527600e-01,3.455361852492574992e-02,7.804981142478046863e-01,6.573244871614174656e+01
7.740000000000000213e-01,7.614148632517933057e-01,6.359939725343576322e-01,1.000000000000000000e+01,1.049692559548595777e-01,3.391690440561125758e-02,7.805002638445578400e-01,6.573245043621570005e+01
7.750000000000000222e-01,7.678653687402617889e-01,6.331019146122024432e-01,1.000000000000000000e+01,1.046777391765008752e-01,3.328307663667947475e-02,7.805024866365511960e-01,6.573245227656809675e+01
7.760000000000000231e-01,7.742865479856456679e-01,6.301871029535900393e-01,1.000000000000000000e+01,1.043839791537013312e-01,3.265215800989230976e-02,7.805047841169769907e-01,6.573245423467741944e+01
7.770000000000000240e-01,7.806781719678579368e-01,6.272496899214714539e-01,1.000000000000000000e+01,1.040879909602889508e-01,3.202417116477864617e-02,7.805071577804731930e-01,6.573245630800845163e+01
7.780000000000000249e-01,7.870400132081127875e-01,6.242898283882777344e-01,1.000000000000000000e+01,1.037897897191029928e-01,3.139913858811978209e-02,7.805096091223886479e-01,6.573245849401540397e+01
7.790000000000000258e-01,7.933718457739679097e-01,6.213076717156154061e-01,1.000000000000000000e+01,1.034893906000155517e-01,3.077708261345517282e-02,7.805121396380424459e-01,6.573246079014492693e+01
7.800000000000000266e-01,7.996734452841619545e-01,6.183033737341043778e-01,1.000000000000000000e+01,1.031868088179672960e-01,3.015802542060841765e-02,7.805147508219781871e-01,6.573246319383892455e+01
7.810000000000000275e-01,8.059445889132493823e-01,6.152770887233623975e-01,1.000000000000000000e+01,1.028820596310179025e-01,2.954198903523326536e-02,7.805174441672128038e-01,6.573246570253746768e+01
7.820000000000000284e-01,8.121850553960336949e-01,6.122289713921421628e-01,1.000000000000000000e+01,1.025751583384117011e-01,2.892899532837953092e-02,7.805202211644814980e-01,6.573246831368157927e+01
7.830000000000000293e-01,8.183946250318011595e-01,6.091591768586257505e-01,1.000000000000000000e+01,1.022661202786589313e-01,2.831906601607876370e-02,7.805230833014783487e-01,6.573247102471566450e+01
7.840000000000000302e-01,8.245730796883562475e-01,6.060678606308813610e-01,1.000000000000000000e+01,1.019549608276332231e-01,2.771222265894950076e-02,7.805260320620933667e-01,6.573247383309032443e+01
7.850000000000000311e-01,8.307202028058605636e-01,6.029551785874877057e-01,1.000000000000000000e+01,1.016416953966857301e-01,2.710848666182192127e-02,7.805290689256465519e-01,6.573247673626465826e+01
7.860000000000000320e-01,8.368357794004769312e-01,5.998212869583305906e-01,1.000000000000000000e+01,1.013263394307762494e-01,2.650787927338177363e-02,7.805321953661197298e-01,6.573247973170869329e+01
7.870000000000000329e-01,8.429195960678204091e-01,5.966663423055763582e-01,1.000000000000000000e+01,1.010089084066220499e-01,2.591042158583335350e-02,7.805354128513858347e-01,6.573248281690568717e+01
7.880000000000000338e-01,8.489714409862183508e-01,5.934905015048265176e-01,1.000000000000000000e+01,1.006894178308645471e-01,2.531613453458137625e-02,7.805387228424366386e-01,6.573248598935424525e+01
7.890000000000000346e-01,8.549911039197808371e-01,5.902939217264591143e-01,1.000000000000000000e+01,1.003678832382544628e-01,2.472503889793156717e-02,7.805421267926093698e-01,6.573248924657052328e+01
7.900000000000000355e-01,8.609783762212837033e-01,5.870767604171595044e-01,1.000000000000000000e+01,1.000443201898558176e-01,2.413715529680975774e-02,7.805456261468127765e-01,6.573249258609011747e+01
7.910000000000000364e-01,8.669330508348660480e-01,5.838391752816463054e-01,1.000000000000000000e+01,9.971874427126917184e-02,2.355250419449930743e-02,7.805492223407528574e-01,6.573249600547002558e+01
7.920000000000000373e-01,8.728549222985444445e-01,5.805813242645959660e-01,1.000000000000000000e+01,9.939117109087447499e-02,2.297110589639665343e-02,7.805529168001585916e-01,6.573249950229046590e+01
7.930000000000000382e-01,8.787437867465450747e-01,5.773033655327699520e-01,1.000000000000000000e+01,9.906161627809399739e-02,2.239298054978478003e-02,7.805567109400088910e-01,6.573250307415658256e+01
7.940000000000000391e-01,8.845994419114568963e-01,5.740054574573487667e-01,1.000000000000000000e+01,9.873009548167556437e-02,2.181814814362442040e-02,7.805606061637599957e-01,6.573250671870005135e+01
7.950000000000000400e-01,8.904216871262076172e-01,5.706877585964761357e-01,1.000000000000000000e+01,9.839662436799670453e-02,2.124662850836273043e-02,7.805646038625752015e-01,6.573251043358072820e+01
7.960000000000000409e-01,8.962103233258638113e-01,5.673504276780179101e-01,1.000000000000000000e+01,9.806121861938973949e-02,2.067844131575930985e-02,7.805687054145562520e-01,6.573251421648784287e+01
7.970000000000000417e-01,9.019651530492587277e-01,5.639936235825379063e-01,1.000000000000000000e+01,9.772389393248848144e-02,2.011360607872926184e-02,7.805729121839775075e-01,6.573251806514170426e+01
7.980000000000000426e-01,9.076859804404489029e-01,5.606175053264956798e-01,1.000000000000000000e+01,9.738466601659662158e-02,1.955214215120313140e-02,7.805772255205228882e-01,6.573252197729470936e+01
7.990000000000000435e-01,9.133726112500021310e-01,5.572222320456683420e-01,1.000000000000000000e+01,9.704355059207829537e-02,1.899406872800346244e-02,7.805816467585261487e-01,6.573252595073259386e+01
8.000000000000000444e-01,9.190248528361197877e-01,5.538079629788000835e-01,1.000000000000000000e+01,9.670056338877099089e-02,1.843940484473778271e-02,7.805861772162153711e-01,6.573252998327555474e+01
8.010000000000000453e-01,9.246425141655945090e-01,5.503748574514828462e-01,1.000000000000000000e+01,9.635572014442120303e-02,1.788816937770774246e-02,7.805908181949617886e-01,6.573253407277923088e+01
8.020000000000000462e-01,9.302254058146065541e-01,5.469230748602708081e-01,1.000000000000000000e+01,9.600903660314309696e-02,1.734038104383422291e-02,7.805955709785328267e-01,6.573253821713571199e+01
8.030000000000000471e-01,9.357733399693611842e-01,5.434527746570312345e-01,1.000000000000000000e+01,9.566052851390041689e-02,1.679605840059813018e-02,7.806004368323510301e-01,6.573254241427429179e+01
8.040000000000000480e-01,9.412861304265688345e-01,5.399641163335352489e-01,1.000000000000000000e+01,9.531021162901194554e-02,1.625521984599667680e-02,7.806054170027579842e-01,6.573254666216229225e+01
8.050000000000000488e-01,9.467635925937709640e-01,5.364572594062902988e-01,1.000000000000000000e+01,9.495810170268072226e-02,1.571788361851487667e-02,7.806105127162848989e-01,6.573255095880577414e+01
8.060000000000000497e-01,9.522055434895142501e-01,5.329323634016176481e-01,1.000000000000000000e+01,9.460421448954732526e-02,1.518406779711203684e-02,7.806157251789289653e-01,6.573255530225006282e+01
8.070000000000000506e-01,9.576118017433752350e-01,5.293895878409768940e-01,1.000000000000000000e+01,9.424856574326737069e-02,1.465379030122297872e-02,7.806210555754371505e-01,6.573255969058050141e+01
8.080000000000000515e-01,9.629821875958376465e-01,5.258290922265399514e-01,1.000000000000000000e+01,9.389117121511350583e-02,1.412706889077375121e-02,7.806265050685968765e-01,6.573256412192272080e+01
8.090000000000000524e-01,9.683165228980260553e-01,5.222510360270163909e-01,1.000000000000000000e+01,9.353204665260206330e-02,1.360392116621158068e-02,7.806320747985346920e-01,6.573256859444316547e+01
8.100000000000000533e-01,9.736146311112968688e-01,5.186555786637326859e-01,1.000000000000000000e+01,9.317120779814465348e-02,1.308436456854880463e-02,7.806377658820227161e-01,6.573257310634940609e+01
8.110000000000000542e-01,9.788763373066906581e-01,5.150428794969671431e-01,1.000000000000000000e+01,9.280867038772473709e-02,1.256841637942053731e-02,7.806435794117936311e-01,6.573257765589048063e+01
8.120000000000000551e-01,9.841014681642475947e-01,5.114130978125424054e-01,1.000000000000000000e+01,9.244445014959951079e-02,1.205609372115580384e-02,7.806495164558648892e-01,6.573258224135703642e+01
8.130000000000000560e-01,9.892898519721886608e-01,5.077663928086768586e-01,1.000000000000000000e+01,9.207856280302714747e-02,1.154741355686188936e-02,7.806555780568712466e-01,6.573258686108152915e+01
8.140000000000000568e-01,9.944413186259656312e-01,5.041029235830974953e-01,1.000000000000000000e+01,9.171102405701965499e-02,1.104239269052164490e-02,7.806617652314080669e-01,6.573259151343836493e+01
8.150000000000000577e-01,9.995556996271818262e-01,5.004228491204149032e-01,1.000000000000000000e+01,9.134184960912136719e-02,1.054104776710347927e-02,7.806680789693832834e-01,6.573259619684391453e+01
8.160000000000000586e-01,1.004632828082387519e+00,4.967263282797625967e-01,1.000000000000000000e+01,9.097105514421331696e-02,1.004339527268376976e-02,7.806745202333809086e-01,6.573260090975651337e+01
8.170000000000000595e-01,1.009672538701750888e+00,4.930135197827008597e-01,1.000000000000000000e+01,9.059865633334360235e-02,9.549451534581459428e-03,7.806810899580342022e-01,6.573260565067643313e+01
8.180000000000000604e-01,1.014674667797609064e+00,4.892845822013875967e-01,1.000000000000000000e+01,9.022466883258373205e-02,9.059232721504523189e-03,7.806877890494104966e-01,6.573261041814579642e+01
8.190000000000000613e-01,1.019639053282900276e+00,4.855396739470164702e-01,1.000000000000000000e+01,8.984910828191124132e-02,8.572754843708082703e-03,7.806946183844066800e-01,6.573261521074836367e+01
8.200000000000000622e-01,1.024565534669481304e+00,4.817789532585238232e-01,1.000000000000000000e+01,8.947199030411849552e-02,8.090033753163869759e-03,7.807015788101572262e-01,6.573262002710944785e+01
8.210000000000000631e-01,1.029453953066331362e+00,4.780025781915647753e-01,1.000000000000000000e+01,8.909333050374793062e-02,7.611085143740785840e-03,7.807086711434533255e-01,6.573262486589561604e+01
8.220000000000000639e-01,1.034304151177647624e+00,4.742107066077596023e-01,1.000000000000000000e+01,8.871314446605364779e-02,7.135924551396282019e-03,7.807158961701748945e-01,6.573262972581447627e+01
8.230000000000000648e-01,1.039115973300831275e+00,4.704034961642114543e-01,1.000000000000000000e+01,8.833144775598950060e-02,6.664567354378291182e-03,7.807232546447346877e-01,6.573263460561427962e+01
8.240000000000000657e-01,1.043889265324371429e+00,4.665811043032951355e-01,1.000000000000000000e+01,8.794825591722377212e-02,6.197028773437435016e-03,7.807307472895356204e-01,6.573263950408370704e+01
8.250000000000000666e-01,1.048623874725625349e+00,4.627436882427182763e-01,1.000000000000000000e+01,8.756358447118037236e-02,5.733323872049242952e-03,7.807383747944411923e-01,6.573264442005144303e+01
8.260000000000000675e-01,1.053319650568500965e+00,4.588914049658545657e-01,1.000000000000000000e+01,8.717744891610672286e-02,5.273467556646099438e-03,7.807461378162593446e-01,6.573264935238572093e+01
8.270000000000000684e-01,1.057976443501042363e+00,4.550244112123503215e-01,1.000000000000000000e+01,8.678986472616817549e-02,4.817474576858660207e-03,7.807540369782398626e-01,6.573265429999395337e+01
8.280000000000000693e-01,1.062594105752922680e+00,4.511428634690036188e-01,1.000000000000000000e+01,8.640084735056922927e-02,4.365359525766453891e-03,7.807620728695859880e-01,6.573265926182226337e+01
8.290000000000000702e-01,1.067172491132845291e+00,4.472469179609165346e-01,1.000000000000000000e+01,8.601041221270128156e-02,3.917136840157399262e-03,7.807702460449797988e-01,6.573266423685501536e+01
8.300000000000000711e-01,1.071711455025857518e+00,4.433367306429205623e-01,1.000000000000000000e+01,8.561857470931710790e-02,3.472820800795964856e-03,7.807785570241229101e-01,6.573266922411421831e+01
8.310000000000000719e-01,1.076210854390579286e+00,4.394124571912751964e-01,1.000000000000000000e+01,8.522535020973200093e-02,3.032425532699701675e-03,7.807870062912909415e-01,6.573267422265912785e+01
8.320000000000000728e-01,1.080670547756349187e+00,4.354742529956392993e-01,1.000000000000000000e+01,8.483075405505149935e-02,2.595965005423871413e-03,7.807955942949033057e-01,6.573267923158559256e+01
8.329999999999999627e-01,1.085090395220290604e+00,4.315222731513149168e-01,1.000000000000000000e+01,8.443480155742573434e-02,2.163453033353894377e-03,7.808043214471084292e-01,6.573268425002551396e+01
8.339999999999999636e-01,1.089470258444301232e+00,4.275566724517637085e-01,1.000000000000000000e+01,8.403750799933035198e-02,1.734903276005356904e-03,7.808131881233838500e-01,6.573268927714624965e+01
8.349999999999999645e-01,1.093810000651967984e+00,4.235776053813950504e-01,1.000000000000000000e+01,8.363888863287391451e-02,1.310329238331291602e-03,7.808221946621518583e-01,6.573269431215004488e+01
8.359999999999999654e-01,1.098109486625411080e+00,4.195852261086255863e-01,1.000000000000000000e+01,8.323895867913183588e-02,8.897442710364703239e-04,7.808313413644114576e-01,6.573269935427336463e+01
8.369999999999999662e-01,1.102368582702058841e+00,4.155796884792096191e-01,1.000000000000000000e+01,8.283773332750664353e-02,4.731615708984316022e-04,7.808406284933854247e-01,6.573270440278629678e+01
8.379999999999999671e-01,1.106587156771356995e+00,4.115611460098393404e-01,1.000000000000000000e+01,8.243522773511462176e-02,6.059418109497722638e-05,7.808500562741842455e-01,6.573270945699188417e+01
8.389999999999999680e-01,1.110765078271414241e+00,4.075297518820146792e-01,1.000000000000000000e+01,8.203145702619868418e-02,-3.479450084621348591e-04,7.808596248934859263e-01,6.573271451622547090e+01
8.399999999999999689e-01,1.114902218185587213e+00,4.034856589361816570e-01,1.000000000000000000e+01,8.162643629156746128e-02,-7.524432607875687238e-04,7.808693344992319041e-01,6.573271957985407710e+01
8.409999999999999698e-01,1.118998449039008580e+00,3.994290196661380854e-01,1.000000000000000000e+01,8.122018058806038110e-02,-1.152887991477127621e-03,7.808791852003402756e-01,6.573272464727565989e+01
8.419999999999999707e-01,1.123053644895058545e+00,3.953599862137062160e-01,1.000000000000000000e+01,8.081270493803881239e-02,-1.549266768357077063e-03,7.808891770664351251e-01,6.573272971791844554e+01
8.429999999999999716e-01,1.127067681351785033e+00,3.912787103636706787e-01,1.000000000000000000e+01,8.040402432890300655e-02,-1.941567311128340051e-03,7.808993101275929494e-01,6.573273479124031837e+01
8.439999999999999725e-01,1.131040435538273936e+00,3.871853435389808196e-01,1.000000000000000000e+01,7.999415371263486618e-02,-2.329777491005827900e-03,7.809095843741057363e-01,6.573273986672808178e+01
8.449999999999999734e-01,1.134971786110971381e+00,3.830800367962165498e-01,1.000000000000000000e+01,7.958310800536626262e-02,-2.713885330353171550e-03,7.809199997562614737e-01,6.573274494389666245e+01
8.459999999999999742e-01,1.138861613249962490e+00,3.789629408213155415e-01,1.000000000000000000e+01,7.917090208697293019e-02,-3.093879002313116612e-03,7.809305561841417553e-01,6.573275002228857034e+01
8.469999999999999751e-01,1.142709798655208164e+00,3.748342059255616587e-01,1.000000000000000000e+01,7.875755080069367364e-02,-3.469746830433837696e-03,7.809412535274362632e-01,6.573275510147315970e+01
8.479999999999999760e-01,1.146516225542742573e+00,3.706939820418318488e-01,1.000000000000000000e+01,7.834306895277484695e-02,-3.841477288291439158e-03,7.809520916152751235e-01,6.573276018104577645e+01
8.489999999999999769e-01,1.150280778640833557e+00,3.665424187211011597e-01,1.000000000000000000e+01,7.792747131213988154e-02,-4.209058999108895339e-03,7.809630702360780274e-01,6.573276526062728919e+01
8.499999999999999778e-01,1.154003344186109503e+00,3.623796651292036652e-01,1.000000000000000000e+01,7.751077261008372521e-02,-4.572480735371686582e-03,7.809741891374216705e-01,6.573277033986319395e+01
8.509999999999999787e-01,1.157683809919655138e+00,3.582058700438477405e-01,1.000000000000000000e+01,7.709298753999208054e-02,-4.931731418440388204e-03,7.809854480259237341e-01,6.573277541842298888e+01
8.519999999999999796e-01,1.161322065083077781e+00,3.540211818518843034e-01,1.000000000000000000e+01,7.667413075708519321e-02,-5.286800118160465273e-03,7.809968465671451865e-01,6.573278049599944950e+01
8.529999999999999805e-01,1.164918000414547850e+00,3.498257485468260208e-01,1.000000000000000000e+01,7.625421687818610683e-02,-5.637676052469522969e-03,7.810083843855101238e-01,6.573278557230794661e+01
8.539999999999999813e-01,1.168471508144814708e+00,3.456197177266157050e-01,1.000000000000000000e+01,7.583326048151313448e-02,-5.984348587002264082e-03,7.810200610642428209e-01,6.573279064708570729e+01
8.549999999999999822e-01,1.171982481993202541e+00,3.414032365916421230e-01,1.000000000000000000e+01,7.541127610649636659e-02,-6.326807234693400395e-03,7.810318761453227676e-01,6.573279572009114702e+01
8.559999999999999831e-01,1.175450817163586237e+00,3.371764519430013318e-01,1.000000000000000000e+01,7.498827825361809030e-02,-6.665041655378763433e-03,7.810438291294574675e-01,6.573280079110315910e+01
8.569999999999999840e-01,1.178876410340351732e+00,3.329395101810011526e-01,1.000000000000000000e+01,7.456428138427687036e-02,-6.999041655394860027e-03,7.810559194760726687e-01,6.573280585992041836e+01
8.579999999999999849e-01,1.182259159684342142e+00,3.286925573039076176e-01,1.000000000000000000e+01,7.413929992067505581e-02,-7.328797187177117298e-03,7.810681466033204678e-01,6.573281092636067058e+01
8.589999999999999858e-01,1.185598964828792123e+00,3.244357389069301711e-01,1.000000000000000000e+01,7.371334824572960132e-02,-7.654298348857043431e-03,7.810805098881049569e-01,6.573281599026009303e+01
8.599999999999999867e-01,1.188895726875253800e+00,3.201692001814446242e-01,1.000000000000000000e+01,7.328644070300593949e-02,-7.975535383858565336e-03,7.810930086661257432e-01,6.573282105147256971e+01
8.609999999999999876e-01,1.192149348389516028e+00,3.158930859144506442e-01,1.000000000000000000e+01,7.285859159667466833e-02,-8.292498680493757407e-03,7.811056422319387904e-01,6.573282610986903762e+01
8.619999999999999885e-01,1.195359733397518998e+00,3.116075404882623912e-01,1.000000000000000000e+01,7.242981519149085945e-02,-8.605178771558200795e-03,7.811184098390350217e-01,6.573283116533679049e+01
8.629999999999999893e-01,1.198526787381266390e+00,3.073127078804295254e-01,1.000000000000000000e+01,7.200012571279577889e-02,-8.913566333926214308e-03,7.811313106999364653e-01,6.573283621777881081e+01
8.639999999999999902e-01,1.201650417274739535e+00,3.030087316638862549e-01,1.000000000000000000e+01,7.156953734654072918e-02,-9.217652188146173778e-03,7.811443439863097193e-01,6.573284126711310194e+01
8.649999999999999911e-01,1.204730531459812237e+00,2.986957550073264245e-01,1.000000000000000000e+01,7.113806423933287382e-02,-9.517427298036146288e-03,7.811575088290971802e-01,6.573284631327206284e+01
8.659999999999999920e-01,1.207767039762172034e+00,2.943739206758015370e-01,1.000000000000000000e+01,7.070572049850271101e-02,-9.812882770280072567e-03,7.811708043186653683e-01,6.573285135620180597e+01
8.669999999999999929e-01,1.210759853447247902e+00,2.900433710315402092e-01,1.000000000000000000e+01,7.027252019219297485e-02,-1.010400985402471266e-02,7.811842295049704621e-01,6.573285639586147511e+01
8.679999999999999938e-01,1.213708885216147504e+00,2.857042480349855085e-01,1.000000000000000000e+01,6.983847734946881103e-02,-1.039079994047757693e-02,7.811977833977413743e-01,6.573286143222264855e+01
8.689999999999999947e-01,1.216614049201605763e+00,2.813566932460484504e-01,1.000000000000000000e+01,6.940360596044883867e-02,-1.067324456250604361e-02,7.812114649666797028e-01,6.573286646526867116e+01
8.699999999999999956e-01,1.219475260963947871e+00,2.770008478255744366e-01,1.000000000000000000e+01,6.896791997645687622e-02,-1.095133539423791269e-02,7.812252731416764462e-01,6.573287149499404336e+01
8.709999999999999964e-01,1.222292437487067174e+00,2.726368525370206353e-01,1.000000000000000000e+01,6.853143331019422024e-02,-1.122506425066356443e-02,7.812392068130462608e-01,6.573287652140371051e+01
8.719999999999999973e-01,1.225065497174421925e+00,2.682648477483409177e-01,1.000000000000000000e+01,6.809415983593197774e-02,-1.149442308723996366e-02,7.812532648317778161e-01,6.573288154451263665e+01
8.729999999999999982e-01,1.227794359845051586e+00,2.638849734340763531e-01,1.000000000000000000e+01,6.765611338972335465e-02,-1.175940399949669361e-02,7.812674460098014695e-01,6.573288656434492339e+01
8.739999999999999991e-01,1.230478946729615775e+00,2.594973691776479297e-01,1.000000000000000000e+01,6.721730776963559528e-02,-1.201999922264424155e-02,7.812817491202729281e-01,6.573289158093335516e+01
8.750000000000000000e-01,1.233119180466456521e+00,2.551021741738492277e-01,1.000000000000000000e+01,6.677775673600125361e-02,-1.227620113118472502e-02,7.812961728978734532e-01,6.573289659431875975e+01
8.760000000000000009e-01,1.235714985097687624e+00,2.506995272315357681e-01,1.000000000000000000e+01,6.633747401168860192e-02,-1.252800223852525326e-02,7.813107160391267181e-01,6.573290160454943987e+01
8.770000000000000018e-01,1.238266286065311750e+00,2.462895667765087060e-01,1.000000000000000000e+01,6.589647328239081614e-02,-1.277539519659412828e-02,7.813253772027313193e-01,6.573290661168044835e+01
8.780000000000000027e-01,1.240773010207367300e+00,2.418724308545893431e-01,1.000000000000000000e+01,6.545476819693368808e-02,-1.301837279546007656e-02,7.813401550099092763e-01,6.573291161577313346e+01
8.790000000000000036e-01,1.243235085754107683e+00,2.374482571348822402e-01,1.000000000000000000e+01,6.501237236760158689e-02,-1.325692796295468989e-02,7.813550480447706281e-01,6.573291661689447096e+01
8.800000000000000044e-01,1.245652442324214793e+00,2.330171829132236805e-01,1.000000000000000000e+01,6.456929937048143386e-02,-1.349105376429827335e-02,7.813700548546934632e-01,6.573292161511649567e+01
8.810000000000000053e-01,1.248025010921047118e+00,2.285793451158123768e-01,1.000000000000000000e+01,6.412556274582427440e-02,-1.372074340172927537e-02,7.813851739507196026e-01,6.573292661051571883e+01
8.820000000000000062e-01,1.250352723928926935e+00,2.241348803030196735e-01,1.000000000000000000e+01,6.368117599842423870e-02,-1.394599021413748911e-02,7.814004038079649384e-01,6.573293160317254546e+01
8.830000000000000071e-01,1.252635515109465691e+00,2.196839246733762741e-01,1.000000000000000000e+01,6.323615259801464161e-02,-1.416678767670119347e-02,7.814157428660458704e-01,6.573293659317067750e+01
8.840000000000000080e-01,1.254873319597930692e+00,2.152266140677321637e-01,1.000000000000000000e+01,6.279050597968079128e-02,-1.438312940052840529e-02,7.814311895295196209e-01,6.573294158059661640e+01
8.850000000000000089e-01,1.257066073899655079e+00,2.107630839735869233e-01,1.000000000000000000e+01,6.234424954428931243e-02,-1.459500913230243196e-02,7.814467421683399806e-01,6.573294656553900950e+01
8.860000000000000098e-01,1.259213715886492224e+00,2.062934695295873810e-01,1.000000000000000000e+01,6.189739665893369269e-02,-1.480242075393187022e-02,7.814623991183273777e-01,6.573295154808815255e+01
8.870000000000000107e-01,1.261316184793316530e+00,2.018179055301891345e-01,1.000000000000000000e+01,6.144996065739562890e-02,-1.500535828220523130e-02,7.814781586816527126e-01,6.573295652833533609e+01
8.880000000000000115e-01,1.263373421214571302e+00,1.973365264304793032e-01,1.000000000000000000e+01,6.100195484062200663e-02,-1.520381586845034362e-02,7.814940191273360703e-01,6.573296150637244750e+01
8.890000000000000124e-01,1.265385367100867686e+00,1.928494663511569895e-01,1.000000000000000000e+01,6.055339247721711060e-02,-1.539778779819870637e-02,7.815099786917587554e-01,6.573296648229126049e+01
8.900000000000000133e-01,1.267351965755632692e+00,1.883568590836684764e-01,1.000000000000000000e+01,6.010428680394978851e-02,-1.558726849085492749e-02,7.815260355791890934e-01,6.573297145618295190e+01
8.910000000000000142e-01,1.269273161831811603e+00,1.838588380954937762e-01,1.000000000000000000e+01,5.965465102627527660e-02,-1.577225249937141624e-02,7.815421879623216661e-01,6.573297642813750485e+01
8.920000000000000151e-01,1.271148901328623460e+00,1.793555365355816722e-01,1.000000000000000000e+01,5.920449831887133335e-02,-1.595273450992848452e-02,7.815584339828295368e-01,6.573298139824331088e+01
8.930000000000000160e-01,1.272979131588372947e+00,1.748470872399295606e-01,1.000000000000000000e+01,5.875384182618836881e-02,-1.612870934161997685e-02,7.815747717519295756e-01,6.573298636658641669e+01
8.940000000000000169e-01,1.274763801293318233e+00,1.703336227373052070e-01,1.000000000000000000e+01,5.830269466301330611e-02,-1.630017194614458501e-02,7.815911993509604416e-01,6.573299133325012633e+01
8.950000000000000178e-01,1.276502860462598754e+00,1.658152752551070308e-01,1.000000000000000000e+01,5.785106991504677248e-02,-1.646711740750301037e-02,7.816077148319726664e-01,6.573299629831439006e+01
8.960000000000000187e-01,1.278196260449221189e+00,1.612921767253596428e-01,1.000000000000000000e+01,5.739898063949336326e-02,-1.662954094170106256e-02,7.816243162183315052e-01,6.573300126185529280e+01
8.970000000000000195e-01,1.279843953937108481e+00,1.567644587908413045e-01,1.000000000000000000e+01,5.694643986566464561e-02,-1.678743789645887816e-02,7.816410015053310012e-01,6.573300622394457093e+01
8.980000000000000204e-01,1.281445894938209928e+00,1.522322528113400353e-01,1.000000000000000000e+01,5.649346059559452737e-02,-1.694080375092633928e-02,7.816577686608201514e-01,6.573301118464894444e+01
8.990000000000000213e-01,1.283002038789675447e+00,1.476956898700351184e-01,1.000000000000000000e+01,5.604005580466676906e-02,-1.708963411540485172e-02,7.816746156258403966e-01,6.573301614402969051e+01
9.000000000000000222e-01,1.284512342151095332e+00,1.431549007800005102e-01,1.000000000000000000e+01,5.558623844225419469e-02,-1.723392473107561787e-02,7.816915403152738806e-01,6.573302110214208938e+01
9.010000000000000231e-01,1.285976763001806189e+00,1.386100160908269874e-01,1.000000000000000000e+01,5.513202143236935193e-02,-1.737367146973445992e-02,7.817085406185028118e-01,6.573302605903487006e+01
9.020000000000000240e-01,1.287395260638263705e+00,1.340611660953594797e-01,1.000000000000000000e+01,5.467741767432626743e-02,-1.750887033353339117e-02,7.817256144000795937e-01,6.573303101474967036e+01
9.030000000000000249e-01,1.288767795671484473e+00,1.295084808365464246e-01,1.000000000000000000e+01,5.422244004341297829e-02,-1.763951745472899096e-02,7.817427595004066143e-01,6.573303596932058213e+01
9.040000000000000258e-01,1.290094330024558200e+00,1.249520901143974516e-01,1.000000000000000000e+01,5.376710139157449275e-02,-1.776560909543770800e-02,7.817599737364262502e-01,6.573304092277351174e+01
9.050000000000000266e-01,1.291374826930229203e+00,1.203921234930464546e-01,1.000000000000000000e+01,5.331141454810585378e-02,-1.788714164739820672e-02,7.817772549023207507e-01,6.573304587512572539e+01
9.060000000000000275e-01,1.292609250928551168e+00,1.158287103079162356e-01,1.000000000000000000e+01,5.285539232035497970e-02,-1.800411163174085380e-02,7.817946007702214484e-01,6.573305082638529484e+01
9.070000000000000284e-01,1.293797567864613640e+00,1.112619796729814453e-01,1.000000000000000000e+01,5.239904749443494159e-02,-1.811651569876444878e-02,7.818120090909266295e-01,6.573305577655058585e+01
9.080000000000000293e-01,1.294939744886343336e+00,1.066920604881264889e-01,1.000000000000000000e+01,5.194239283594533768e-02,-1.822435062772027534e-02,7.818294775946287301e-01,6.573306072560967550e+01
9.090000000000000302e-01,1.296035750442379397e+00,1.021190814465948449e-01,1.000000000000000000e+01,5.148544109070245928e-02,-1.832761332660358400e-02,7.818470039916498582e-01,6.573306567353992591e+01
9.100000000000000311e-01,1.297085554280025255e+00,9.754317104252638315e-02,1.000000000000000000e+01,5.102820498547785272e-02,-1.842630083195260365e-02,7.818645859731850889e-01,6.573307062030735892e+01
9.110000000000000320e-01,1.298089127443275537e+00,9.296445757857928205e-02,1.000000000000000000e+01,5.057069722874499296e-02,-1.852041030865513374e-02,7.818822212120541959e-01,6.573307556586617295e+01
9.120000000000000329e-01,1.299046442270922030e+00,8.838306917363301929e-02,1.000000000000000000e+01,5.011293051143373561e-02,-1.860993904976284211e-02,7.818999073634606001e-01,6.573308051015820297e+01
9.130000000000000338e-01,1.299957472394736913e+00,8.379913377056903701e-02,1.000000000000000000e+01,4.965491750769213813e-02,-1.869488447631329278e-02,7.819176420657574234e-01,6.573308545311240891e+01
9.140000000000000346e-01,1.300822192737734584e+00,7.921277914412555576e-02,1.000000000000000000e+01,4.919667087565540026e-02,-1.877524413715985635e-02,7.819354229412207591e-01,6.573309039464436410e+01
9.150000000000000355e-01,1.301640579512514329e+00,7.462413290882308203e-02,1.000000000000000000e+01,4.873820325822151439e-02,-1.885101570880947860e-02,7.819532475968296037e-01,6.573309533465564414e+01
9.160000000000000364e-01,1.302412610219682687e+00,7.003332252695716742e-02,1.000000000000000000e+01,4.827952728383334141e-02,-1.892219699526846016e-02,7.819711136250514505e-01,6.573310027303341485e+01
9.170000000000000373e-01,1.303138263646355988e+00,6.544047531665483919e-02,1.000000000000000000e+01,4.782065556726672328e-02,-1.898878592789626438e-02,7.819890186046345448e-01,6.573310520964980697e+01
9.180000000000000382e-01,1.303817519864746810e+00,6.084571845999130202e-02,1.000000000000000000e+01,4.736160071042430642e-02,-1.905078056526743335e-02,7.820069601014053573e-01,6.573311014436147559e+01
9.190000000000000391e-01,1.304450360230829942e+00,5.624917901116337215e-02,1.000000000000000000e+01,4.690237530313477038e-02,-1.910817909304165368e-02,7.820249356690712750e-01,6.573311507700903178e+01
9.200000000000000400e-01,1.305036767383093821e+00,5.165098390471613288e-02,1.000000000000000000e+01,4.644299192395704573e-02,-1.916097982384204479e-02,7.820429428500287328e-01,6.573312000741647410e+01
9.210000000000000409e-01,1.305576725241372804e+00,4.705125996381929326e-02,1.000000000000000000e+01,4.598346314098925025e-02,-1.920918119714170452e-02,7.820609791761752305e-01,6.573312493539080492e+01
9.220000000000000417e-01,1.306070219005765143e+00,4.245013390858980856e-02,1.000000000000000000e+01,4.552380151268195507e-02,-1.925278177915857106e-02,7.820790421697263461e-01,6.573312986072131991e+01
9.230000000000000426e-01,1.306517235155634671e+00,3.784773236445715394e-02,1.000000000000000000e+01,4.506401958865546148e-02,-1.929178026275864266e-02,7.820971293440363015e-01,6.573313478317926695e+01
9.240000000000000435e-01,1.306917761448696647e+00,3.324418187056781687e-02,1.000000000000000000e+01,4.460412991052073450e-02,-1.932617546736759007e-02,7.821152382044223028e-01,6.573313970251719240e+01
9.250000000000000444e-01,1.307271786920188861e+00,2.863960888822544154e-02,1.000000000000000000e+01,4.414414501270363944e-02,-1.935596633889079266e-02,7.821333662489919902e-01,6.573314461846848644e+01
9.260000000000000453e-01,1.307579301882129119e+00,2.403413980936307953e-02,1.000000000000000000e+01,4.368407742327216209e-02,-1.938115194964185051e-02,7.821515109694739953e-01,6.573314953074685718e+01
9.270000000000000462e-01,1.307840297922656658e+00,1.942790096504409814e-02,1.000000000000000000e+01,4.322393966476623800e-02,-1.940173149827958618e-02,7.821696698520512747e-01,6.573315443904584754e+01
9.280000000000000471e-01,1.308054767905461047e+00,1.482101863398815368e-02,1.000000000000000000e+01,4.276374425502989240e-02,-1.941770430975356745e-02,7.821878403781961087e-01,6.573315934303826680e+01
9.290000000000000480e-01,1.308222705969296795e+00,1.021361905111870666e-02,1.000000000000000000e+01,4.230350370804527443e-02,-1.942906983525816492e-02,7.822060200255076534e-01,6.573316424237569322e+01
9.300000000000000488e-01,1.308344107527583899e+00,5.605828416128595323e-03,1.000000000000000000e+01,4.184323053476830812e-02,-1.943582765219518602e-02,7.822242062685507147e-01,6.573316913668799089e+01
9.310000000000000497e-01,1.308418969268095866e+00,9.977729020600608310e-04,1.000000000000000000e+01,4.138293724396558543e-02,-1.943797746414507518e-02,7.822423965796960754e-01,6.573317402558282652e+01
9.320000000000000506e-01,1.308447289152733450e+00,-3.610421336104242471e-03,1.000000000000000000e+01,4.092263634305214753e-02,-1.943551910084670778e-02,7.822605884299612677e-01,6.573317890864514368e+01
9.330000000000000515e-01,1.308429066417386100e+00,-8.218628152842823859e-03,1.000000000000000000e+01,4.046234033892984888e-02,-1.942845251818577090e-02,7.822787792898523440e-01,6.573318378543663698e+01
9.340000000000000524e-01,1.308364301571879773e+00,-1.282672140349304032e-02,1.000000000000000000e+01,4.000206173882587396e-02,-1.941677779819176233e-02,7.822969666302053149e-01,6.573318865549531154e+01
9.350000000000000533e-01,1.308252996400011359e+00,-1.743457493564843502e-02,1.000000000000000000e+01,3.954181305113119160e-02,-1.940049514904357633e-02,7.823151479230281424e-01,6.573319351833505664e+01
9.360000000000000542e-01,1.308095153959670798e+00,-2.204206258055925460e-02,1.000000000000000000e+01,3.908160678623847500e-02,-1.937960490508370756e-02,7.823333206423417341e-01,6.573319837344499206e+01
9.370000000000000551e-01,1.307890778583048919e+00,-2.664905814453967861e-02,1.000000000000000000e+01,3.862145545737918906e-02,-1.935410752684102800e-02,7.823514822650204925e-01,6.573320322028918383e+01
9.380000000000000560e-01,1.307639875876932978e+00,-3.125543540038529938e-02,1.000000000000000000e+01,3.816137158145956054e-02,-1.932400360106217505e-02,7.823696302716310891e-01,6.573320805830604741e+01
9.390000000000000568e-01,1.307342452723088577e+00,-3.586106807880441727e-02,1.000000000000000000e+01,3.770136767989498011e-02,-1.928929384075148135e-02,7.823877621472703492e-01,6.573321288690802078e+01
9.400000000000000577e-01,1.306998517278727512e+00,-4.046582985986658942e-02,1.000000000000000000e+01,3.724145627944254466e-02,-1.924997908521949505e-02,7.824058753824012502e-01,6.573321770548096765e+01
9.410000000000000586e-01,1.306608078977061993e+00,-4.506959436447211670e-02,1.000000000000000000e+01,3.678164991303142090e-02,-1.920606030014001056e-02,7.824239674736863659e-01,6.573322251338382216e+01
9.420000000000000595e-01,1.306171148527945691e+00,-4.967223514584581667e-02,1.000000000000000000e+01,3.632196112059064147e-02,-1.915753857761561679e-02,7.824420359248188683e-01,6.573322730994819096e+01
9.430000000000000604e-01,1.305687737918599600e+00,-5.427362568105878471e-02,1.000000000000000000e+01,3.586240244987399378e-02,-1.910441513625175253e-02,7.824600782473509764e-01,6.573323209447788429e+01
9.440000000000000613e-01,1.305157860414423610e+00,-5.887363936258155350e-02,1.000000000000000000e+01,3.540298645728168214e-02,-1.904669132123917169e-02,7.824780919615188512e-01,6.573323686624847539e+01
9.450000000000000622e-01,1.304581530559893787e+00,-6.347214948987218996e-02,1.000000000000000000e+01,3.494372570867839561e-02,-1.898436860444488103e-02,7.824960745970639397e-01,6.573324162450698793e+01
9.460000000000000631e-01,1.303958764179543595e+00,-6.806902926100291684e-02,1.000000000000000000e+01,3.448463278020744843e-02,-1.891744858451143568e-02,7.825140236940509864e-01,6.573324636847145541e+01
9.470000000000000639e-01,1.303289578379029479e+00,-7.266415176432869383e-02,1.000000000000000000e+01,3.402572025910065301e-02,-1.884593298696455796e-02,7.825319368036808276e-01,6.573325109733053750e+01
9.480000000000000648e-01,1.302573991546281507e+00,-7.725738997020133170e-02,1.000000000000000000e+01,3.356700074448357857e-02,-1.876982366432910360e-02,7.825498114890997448e-01,6.573325581024323583e+01
9.490000000000000657e-01,1.301812023352735714e+00,-8.184861672273263666e-02,1.000000000000000000e+01,3.310848684817582765e-02,-1.868912259625322633e-02,7.825676453262030430e-01,6.573326050633845341e+01
9.500000000000000666e-01,1.301003694754651052e+00,-8.643770473161008217e-02,1.000000000000000000e+01,3.265019119548604604e-02,-1.860383188964077894e-02,7.825854359044337460e-01,6.573326518471480995e+01
9.510000000000000675e-01,1.300149027994507156e+00,-9.102452656396844977e-02,1.000000000000000000e+01,3.219212642600127045e-02,-1.851395377879182236e-02,7.826031808275760726e-01,6.573326984444014442e+01
9.520000000000000684e-01,1.299248046602485163e+00,-9.560895463632113067e-02,1.000000000000000000e+01,3.173430519437028113e-02,-1.841949062555126373e-02,7.826208777145425843e-01,6.573327448455137301e+01
9.530000000000000693e-01,1.298300775398029128e+00,-1.001908612065543491e-01,1.000000000000000000e+01,3.127674017108064697e-02,-1.832044491946546033e-02,7.826385242001550058e-01,6.573327910405424745e+01
9.540000000000000702e-01,1.297307240491487601e+00,-1.047701183659879715e-01,1.000000000000000000e+01,3.081944404322910225e-02,-1.821681927794683437e-02,7.826561179359192710e-01,6.573328370192288617e+01
9.550000000000000711e-01,1.296267469285836027e+00,-1.093465980315062591e-01,1.000000000000000000e+01,3.036242951528490136e-02,-1.810861644644633922e-02,7.826736565907927989e-01,6.573328827709978839e+01
9.560000000000000719e-01,1.295181490478477082e+00,-1.139201719377621325e-01,1.000000000000000000e+01,2.990570930984584597e-02,-1.799583929863375273e-02,7.826911378519455509e-01,6.573329282849556421e+01
9.570000000000000728e-01,1.294049334063120504e+00,-1.184907116294584145e-01,1.000000000000000000e+01,2.944929616838661696e-02,-1.787849083658570384e-02,7.827085594255127621e-01,6.573329735498862192e+01
9.580000000000000737e-01,1.292871031331739085e+00,-1.230580884537093994e-01,1.000000000000000000e+01,2.899320285199908157e-02,-1.775657419098135986e-02,7.827259190373403452e-01,6.573330185542515380e+01
9.590000000000000746e-01,1.291646614876603039e+00,-1.276221735524863954e-01,1.000000000000000000e+01,2.853744214212425648e-02,-1.763009262130571173e-02,7.827432144337220787e-01,6.573330632861893719e+01
9.599999999999999645e-01,1.290376118592388544e+00,-1.321828378551505867e-01,1.000000000000000000e+01,2.808202684127555221e-02,-1.749904951606030476e-02,7.827604433821285790e-01,6.573331077335129180e+01
9.609999999999999654e-01,1.289059577678362434e+00,-1.367399520710764760e-01,1.000000000000000000e+01,2.762696977375299345e-02,-1.736344839298139403e-02,7.827776036719271691e-01,6.573331518837092347e+01
9.619999999999999662e-01,1.287697028640640617e+00,-1.412933866823698759e-01,1.000000000000000000e+01,2.717228378634808234e-02,-1.722329289926542717e-02,7.827946931150929766e-01,6.573331957239386725e+01
9.629999999999999671e-01,1.286288509294518878e+00,-1.458430119366831978e-01,1.000000000000000000e+01,2.671798174903894374e-02,-1.707858681180168814e-02,7.828117095469109277e-01,6.573332392410355851e+01
9.639999999999999680e-01,1.284834058766877174e+00,-1.503886978401319519e-01,1.000000000000000000e+01,2.626407655567544741e-02,-1.692933403741208459e-02,7.828286508266676380e-01,6.573332824215081871e+01
9.649999999999999689e-01,1.283333717498653215e+00,-1.549303141503156900e-01,1.000000000000000000e+01,2.581058112465395293e-02,-1.677553861309794003e-02,7.828455148383336448e-01,6.573333252515386960e+01
9.659999999999999698e-01,1.281787527247386871e+00,-1.594677303694467252e-01,1.000000000000000000e+01,2.535750839958136535e-02,-1.661720470629366939e-02,7.828622994912357580e-01,6.573333677169839007e+01
9.669999999999999707e-01,1.280195531089834082e+00,-1.640008157375901776e-01,1.000000000000000000e+01,2.490487134992815793e-02,-1.645433661512725118e-02,7.828790027207183089e-01,6.573334098033771511e+01
9.679999999999999716e-01,1.278557773424646715e+00,-1.685294392260185403e-01,1.000000000000000000e+01,2.445268297167003599e-02,-1.628693876868737497e-02,7.828956224887940740e-01,6.573334514959296371e+01
9.689999999999999725e-01,1.276874299975120586e+00,-1.730534695306843174e-01,1.000000000000000000e+01,2.400095628791792252e-02,-1.611501572729713908e-02,7.829121567847843188e-01,6.573334927795320937e+01
9.699999999999999734e-01,1.275145157792007877e+00,-1.775727750658138981e-01,1.000000000000000000e+01,2.354970434953592220e-02,-1.593857218279420493e-02,7.829286036259467396e-01,6.573335336387572170e+01
9.709999999999999742e-01,1.273370395256394172e+00,-1.820872239576261098e-01,1.000000000000000000e+01,2.309894023574695504e-02,-1.575761295881722424e-02,7.829449610580928587e-01,6.573335740578626485e+01
9.719999999999999751e-01,1.271550062082637211e+00,-1.865966840381788616e-01,1.000000000000000000e+01,2.264867705472572296e-02,-1.557214301109850416e-02,7.829612271561928738e-01,6.573336140207939593e+01
9.729999999999999760e-01,1.269684209321369162e+00,-1.911010228393468791e-01,1.000000000000000000e+01,2.219892794417870074e-02,-1.538216742776268853e-02,7.829774000249686283e-01,6.573336535111882029e+01
9.739999999999999769e-01,1.267772889362556388e+00,-1.956001075869342742e-01,1.000000000000000000e+01,2.174970607191081470e-02,-1.518769142963137531e-02,7.829934777994741468e-01,6.573336925123781782e+01
9.749999999999999778e-01,1.265816155938620291e+00,-2.000938051949248397e-01,1.000000000000000000e+01,2.130102463637850371e-02,-1.498872037053351411e-02,7.830094586456638472e-01,6.573337310073974038e+01
9.759999999999999787e-01,1.263814064127614323e+00,-2.045819822598735072e-01,1.000000000000000000e+01,2.085289686722882965e-02,-1.478525973762145895e-02,7.830253407609473193e-01,6.573337689789839544e+01
9.769999999999999796e-01,1.261766670356456954e+00,-2.090645050554422180e-01,1.000000000000000000e+01,2.040533602582433534e-02,-1.457731515169250272e-02,7.830411223747315574e-01,6.573338064095869981e+01
9.779999999999999805e-01,1.259674032404219268e+00,-2.135412395270834540e-01,1.000000000000000000e+01,1.995835540575333425e-02,-1.436489236751578406e-02,7.830568017489496491e-01,6.573338432813730492e+01
9.789999999999999813e-01,1.257536209405465844e+00,-2.180120512868745364e-01,1.000000000000000000e+01,1.951196833332529551e-02,-1.414799727416438807e-02,7.830723771785756959e-01,6.573338795762307996e+01
9.799999999999999822e-01,1.255353261853646485e+00,-2.224768056085059953e-01,1.000000000000000000e+01,1.906618816805105351e-02,-1.392663589535249498e-02,7.830878469921265239e-01,6.573339152757809245e+01
9.809999999999999831e-01,1.253125251604537693e+00,-2.269353674224271200e-01,1.000000000000000000e+01,1.862102830310750565e-02,-1.370081438977743642e-02,7.831032095521484049e-01,6.573339503613813406e+01
9.819999999999999840e-01,1.250852241879732984e+00,-2.313876013111518803e-01,1.000000000000000000e+01,1.817650216578648240e-02,-1.347053905146646836e-02,7.831184632556905667e-01,6.573339848141364428e+01
9.829999999999999849e-01,1.248534297270179394e+00,-2.358333715047284118e-01,1.000000000000000000e+01,1.773262321792752616e-02,-1.323581631012813245e-02,7.831336065347636044e-01,6.573340186149056308e+01
9.839999999999999858e-01,1.246171483739758612e+00,-2.402725418763750065e-01,1.000000000000000000e+01,1.728940495633422142e-02,-1.299665273150800958e-02,7.831486378567834583e-01,6.573340517443129727e+01
9.849999999999999867e-01,1.243763868628912084e+00,-2.447049759382858292e-01,1.000000000000000000e+01,1.684686091317383339e-02,-1.275305501774871841e-02,7.831635557250004043e-01,6.573340841827565839e+01
9.859999999999999876e-01,1.241311520658306522e+00,-2.491305368376094675e-01,1.000000000000000000e+01,1.640500465635990127e-02,-1.250503000775398180e-02,7.831783586789132778e-01,6.573341159104195697e+01
9.869999999999999885e-01,1.238814509932540719e+00,-2.535490873526031752e-01,1.000000000000000000e+01,1.596384978991753981e-02,-1.225258467755657200e-02,7.831930452946680443e-01,6.573341469072811094e+01
9.879999999999999893e-01,1.236272907943888333e+00,-2.579604898889660825e-01,1.000000000000000000e+01,1.552340995433111430e-02,-1.199572614068997699e-02,7.832076141854414919e-01,6.573341771531279676e+01
9.889999999999999902e-01,1.233686787576078636e+00,-2.623646064763540675e-01,1.000000000000000000e+01,1.508369882687403234e-02,-1.173446164856360198e-02,7.832220640018088265e-01,6.573342066275671414e+01
9.899999999999999911e-01,1.231056223108110137e+00,-2.667612987650795353e-01,1.000000000000000000e+01,1.464473012192034525e-02,-1.146879859084129656e-02,7.832363934320956123e-01,6.573342353100386504e+01
9.909999999999999920e-01,1.228381290218097499e+00,-2.711504280229987685e-01,1.000000000000000000e+01,1.420651759123787300e-02,-1.119874449582307016e-02,7.832506012027141695e-01,6.573342631798294633e+01
9.919999999999999929e-01,1.225662065987148441e+00,-2.755318551325900422e-01,1.000000000000000000e+01,1.376907502426258888e-02,-1.092430703082975831e-02,7.832646860784832077e-01,6.573342902160875667e+01
9.929999999999999938e-01,1.222898628903269058e+00,-2.799054405882251961e-01,1.000000000000000000e+01,1.333241624835396037e-02,-1.064549400259046444e-02,7.832786468629320265e-01,6.573343163978368864e+01
9.939999999999999947e-01,1.220091058865296674e+00,-2.842710444936374925e-01,1.000000000000000000e+01,1.289655512903098780e-02,-1.036231335763260382e-02,7.832924823985877305e-01,6.573343417039927772e+01
9.949999999999999956e-01,1.217239437186855566e+00,-2.886285265595887606e-01,1.000000000000000000e+01,1.246150557018866484e-02,-1.007477318267430491e-02,7.833061915672459019e-01,6.573343661133790761e+01
9.959999999999999964e-01,1.214343846600337340e+00,-2.929777461017381013e-01,1.000000000000000000e+01,1.202728151429457819e-02,-9.782881705019010402e-03,7.833197732902253962e-01,6.573343896047437340e+01
9.969999999999999973e-01,1.211404371260899504e+00,-2.973185620387158723e-01,1.000000000000000000e+01,1.159389694256540357e-02,-9.486647292952050600e-03,7.833332265286053753e-01,6.573344121567778586e+01
9.979999999999999982e-01,1.208421096750484702e+00,-3.016508328904047298e-01,1.000000000000000000e+01,1.116136587512301694e-02,-9.186078456138981052e-03,7.833465502834461303e-01,6.573344337481320565e+01
9.989999999999999991e-01,1.205394110081854375e+00,-3.059744167764304468e-01,1.000000000000000000e+01,1.072970237112996078e-02,-8.881183846025493545e-03,7.833597435959925859e-01,6.573344543574374654e+01
1.000000000000000000e+00,1.202323499702637744e+00,-3.102891714148660607e-01,1.000000000000000000e+01,1.029892052890402955e-02,-8.571972256238673260e-03,7.833728055478610397e-01,6.573344739633236600e+01


==> Data/SWPIC_lump_3.csv <==
time,Q,P,psi_star,q_star,p_star,Psi,H
0.000000000000000000e+00,7.436358728355608960e+00,-2.499566522835438231e+00,1.000000000000000000e+01,-2.664535259100375697e-15,2.220446049250313081e-15,0.000000000000000000e+00,6.573266334709411751e+01
1.000000000000000021e-03,7.411394453940741478e+00,-2.493290729855811794e+00,1.000000000000000000e+01,6.273450681679883624e-04,2.494859085673495954e-03,3.380394631622660098e-03,6.573266807188394978e+01
2.000000000000000042e-03,7.386493540966633908e+00,-2.487020478004454471e+00,1.000000000000000000e+01,1.254066371772567454e-03,4.983446340634515269e-03,6.766288831607916721e-03,6.573267283095881908e+01
3.000000000000000062e-03,7.361655925617183627e+00,-2.480757316773036347e+00,1.000000000000000000e+01,1.880012669931316067e-03,7.465768469812129535e-03,1.015710419230473824e-02,6.573267762222168642e+01
4.000000000000000083e-03,7.336881528497657179e+00,-2.474502781994420086e+00,1.000000000000000000e+01,2.505034073463344949e-03,9.941833717419178498e-03,1.355226920898628708e-02,6.573268244362321866e+01
5.000000000000000104e-03,7.312170254774171596e+00,-2.468258395541161221e+00,1.000000000000000000e+01,3.128982073041197860e-03,1.241165185306772334e-02,1.695121935436328872e-02,6.573268729316207271e+01
6.000000000000000125e-03,7.287521994316150220e+00,-2.462025665038680700e+00,1.000000000000000000e+01,3.751709565935308806e-03,1.487523415759180699e-02,2.035339714690279078e-02,6.573269216888536448e+01
7.000000000000000146e-03,7.262936621841595830e+00,-2.455806083592928513e+00,1.000000000000000000e+01,4.373070881366428360e-03,1.733259340859426983e-02,2.375825221308586893e-02,6.573269706888902419e+01
8.000000000000000167e-03,7.238413997065046068e+00,-2.449601129532344768e+00,1.000000000000000000e+01,4.992921804485133883e-03,1.978374386573198557e-02,2.716524134374034838e-02,6.573270199131779634e+01
9.000000000000001055e-03,7.213953964848056621e+00,-2.443412266163925040e+00,1.000000000000000000e+01,5.611119598998514334e-03,2.222870125575366132e-02,3.057382854458677232e-02,6.573270693436562340e+01
1.000000000000000021e-02,7.189556355352078043e+00,-2.437240941543171946e+00,1.000000000000000000e+01,6.227523028465051930e-03,2.466748275730414053e-02,3.398348508113769456e-02,6.573271189627563160e+01
1.099999999999999936e-02,7.165220984193587661e+00,-2.431088588257718897e+00,1.000000000000000000e+01,6.841992376279578542e-03,2.710010698550894756e-02,3.739368951809214636e-02,6.573271687534025887e+01
1.200000000000000025e-02,7.140947652601336237e+00,-2.424956623224391095e+00,1.000000000000000000e+01,7.454389464370997018e-03,2.952659397635254424e-02,4.080392775336834366e-02,6.573272186990101318e+01
1.300000000000000114e-02,7.116736147575574378e+00,-2.418846447499474639e+00,1.000000000000000000e+01,8.064577670636204412e-03,3.194696517086360182e-02,4.421369304691898094e-02,6.573272687834874262e+01
1.400000000000000029e-02,7.092586242049130796e+00,-2.412759446101939265e+00,1.000000000000000000e+01,8.672421945134359267e-03,3.436124339912027814e-02,4.762248604447425621e-02,6.573273189912318060e+01
1.499999999999999944e-02,7.068497695050209195e+00,-2.406696987849374025e+00,1.000000000000000000e+01,9.277788825066256989e-03,3.676945286408830893e-02,5.102981479635847195e-02,6.573273693071293167e+01
1.600000000000000033e-02,7.044470251866776778e+00,-2.400660425206368132e+00,1.000000000000000000e+01,9.880546448564186263e-03,3.917161912530435497e-02,5.443519477152645308e-02,6.573274197165520150e+01
1.700000000000000122e-02,7.020503644212424454e+00,-2.394651094145080261e+00,1.000000000000000000e+01,1.048056456731816938e-02,4.156776908241693880e-02,5.783814886696632407e-02,6.573274702053554108e+01
1.800000000000000211e-02,6.996597590393569099e+00,-2.388670314017723229e+00,1.000000000000000000e+01,1.107771455806495775e-02,4.395793095859691635e-02,6.123820741261506301e-02,6.573275207598747727e+01
1.899999999999999953e-02,6.972751795477888592e+00,-2.382719387440687786e+00,1.000000000000000000e+01,1.167186943296661533e-02,4.634213428382918248e-02,6.463490817193323634e-02,6.573275713669222853e+01
2.000000000000000042e-02,6.948965951463863533e+00,-2.376799600190034223e+00,1.000000000000000000e+01,1.226290384890588690e-02,4.872040987809708734e-02,6.802779633828476280e-02,6.573276220137820758e+01
2.100000000000000130e-02,6.925239737451321709e+00,-2.370912221108062212e+00,1.000000000000000000e+01,1.285069411572591080e-02,5.109278983447065187e-02,7.141642452726719437e-02,6.573276726882065191e+01
2.199999999999999872e-02,6.901572819812866300e+00,-2.365058502020676467e+00,1.000000000000000000e+01,1.343511820344209240e-02,5.345930750210953208e-02,7.480035276513702369e-02,6.573277233784116902e+01
2.299999999999999961e-02,6.877964852366088344e+00,-2.359239677665258661e+00,1.000000000000000000e+01,1.401605574845425119e-02,5.581999746919120986e-02,7.817914847347394447e-02,6.573277740730713958e+01
2.400000000000000050e-02,6.854415476546452446e+00,-2.353456965628755615e+00,1.000000000000000000e+01,1.459338805878731930e-02,5.817489554577481153e-02,8.155238645022666599e-02,6.573278247613130532e+01
2.500000000000000139e-02,6.830924321580755354e+00,-2.347711566295688890e+00,1.000000000000000000e+01,1.516699811838905995e-02,6.052403874661044930e-02,8.491964884728185614e-02,6.573278754327103002e+01
2.600000000000000228e-02,6.807491004661064160e+00,-2.342004662805794446e+00,1.000000000000000000e+01,1.573677059051338534e-02,6.286746527390384143e-02,8.828052514469642009e-02,6.573279260772794430e+01
2.699999999999999969e-02,6.784115131119029307e+00,-2.336337421020990845e+00,1.000000000000000000e+01,1.630259182021795428e-02,6.520521450004561348e-02,9.163461212173183712e-02,6.573279766854706452e+01
2.800000000000000058e-02,6.760796294600488032e+00,-2.330710989501386887e+00,1.000000000000000000e+01,1.686434983600475224e-02,6.753732695031439137e-02,9.498151382482770966e-02,6.573280272481642328e+01
2.900000000000000147e-02,6.737534077240262320e+00,-2.325126499490024923e+00,1.000000000000000000e+01,1.742193435063240162e-02,6.986384428556248471e-02,9.832084153264999959e-02,6.573280777566614574e+01
2.999999999999999889e-02,6.714328049837070544e+00,-2.319585064906068084e+00,1.000000000000000000e+01,1.797523676112891197e-02,7.218480928489265369e-02,1.016522137183476088e-01,6.573281282026796646e+01
3.099999999999999978e-02,6.691177772028461312e+00,-2.314087782346130329e+00,1.000000000000000000e+01,1.852415014803351218e-02,7.450026582833425837e-02,1.049752560091491288e-01,6.573281785783444775e+01
3.200000000000000067e-02,6.668082792465696684e+00,-2.308635731093459764e+00,1.000000000000000000e+01,1.906856927389616665e-02,7.681025887952662445e-02,1.082896011434293648e-01,6.573282288761825498e+01
3.300000000000000155e-02,6.645042648988503942e+00,-2.303229973134672814e+00,1.000000000000000000e+01,1.960839058106320781e-02,7.911483446841728606e-02,1.115948889253735865e-01,6.573282790891151706e+01
3.400000000000000244e-02,6.622056868799617746e+00,-2.297871553183749693e+00,1.000000000000000000e+01,2.014351218877741961e-02,8.141403967398253005e-02,1.148907661773648087e-01,6.573283292104490272e+01
3.500000000000000333e-02,6.599124968639046074e+00,-2.292561498713000301e+00,1.000000000000000000e+01,2.067383388962069912e-02,8.370792260697705600e-02,1.181768866902176141e-01,6.573283792338706633e+01
3.600000000000000422e-02,6.576246454957987986e+00,-2.287300819990709222e+00,1.000000000000000000e+01,2.119925714532725977e-02,8.599653239271978777e-02,1.214529111713794768e-01,6.573284291534378099e+01
3.699999999999999817e-02,6.553420824092339281e+00,-2.282090510125168503e+00,1.000000000000000000e+01,2.171968508199510761e-02,8.827991915392208178e-02,1.247185071912182974e-01,6.573284789635712855e+01
3.799999999999999906e-02,6.530647562435720310e+00,-2.276931545114818434e+00,1.000000000000000000e+01,2.223502248472327553e-02,9.055813399356456295e-02,1.279733491275124868e-01,6.573285286590481746e+01
3.899999999999999994e-02,6.507926146611966445e+00,-2.271824883904210779e+00,1.000000000000000000e+01,2.274517579170203668e-02,9.283122897782858374e-02,1.312171181082574523e-01,6.573285782349931594e+01
4.000000000000000083e-02,6.485256043647029678e+00,-2.266771468445509807e+00,1.000000000000000000e+01,2.325005308778303401e-02,9.509925711908776003e-02,1.344495019528998969e-01,6.573286276868709876e+01
4.100000000000000172e-02,6.462636711140223866e+00,-2.261772223765262435e+00,1.000000000000000000e+01,2.374956409755598838e-02,9.736227235896505183e-02,1.376701951121089285e-01,6.573286770104783727e+01
4.200000000000000261e-02,6.440067597434777191e+00,-2.256828058036156381e+00,1.000000000000000000e+01,2.424362017795827356e-02,9.962032955146032931e-02,1.408788986061900450e-01,6.573287262019357513e+01
4.300000000000000350e-02,6.417548141787629667e+00,-2.251939862653499436e+00,1.000000000000000000e+01,2.473213431044336483e-02,1.018734844461533368e-01,1.440753199622461511e-01,6.573287752576790410e+01
4.399999999999999745e-02,6.395077774538440174e+00,-2.247108512316151163e+00,1.000000000000000000e+01,2.521502109273376577e-02,1.041217936714864262e-01,1.472591731501865231e-01,6.573288241744523930e+01
4.499999999999999833e-02,6.372655917277747939e+00,-2.242334865111644593e+00,1.000000000000000000e+01,2.569219673018370564e-02,1.063653147181314734e-01,1.504301785176825335e-01,6.573288729492995230e+01
4.599999999999999922e-02,6.350281983014261833e+00,-2.237619762605237650e+00,1.000000000000000000e+01,2.616357902677649352e-02,1.086041059224448907e-01,1.535880627241660856e-01,6.573289215795550433e+01
4.700000000000000011e-02,6.327955376341224181e+00,-2.232964029932639871e+00,1.000000000000000000e+01,2.662908737578099233e-02,1.108382264500144265e-01,1.567325586739641841e-01,6.573289700628379251e+01
4.800000000000000100e-02,6.305675493601824222e+00,-2.228368475896160827e+00,1.000000000000000000e+01,2.708864275009136013e-02,1.130677362793013063e-01,1.598634054486603173e-01,6.573290183970421197e+01
4.900000000000000189e-02,6.283441723053621253e+00,-2.223833893064036449e+00,1.000000000000000000e+01,2.754216769227369951e-02,1.152926961853809745e-01,1.629803482387711111e-01,6.573290665803286004e+01
5.000000000000000278e-02,6.261253445031952580e+00,-2.219361057872685450e+00,1.000000000000000000e+01,2.798958630434292966e-02,1.175131677237853528e-01,1.660831382748235996e-01,6.573291146111176886e+01
5.100000000000000366e-02,6.239110032112292537e+00,-2.214950730731664486e+00,1.000000000000000000e+01,2.843082423729268934e-02,1.197292132144494176e-01,1.691715327579162709e-01,6.573291624880813799e+01
5.200000000000000455e-02,6.217010849271536799e+00,-2.210603656131077788e+00,1.000000000000000000e+01,2.886580868040069733e-02,1.219408957257646087e-01,1.722452947898442110e-01,6.573292102101341072e+01
5.299999999999999850e-02,6.194955254048194249e+00,-2.206320562751223235e+00,1.000000000000000000e+01,2.929446835033153521e-02,1.241482790587413454e-01,1.753041933028662569e-01,6.573292577764263456e+01
5.399999999999999939e-02,6.172942596701459728e+00,-2.202102163574240379e+00,1.000000000000000000e+01,2.971673348005838405e-02,1.263514277312827172e-01,1.783480029891895691e-01,6.573293051863358016e+01
5.500000000000000028e-02,6.150972220369145482e+00,-2.197949155997544590e+00,1.000000000000000000e+01,3.013253580762481273e-02,1.285504069625711954e-01,1.813765042302441510e-01,6.573293524394595977e+01
5.600000000000000117e-02,6.129043461224465972e+00,-2.193862221948831071e+00,1.000000000000000000e+01,3.054180856476720191e-02,1.307452826575699889e-01,1.843894830258180073e-01,6.573293995356064556e+01
5.700000000000000205e-02,6.107155648631646727e+00,-2.189842028002437768e+00,1.000000000000000000e+01,3.094448646541803419e-02,1.329361213916404050e-01,1.873867309231203870e-01,6.573294464747897337e+01
5.800000000000000294e-02,6.085308105300357262e+00,-2.185889225496858490e+00,1.000000000000000000e+01,3.134050569410972570e-02,1.351229903952765599e-01,1.903680449458386992e-01,6.573294932572183313e+01
5.900000000000000383e-02,6.063500147438950272e+00,-2.182004450653209471e+00,1.000000000000000000e+01,3.172980389429830989e-02,1.373059575389581899e-01,1.933332275232519659e-01,6.573295398832900105e+01
5.999999999999999778e-02,6.041731084906498239e+00,-2.178188324694448674e+00,1.000000000000000000e+01,3.211232015662569828e-02,1.394850913181227281e-01,1.962820864194615156e-01,6.573295863535835792e+01
6.099999999999999867e-02,6.020000221363625670e+00,-2.174441453965156423e+00,1.000000000000000000e+01,3.248799500713896865e-02,1.416604608382567854e-01,1.992144346627969520e-01,6.573296326688520708e+01
6.199999999999999956e-02,5.998306854422126300e+00,-2.170764430051689953e+00,1.000000000000000000e+01,3.285677039548447892e-02,1.438321358001079520e-01,2.021300904754534111e-01,6.573296788300132221e+01
6.300000000000000044e-02,5.976650275793370604e+00,-2.167157829902533361e+00,1.000000000000000000e+01,3.321858968309431698e-02,1.460001864850167808e-01,2.050288772034136731e-01,6.573297248381446423e+01
6.400000000000000133e-02,5.955029771435491170e+00,-2.163622215948656891e+00,1.000000000000000000e+01,3.357339763138197930e-02,1.481646837403692574e-01,2.079106232467065885e-01,6.573297706944748597e+01
6.500000000000000222e-02,5.933444621699358379e+00,-2.160158136223722103e+00,1.000000000000000000e+01,3.392114038996387609e-02,1.503256989651693409e-01,2.107751619900508078e-01,6.573298164003760746e+01
6.600000000000000311e-02,5.911894101473340157e+00,-2.156766124483956659e+00,1.000000000000000000e+01,3.426176548492273349e-02,1.524833040957317143e-01,2.136223317339309979e-01,6.573298619573577639e+01
6.700000000000000400e-02,5.890377480326855597e+00,-2.153446700327540153e+00,1.000000000000000000e+01,3.459522180712844286e-02,1.546375715914939664e-01,2.164519756261511496e-01,6.573299073670591497e+01
6.800000000000000488e-02,5.868894022652722420e+00,-2.150200369313339799e+00,1.000000000000000000e+01,3.492145960063162968e-02,1.567885744209476517e-01,2.192639415939080516e-01,6.573299526312413832e+01
6.900000000000000577e-02,5.847442987808314285e+00,-2.147027623078840541e+00,1.000000000000000000e+01,3.524043045114464562e-02,1.589363860476875057e-01,2.220580822764253726e-01,6.573299977517817183e+01
7.000000000000000666e-02,5.826023630255527053e+00,-2.143928939457124372e+00,1.000000000000000000e+01,3.555208727462427082e-02,1.610810804165779819e-01,2.248342549581871519e-01,6.573300427306659799e+01
7.100000000000000755e-02,5.804635199699570869e+00,-2.140904782592746525e+00,1.000000000000000000e+01,3.585638430597000437e-02,1.632227319400358923e-01,2.275923215028074209e-01,6.573300875699814583e+01
7.200000000000000844e-02,5.783276941226598744e+00,-2.137955603056372667e+00,1.000000000000000000e+01,3.615327708785139732e-02,1.653614154844279538e-01,2.303321482875707316e-01,6.573301322719103723e+01
7.299999999999999545e-02,5.761948095440183160e+00,-2.135081837958042961e+00,1.000000000000000000e+01,3.644272245967744572e-02,1.674972063565821345e-01,2.330536061386765390e-01,6.573301768387227639e+01
7.399999999999999634e-02,5.740647898596654919e+00,-2.132283911058922676e+00,1.000000000000000000e+01,3.672467854672058218e-02,1.696301802904109923e-01,2.357565702672184682e-01,6.573302212727706717e+01
7.499999999999999722e-02,5.719375582739324670e+00,-2.129562232881420769e+00,1.000000000000000000e+01,3.699910474940751315e-02,1.717604134336455646e-01,2.384409202059276645e-01,6.573302655764800306e+01
7.599999999999999811e-02,5.698130375831598649e+00,-2.126917200817546316e+00,1.000000000000000000e+01,3.726596173278862861e-02,1.738879823346781150e-01,2.411065397467077875e-01,6.573303097523449878e+01
7.699999999999999900e-02,5.676911501889009948e+00,-2.124349199235390895e+00,1.000000000000000000e+01,3.752521141619737793e-02,1.760129639295118786e-01,2.437533168789874916e-01,6.573303538029216497e+01
7.799999999999999989e-02,5.655718181110184872e+00,-2.121858599583612559e+00,1.000000000000000000e+01,3.777681696311051274e-02,1.781354355288157498e-01,2.463811437289142037e-01,6.573303977308204082e+01
7.900000000000000078e-02,5.634549630006764787e+00,-2.119445760493821052e+00,1.000000000000000000e+01,3.802074277121983426e-02,1.802554748050818334e-01,2.489899164994119063e-01,6.573304415387006827e+01
8.000000000000000167e-02,5.613405061532301232e+00,-2.117111027880749674e+00,1.000000000000000000e+01,3.825695446272556893e-02,1.823731597798839421e-01,2.515795354111236559e-01,6.573304852292639566e+01
8.100000000000000255e-02,5.592283685210158950e+00,-2.114854735040116562e+00,1.000000000000000000e+01,3.848541887486121166e-02,1.844885688112342936e-01,2.541499046442581289e-01,6.573305288052469564e+01
8.200000000000000344e-02,5.571184707260432134e+00,-2.112677202744074556e+00,1.000000000000000000e+01,3.870610405065916942e-02,1.866017805810363805e-01,2.567009322813577632e-01,6.573305722694163933e+01
8.300000000000000433e-02,5.550107330725920107e+00,-2.110578739334151965e+00,1.000000000000000000e+01,3.891897922996636477e-02,1.887128740826315987e-01,2.592325302510051777e-01,6.573306156245620002e+01
8.400000000000000522e-02,5.529050755597168632e+00,-2.108559640811602964e+00,1.000000000000000000e+01,3.912401484071834773e-02,1.908219286084364696e-01,2.617446142724820790e-01,6.573306588734902789e+01
8.500000000000000611e-02,5.508014178936615934e+00,-2.106620190925069469e+00,1.000000000000000000e+01,3.932118249048029146e-02,1.929290237376686534e-01,2.642371038013947571e-01,6.573307020190186734e+01
8.600000000000000699e-02,5.486996795001869209e+00,-2.104760661255477672e+00,1.000000000000000000e+01,3.951045495826281673e-02,1.950342393241582817e-01,2.667099219762773532e-01,6.573307450639690330e+01
8.700000000000000788e-02,5.465997795368132905e+00,-2.102981311298091516e+00,1.000000000000000000e+01,3.969180618662020849e-02,1.971376554842420858e-01,2.691629955661844487e-01,6.573307880111617862e+01
8.799999999999999489e-02,5.445016369049826999e+00,-2.101282388541640511e+00,1.000000000000000000e+01,3.986521127403831050e-02,1.992393525847375169e-01,2.715962549192816322e-01,6.573308308634094033e+01
8.899999999999999578e-02,5.424051702621421889e+00,-2.099664128544457053e+00,1.000000000000000000e+01,4.003064646761896744e-02,2.013394112309936923e-01,2.740096339124427627e-01,6.573308736235114225e+01
8.999999999999999667e-02,5.403102980337515682e+00,-2.098126755007549971e+00,1.000000000000000000e+01,4.018808915606762733e-02,2.034379122550161456e-01,2.764030699018601434e-01,6.573309162942470607e+01
9.099999999999999756e-02,5.382169384252191158e+00,-2.096670479844550794e+00,1.000000000000000000e+01,4.033751786299028669e-02,2.055349367036624630e-01,2.787765036746737146e-01,6.573309588783698132e+01
9.199999999999999845e-02,5.361250094337685290e+00,-2.095295503248470581e+00,1.000000000000000000e+01,4.047891224050569059e-02,2.076305658269051724e-01,2.811298794016239277e-01,6.573310013786020534e+01
9.299999999999999933e-02,5.340344288602394407e+00,-2.094002013755212666e+00,1.000000000000000000e+01,4.061225306317843564e-02,2.097248810661593299e-01,2.834631445907307978e-01,6.573310437976282117e+01
9.400000000000000022e-02,5.319451143208262067e+00,-2.092790188303778276e+00,1.000000000000000000e+01,4.073752222227812470e-02,2.118179640426709753e-01,2.857762500420025775e-01,6.573310861380889492e+01
9.500000000000000111e-02,5.298569832587570083e+00,-2.091660192293125498e+00,1.000000000000000000e+01,4.085470272036961087e-02,2.139098965459632351e-01,2.880691498031740516e-01,6.573311284025760415e+01
9.600000000000000200e-02,5.277699529559175318e+00,-2.090612179635621182e+00,1.000000000000000000e+01,4.096377866623889669e-02,2.160007605223367988e-01,2.903418011264752296e-01,6.573311705936256999e+01
9.700000000000000289e-02,5.256839405444222457e+00,-2.089646292807048500e+00,1.000000000000000000e+01,4.106473527015907371e-02,2.180906380634212993e-01,2.925941644264294372e-01,6.573312127137126026e+01
9.800000000000000377e-02,5.235988630181370063e+00,-2.088762662893128397e+00,1.000000000000000000e+01,4.115755883950023702e-02,2.201796113947740163e-01,2.948262032386786968e-01,6.573312547652454896e+01
9.900000000000000466e-02,5.215146372441564537e+00,-2.087961409632510534e+00,1.000000000000000000e+01,4.124223677468718402e-02,2.222677628645225445e-01,2.970378841798334557e-01,6.573312967505592042e+01
1.000000000000000056e-01,5.194311799742398428e+00,-2.087242641456207526e+00,1.000000000000000000e+01,4.131875756550822815e-02,2.243551749320476796e-01,2.992291769083431086e-01,6.573313386719104301e+01
1.010000000000000064e-01,5.173484078562088584e+00,-2.086606455523429826e+00,1.000000000000000000e+01,4.138711078777829178e-02,2.264419301567031639e-01,3.014000540863822630e-01,6.573313805314711544e+01
1.020000000000000073e-01,5.152662374453107930e+00,-2.086052937753801739e+00,1.000000000000000000e+01,4.144728710035910924e-02,2.285281111865685166e-01,3.035504913427469753e-01,6.573314223313235516e+01
1.030000000000000082e-01,5.131845852155513477e+00,-2.085582162855924793e+00,1.000000000000000000e+01,4.149927824253903802e-02,2.306138007472312290e-01,3.056804672367550713e-01,6.573314640734535885e+01
1.040000000000000091e-01,5.111033675710004331e+00,-2.085194194352271602e+00,1.000000000000000000e+01,4.154307703177476802e-02,2.326990816305949672e-01,3.077899632231420046e-01,6.573315057597450561e+01
1.049999999999999961e-01,5.090225008570744336e+00,-2.084889084600386244e+00,1.000000000000000000e+01,4.157867736179683693e-02,2.347840366837097292e-01,3.098789636179451468e-01,6.573315473919748797e+01
1.059999999999999970e-01,5.069419013717992861e+00,-2.084666874810374271e+00,1.000000000000000000e+01,4.160607420108067972e-02,2.368687487976205708e-01,3.119474555653666825e-01,6.573315889718062976e+01
1.069999999999999979e-01,5.048614853770573063e+00,-2.084527595058672134e+00,1.000000000000000000e+01,4.162526359168452345e-02,2.389533008962309579e-01,3.139954290056055086e-01,6.573316305007838878e+01
1.079999999999999988e-01,5.027811691098225566e+00,-2.084471264298080495e+00,1.000000000000000000e+01,4.163624264845534190e-02,2.410377759251769447e-01,3.160228766436474213e-01,6.573316719803270303e+01
1.089999999999999997e-01,5.007008687933875102e+00,-2.084497890364054307e+00,1.000000000000000000e+01,4.163900955860357078e-02,2.431222568407089279e-01,3.180297939190023238e-01,6.573317134117247917e+01
1.100000000000000006e-01,4.986205006485854518e+00,-2.084607469977247884e+00,1.000000000000000000e+01,4.163356358164719412e-02,2.452068265985765105e-01,3.200161789763761866e-01,6.573317547961302409e+01
1.110000000000000014e-01,4.965399809050122570e+00,-2.084799988742310539e+00,1.000000000000000000e+01,4.161990504972545857e-02,2.472915681429133650e-01,3.219820326372648811e-01,6.573317961345546223e+01
1.120000000000000023e-01,4.944592258122511019e+00,-2.085075421142930097e+00,1.000000000000000000e+01,4.159803536828215326e-02,2.493765643951179056e-01,3.239273583724561201e-01,6.573318374278613874e+01
1.130000000000000032e-01,4.923781516511041900e+00,-2.085433730533135410e+00,1.000000000000000000e+01,4.156795701711818447e-02,2.514618982427263560e-01,3.258521622754256830e-01,6.573318786767607946e+01
1.140000000000000041e-01,4.902966747448352258e+00,-2.085874869124858755e+00,1.000000000000000000e+01,4.152967355181285541e-02,2.535476525282741034e-01,3.277564530366124940e-01,6.573319198818042253e+01
1.150000000000000050e-01,4.882147114704261881e+00,-2.086398777971770091e+00,1.000000000000000000e+01,4.148318960551293511e-02,2.556339100381420648e-01,3.296402419185570087e-01,6.573319610433784987e+01
1.160000000000000059e-01,4.861321782698523997e+00,-2.087005386949397412e+00,1.000000000000000000e+01,4.142851089108842699e-02,2.577207534913839582e-01,3.315035427318868688e-01,6.573320021617004727e+01
1.170000000000000068e-01,4.840489916613793575e+00,-2.087694614731542497e+00,1.000000000000000000e+01,4.136564420365353850e-02,2.598082655285308129e-01,3.333463718121325026e-01,6.573320432368106481e+01
1.180000000000000077e-01,4.819650682508855866e+00,-2.088466368763020942e+00,1.000000000000000000e+01,4.129459742345116535e-02,2.618965287003693909e-01,3.351687479973552986e-01,6.573320842685684795e+01
1.190000000000000085e-01,4.798803247432146257e+00,-2.089320545228739334e+00,1.000000000000000000e+01,4.121537951909884367e-02,2.639856254566904092e-01,3.369706926065701991e-01,6.573321252566465489e+01
1.199999999999999956e-01,4.777946779535601429e+00,-2.090257029019136681e+00,1.000000000000000000e+01,4.112800055119388010e-02,2.660756381350031230e-01,3.387522294189436178e-01,6.573321662005241706e+01
1.209999999999999964e-01,4.757080448188879096e+00,-2.091275693692022486e+00,1.000000000000000000e+01,4.103247167627505076e-02,2.681666489492128269e-01,3.405133846537478637e-01,6.573322070994832700e+01
1.219999999999999973e-01,4.736203424093977432e+00,-2.092376401430835475e+00,1.000000000000000000e+01,4.092880515113796192e-02,2.702587399782571120e-01,3.422541869510511980e-01,6.573322479526018469e+01
1.229999999999999982e-01,4.715314879400298587e+00,-2.093559002999359819e+00,1.000000000000000000e+01,4.081701433750091479e-02,2.723519931546982686e-01,3.439746673531239307e-01,6.573322887587481489e+01
1.239999999999999991e-01,4.694413987820186485e+00,-2.094823337692939269e+00,1.000000000000000000e+01,4.069711370701774300e-02,2.744464902532672279e-01,3.456748592865385716e-01,6.573323295165768343e+01
1.250000000000000000e-01,4.673499924744970002e+00,-2.096169233286223843e+00,1.000000000000000000e+01,4.056911884663381984e-02,2.765423128793564889e-01,3.473547985449428332e-01,6.573323702245218669e+01
1.260000000000000009e-01,4.652571867361560365e+00,-2.097596505977496140e+00,1.000000000000000000e+01,4.043304646428114851e-02,2.786395424574580892e-01,3.490145232724831126e-01,6.573324108807921107e+01
1.270000000000000018e-01,4.631628994769617869e+00,-2.099104960329623459e+00,1.000000000000000000e+01,4.028891439490812215e-02,2.807382602195432342e-01,3.506540739478556934e-01,6.573324514833652188e+01
1.280000000000000027e-01,4.610670488099339437e+00,-2.100694389207685031e+00,1.000000000000000000e+01,4.013674160683915193e-02,2.828385471933807516e-01,3.522734933689621317e-01,6.573324920299830865e+01
1.290000000000000036e-01,4.589695530629889220e+00,-2.102364573713329410e+00,1.000000000000000000e+01,3.997654820845922274e-02,2.849404841907903219e-01,3.538728266381452325e-01,6.573325325181465928e+01
1.300000000000000044e-01,4.568703307908509537e+00,-2.104115283115914448e+00,1.000000000000000000e+01,3.980835545521786700e-02,2.870441517958277067e-01,3.554521211479811926e-01,6.573325729451093480e+01
1.310000000000000053e-01,4.547693007870343251e+00,-2.105946274780496452e+00,1.000000000000000000e+01,3.963218575694694296e-02,2.891496303528990341e-01,3.570114265676030407e-01,6.573326133078742828e+01
1.320000000000000062e-01,4.526663820958997775e+00,-2.107857294092726264e+00,1.000000000000000000e+01,3.944806268548613215e-02,2.912569999548004773e-01,3.585507948295298397e-01,6.573326536031865430e+01
1.330000000000000071e-01,4.505614940247888001e+00,-2.109848074380725080e+00,1.000000000000000000e+01,3.925601098260979999e-02,2.933663404306806610e-01,3.600702801169762268e-01,6.573326938275306475e+01
1.340000000000000080e-01,4.484545561562374161e+00,-2.111918336834001320e+00,1.000000000000000000e+01,3.905605656824847477e-02,2.954777313339224665e-01,3.615699388516153689e-01,6.573327339771239508e+01
1.350000000000000089e-01,4.463454883602743450e+00,-2.114067790419494663e+00,1.000000000000000000e+01,3.884822654899789535e-02,2.975912519299421244e-01,3.630498296817691317e-01,6.573327740479125225e+01
1.360000000000000098e-01,4.442342108068047857e+00,-2.116296131794816127e+00,1.000000000000000000e+01,3.863254922690817494e-02,2.997069811839018216e-01,3.645100134709975959e-01,6.573328140355661731e+01
1.370000000000000107e-01,4.421206439780831943e+00,-2.118603045218770298e+00,1.000000000000000000e+01,3.840905410854537211e-02,3.018249977483333790e-01,3.659505532870609978e-01,6.573328539354741906e+01
1.380000000000000115e-01,4.400047086812782560e+00,-2.120988202459240135e+00,1.000000000000000000e+01,3.817777191431721145e-02,3.039453799506708909e-01,3.673715143912248959e-01,6.573328937427396568e+01
1.390000000000000124e-01,4.378863260611316477e+00,-2.123451262698533348e+00,1.000000000000000000e+01,3.793873458805455817e-02,3.060682057806891621e-01,3.687729642278810838e-01,6.573329334521773148e+01
1.400000000000000133e-01,4.357654176127140566e+00,-2.125991872436269414e+00,1.000000000000000000e+01,3.769197530683968123e-02,3.081935528778454447e-01,3.701549724144544418e-01,6.573329730583061803e+01
1.410000000000000142e-01,4.336419051942803193e+00,-2.128609665389916472e+00,1.000000000000000000e+01,3.743752849107207653e-02,3.103214985185226427e-01,3.715176107315665277e-01,6.573330125553481196e+01
1.420000000000000151e-01,4.315157110402261686e+00,-2.131304262393073135e+00,1.000000000000000000e+01,3.717542981476217034e-02,3.124521196031708192e-01,3.728609531134263189e-01,6.573330519372224501e+01
1.430000000000000160e-01,4.293867577741488972e+00,-2.134075271291598686e+00,1.000000000000000000e+01,3.690571621604289004e-02,3.145854926433460097e-01,3.741850756384175747e-01,6.573330911975415347e+01
1.440000000000000169e-01,4.272549684220139810e+00,-2.136922286837706242e+00,1.000000000000000000e+01,3.662842590788863151e-02,3.167216937486431183e-01,3.754900565198525109e-01,6.573331303296083661e+01
1.449999999999999900e-01,4.251202664254297048e+00,-2.139844890582127235e+00,1.000000000000000000e+01,3.634359838903079842e-02,3.188607986135217343e-01,3.767759760968606986e-01,6.573331693264123032e+01
1.459999999999999909e-01,4.229825756550315674e+00,-2.142842650764464452e+00,1.000000000000000000e+01,3.605127445505867945e-02,3.210028825040224798e-01,3.780429168253817696e-01,6.573332081806250926e+01
1.469999999999999918e-01,4.208418204239783300e+00,-2.145915122201858871e+00,1.000000000000000000e+01,3.575149620969392955e-02,3.231480202443727801e-01,3.792909632692306743e-01,6.573332468845984522e+01
1.479999999999999927e-01,4.186979255015613965e+00,-2.149061846176094637e+00,1.000000000000000000e+01,3.544430707622668597e-02,3.252962862034798341e-01,3.805202020912032967e-01,6.573332854303613715e+01
1.489999999999999936e-01,4.165508161269288578e+00,-2.152282350319267401e+00,1.000000000000000000e+01,3.512975180910070383e-02,3.274477542813095665e-01,3.817307220441902293e-01,6.573333238096148534e+01
1.499999999999999944e-01,4.144004180229260648e+00,-2.155576148498159039e+00,1.000000000000000000e+01,3.480787650563463981e-02,3.296024978951505036e-01,3.829226139622661229e-01,6.573333620137326250e+01
1.509999999999999953e-01,4.122466574100530856e+00,-2.158942740697453289e+00,1.000000000000000000e+01,3.447872861786610565e-02,3.317605899657610213e-01,3.840959707517219712e-01,6.573334000337561633e+01
1.519999999999999962e-01,4.100894610205410906e+00,-2.162381612901932648e+00,1.000000000000000000e+01,3.414235696450466234e-02,3.339221029033988541e-01,3.852508873820071900e-01,6.573334378603937012e+01
1.529999999999999971e-01,4.079287561125480188e+00,-2.165892236977812413e+00,1.000000000000000000e+01,3.379881174297954399e-02,3.360871085937325309e-01,3.863874608765482943e-01,6.573334754840173844e+01
1.539999999999999980e-01,4.057644704844744155e+00,-2.169474070553355727e+00,1.000000000000000000e+01,3.344814454156735950e-02,3.382556783836331848e-01,3.875057903034107021e-01,6.573335128946627037e+01
1.549999999999999989e-01,4.035965324894005057e+00,-2.173126556898936190e+00,1.000000000000000000e+01,3.309040835158470056e-02,3.404278830668466815e-01,3.886059767657697450e-01,6.573335500820263633e+01
1.559999999999999998e-01,4.014248710496444161e+00,-2.176849124806698121e+00,1.000000000000000000e+01,3.272565757962997424e-02,3.426037928695456203e-01,3.896881233921575816e-01,6.573335870354642907e+01
1.570000000000000007e-01,3.992494156714422093e+00,-2.180641188469995662e+00,1.000000000000000000e+01,3.235394805985844502e-02,3.447834774357606547e-01,3.907523353264516497e-01,6.573336237439927743e+01
1.580000000000000016e-01,3.970700964597497329e+00,-2.184502147362767044e+00,1.000000000000000000e+01,3.197533706627397193e-02,3.469670058126912981e-01,3.917987197175707426e-01,6.573336601962857628e+01
1.590000000000000024e-01,3.948868441331662371e+00,-2.188431386119031874e+00,1.000000000000000000e+01,3.158988332502039864e-02,3.491544464358958821e-01,3.928273857088444565e-01,6.573336963806762867e+01
1.600000000000000033e-01,3.926995900389797622e+00,-2.192428274412683287e+00,1.000000000000000000e+01,3.119764702665523207e-02,3.513458671143617207e-01,3.938384444270218721e-01,6.573337322851547526e+01
1.610000000000000042e-01,3.905082661683338507e+00,-2.196492166837767712e+00,1.000000000000000000e+01,3.079868983838760996e-02,3.535413350154549272e-01,3.948320089708855507e-01,6.573337678973713594e+01
1.620000000000000051e-01,3.883128051715145190e+00,-2.200622402789438325e+00,1.000000000000000000e+01,3.039307491626221450e-02,3.557409166497512154e-01,3.958081943994358753e-01,6.573338032046353874e+01
1.630000000000000060e-01,3.861131403733575773e+00,-2.204818306345775358e+00,1.000000000000000000e+01,2.998086691727025119e-02,3.579446778557484055e-01,3.967671177196122612e-01,6.573338381939163355e+01
1.640000000000000069e-01,3.839092057887745213e+00,-2.209079186150680663e+00,1.000000000000000000e+01,2.956213201136819596e-02,3.601526837844611362e-01,3.977088978735167646e-01,6.573338728518466212e+01
1.650000000000000078e-01,3.817009361383963295e+00,-2.213404335298039705e+00,1.000000000000000000e+01,2.913693789338447915e-02,3.623649988838998359e-01,3.986336557251061175e-01,6.573339071647217224e+01
1.660000000000000087e-01,3.794882668643335233e+00,-2.217793031217373922e+00,1.000000000000000000e+01,2.870535379479385862e-02,3.645816868834346192e-01,3.995415140463183801e-01,6.573339411185040149e+01
1.670000000000000095e-01,3.772711341460509349e+00,-2.222244535561183731e+00,1.000000000000000000e+01,2.826745049533876258e-02,3.668028107780462177e-01,4.004325975026004070e-01,6.573339746988246191e+01
1.680000000000000104e-01,3.750494749163554964e+00,-2.226758094094210882e+00,1.000000000000000000e+01,2.782330033447638976e-02,3.690284328124658342e-01,4.013070326378026520e-01,6.573340078909865269e+01
1.690000000000000113e-01,3.728232268774947844e+00,-2.231332936584840443e+00,1.000000000000000000e+01,2.737297722262991423e-02,3.712586144652053610e-01,4.021649478584083393e-01,6.573340406799685809e+01
1.700000000000000122e-01,3.705923285173641446e+00,-2.235968276698864887e+00,1.000000000000000000e+01,2.691655665222169452e-02,3.734934164324812400e-01,4.030064734170637486e-01,6.573340730504288842e+01
1.710000000000000131e-01,3.683567191258201756e+00,-2.240663311895854992e+00,1.000000000000000000e+01,2.645411570846591814e-02,3.757328986120337944e-01,4.038317413953770862e-01,6.573341049867097752e+01
1.720000000000000140e-01,3.661163388110971084e+00,-2.245417223328362688e+00,1.000000000000000000e+01,2.598573307989766878e-02,3.779771200868449199e-01,4.046408856859540770e-01,6.573341364728433689e+01
1.730000000000000149e-01,3.638711285163240383e+00,-2.250229175744202337e+00,1.000000000000000000e+01,2.551148906861496271e-02,3.802261391087575770e-01,4.054340419736380818e-01,6.573341674925553946e+01
1.740000000000000158e-01,3.616210300361389240e+00,-2.255098317392056906e+00,1.000000000000000000e+01,2.503146560020988801e-02,3.824800130819995814e-01,4.062113477159238206e-01,6.573341980292724429e+01
1.750000000000000167e-01,3.593659860333964673e+00,-2.260023779930656840e+00,1.000000000000000000e+01,2.454574623336454667e-02,3.847387985466161342e-01,4.069729421225138921e-01,6.573342280661280768e+01
1.759999999999999898e-01,3.571059400559658759e+00,-2.265004678341790090e+00,1.000000000000000000e+01,2.405441616908704158e-02,3.870025511618139791e-01,4.077189661339878368e-01,6.573342575859702208e+01
1.769999999999999907e-01,3.548408365536144249e+00,-2.270040110847392878e+00,1.000000000000000000e+01,2.355756225956243816e-02,3.892713256892218476e-01,4.084495623995544333e-01,6.573342865713678407e+01
1.779999999999999916e-01,3.525706208949729525e+00,-2.275129158830994314e+00,1.000000000000000000e+01,2.305527301659314812e-02,3.915451759760710804e-01,4.091648752538583067e-01,6.573343150046201799e+01
1.789999999999999925e-01,3.502952393845783163e+00,-2.280270886763771099e+00,1.000000000000000000e+01,2.254763861960287080e-02,3.938241549383010853e-01,4.098650506928127601e-01,6.573343428677642919e+01
1.799999999999999933e-01,3.480146392799882804e+00,-2.285464342135488103e+00,1.000000000000000000e+01,2.203475092317780035e-02,3.961083145435948527e-01,4.105502363484318518e-01,6.573343701425851293e+01
1.809999999999999942e-01,3.457287688089637712e+00,-2.290708555390595702e+00,1.000000000000000000e+01,2.151670346411852647e-02,3.983977057943485778e-01,4.112205814626350153e-01,6.573343968106252078e+01
1.819999999999999951e-01,3.434375771867129501e+00,-2.296002539869760550e+00,1.000000000000000000e+01,2.099359146797565717e-02,4.006923787105820534e-01,4.118762368599989676e-01,6.573344228531948374e+01
1.829999999999999960e-01,3.411410146331918192e+00,-2.301345291757105116e+00,1.000000000000000000e+01,2.046551185504191100e-02,4.029923823127945504e-01,4.125173549194324218e-01,6.573344482513834919e+01
1.839999999999999969e-01,3.388390323904550083e+00,-2.306735790033447309e+00,1.000000000000000000e+01,1.993256324577313832e-02,4.052977646047724591e-01,4.131440895447501260e-01,6.573344729860703239e+01
1.849999999999999978e-01,3.365315827400510607e+00,-2.312172996435815975e+00,1.000000000000000000e+01,1.939484596561041191e-02,4.076085725563546314e-01,4.137565961341240772e-01,6.573344970379385188e+01
1.859999999999999987e-01,3.342186190204552876e+00,-2.317655855423534916e+00,1.000000000000000000e+01,1.885246204917511575e-02,4.099248520861625833e-01,4.143550315483904289e-01,6.573345203874862364e+01
1.869999999999999996e-01,3.319000956445336215e+00,-2.323183294151164091e+00,1.000000000000000000e+01,1.830551524380867948e-02,4.122466480443014447e-01,4.149395540781928848e-01,6.573345430150408220e+01
1.880000000000000004e-01,3.295759681170305377e+00,-2.328754222448588873e+00,1.000000000000000000e+01,1.775411101242847789e-02,4.145740041950394805e-01,4.155103234099430387e-01,6.573345649007730174e+01
1.890000000000000013e-01,3.272461930520733642e+00,-2.334367532808552248e+00,1.000000000000000000e+01,1.719835653567111308e-02,4.169069631994729574e-01,4.160675005905813406e-01,6.573345860247120243e+01
1.900000000000000022e-01,3.249107281906854272e+00,-2.340022100381923487e+00,1.000000000000000000e+01,1.663836071329425834e-02,4.192455665981846824e-01,4.166112479911223132e-01,6.573346063667599992e+01
1.910000000000000031e-01,3.225695324183003532e+00,-2.345716782980996840e+00,1.000000000000000000e+01,1.607423416480803502e-02,4.215898547939033736e-01,4.171417292689701406e-01,6.573346259067093911e+01
1.920000000000000040e-01,3.202225657822688198e+00,-2.351450421091126675e+00,1.000000000000000000e+01,1.550608922930683635e-02,4.239398670341729125e-01,4.176591093289915846e-01,6.573346446242582886e+01
1.930000000000000049e-01,3.178697895093495873e+00,-2.357221837890981941e+00,1.000000000000000000e+01,1.493403996447242171e-02,4.262956413940394707e-01,4.181635542833354036e-01,6.573346624990287523e+01
1.940000000000000058e-01,3.155111660231756598e+00,-2.363029839281730826e+00,1.000000000000000000e+01,1.435820214471910002e-02,4.286572147587655035e-01,4.186552314099886152e-01,6.573346795105840101e+01
1.950000000000000067e-01,3.131466589616865637e+00,-2.368873213925444254e+00,1.000000000000000000e+01,1.377869325845179280e-02,4.310246228065799934e-01,4.191343091100625529e-01,6.573346956384483519e+01
1.960000000000000075e-01,3.107762331945174150e+00,-2.374750733293017557e+00,1.000000000000000000e+01,1.319563250440781987e-02,4.333978999914739894e-01,4.196009568638022769e-01,6.573347108621253199e+01
1.970000000000000084e-01,3.083998548403345197e+00,-2.380661151721905622e+00,1.000000000000000000e+01,1.260914078705332834e-02,4.357770795260516028e-01,4.200553451853160092e-01,6.573347251611170350e+01
1.980000000000000093e-01,3.060174912841082673e+00,-2.386603206483970396e+00,1.000000000000000000e+01,1.201934071100538466e-02,4.381621933644460620e-01,4.204976455760224274e-01,6.573347385149467925e+01
1.990000000000000102e-01,3.036291111943120402e+00,-2.392575617863721860e+00,1.000000000000000000e+01,1.142635657445092295e-02,4.405532721853115952e-01,4.209280304768160952e-01,6.573347509031779623e+01
2.000000000000000111e-01,3.012346845400372342e+00,-2.398577089247255323e+00,1.000000000000000000e+01,1.083031436153393187e-02,4.429503453749013553e-01,4.213466732189532493e-01,6.573347623054370104e+01
2.010000000000000120e-01,2.988341826080131103e+00,-2.404606307222166173e+00,1.000000000000000000e+01,1.023134173368247732e-02,4.453534410102426011e-01,4.217537479736623296e-01,6.573347727014358099e+01
2.020000000000000129e-01,2.964275780195201992e+00,-2.410661941688725385e+00,1.000000000000000000e+01,9.629568019847505392e-03,4.477625858424200689e-01,4.221494297004858565e-01,6.573347820709936684e+01
2.030000000000000138e-01,2.940148447471859772e+00,-2.416742645982599136e+00,1.000000000000000000e+01,9.025124205625616181e-03,4.501778052799794705e-01,4.225338940943625943e-01,6.573347903940620540e+01
2.040000000000000147e-01,2.915959581316508231e+00,-2.422847057009388738e+00,1.000000000000000000e+01,8.418142921238460502e-03,4.525991233724619978e-01,4.229073175314614907e-01,6.573347976507473334e+01
2.050000000000000155e-01,2.891708948980922678e+00,-2.428973795391263568e+00,1.000000000000000000e+01,7.808758428341777691e-03,4.550265627940829893e-01,4.232698770137803268e-01,6.573348038213362088e+01
2.060000000000000164e-01,2.867396331725951875e+00,-2.435121465625950776e+00,1.000000000000000000e+01,7.197106605637605160e-03,4.574601448275659177e-01,4.236217501125262297e-01,6.573348088863204453e+01
2.070000000000000173e-01,2.843021524983553316e+00,-2.441288656258345124e+00,1.000000000000000000e+01,6.583324933263708274e-03,4.598998893481452965e-01,4.239631149102956464e-01,6.573348128264227341e+01
2.080000000000000182e-01,2.818584338517032606e+00,-2.447473940064995634e+00,1.000000000000000000e+01,5.967552475934860198e-03,4.623458148077504437e-01,4.242941499420753160e-01,6.573348156226222727e+01
2.089999999999999913e-01,2.794084596579356816e+00,-2.453675874251711519e+00,1.000000000000000000e+01,5.349929864811246716e-03,4.647979382193839215e-01,4.246150341350882762e-01,6.573348172561817648e+01
2.099999999999999922e-01,2.769522138069405948e+00,-2.459893000664533425e+00,1.000000000000000000e+01,4.730599278069949273e-03,4.672562751417069782e-01,4.249259467475106633e-01,6.573348177086735689e+01
2.109999999999999931e-01,2.744896816686030583e+00,-2.466123846014301790e+00,1.000000000000000000e+01,4.109704420156221061e-03,4.697208396638468120e-01,4.252270673060886685e-01,6.573348169620076931e+01
2.119999999999999940e-01,2.720208501079771857e+00,-2.472366922115042609e+00,1.000000000000000000e+01,3.487390499692067172e-03,4.721916443904382588e-01,4.255185755426874050e-01,6.573348149984590805e+01
2.129999999999999949e-01,2.695457075002106961e+00,-2.478620726136391728e+00,1.000000000000000000e+01,2.863804206020503351e-03,4.746687004269146692e-01,4.258006513298059903e-01,6.573348118006958885e+01
2.139999999999999958e-01,2.670642437452075857e+00,-2.484883740870257540e+00,1.000000000000000000e+01,2.239093684364795462e-03,4.771520173650616869e-01,4.260734746150960928e-01,6.573348073518073420e+01
2.149999999999999967e-01,2.645764502820145747e+00,-2.491154435011919688e+00,1.000000000000000000e+01,1.613408509582953294e-03,4.796416032688483599e-01,4.263372253549240765e-01,6.573348016353324397e+01
2.159999999999999976e-01,2.620823201029164995e+00,-2.497431263455749839e+00,1.000000000000000000e+01,9.868996584988000420e-04,4.821374646605507408e-01,4.265920834470193213e-01,6.573347946352885174e+01
2.169999999999999984e-01,2.595818477672257263e+00,-2.503712667605720199e+00,1.000000000000000000e+01,3.597194807920381160e-04,4.846396065071819081e-01,4.268382286622545707e-01,6.573347863362006649e+01
2.179999999999999993e-01,2.570750294147510218e+00,-2.509997075700868052e+00,1.000000000000000000e+01,-2.679783315691089624e-04,4.871480322072437308e-01,4.270758405756064913e-01,6.573347767231300054e+01
2.190000000000000002e-01,2.545618627789301591e+00,-2.516282903155859341e+00,1.000000000000000000e+01,-8.960387763678704254e-04,4.896627435778155291e-01,4.273050984963477905e-01,6.573347657817032541e+01
2.200000000000000011e-01,2.520423471996111164e+00,-2.522568552916784945e+00,1.000000000000000000e+01,-1.524305574665431014e-03,4.921837408419946214e-01,4.275261813975249070e-01,6.573347534981419926e+01
2.210000000000000020e-01,2.495164836354667237e+00,-2.528852415832310019e+00,1.000000000000000000e+01,-2.152621205826527225e-03,4.947110226167042435e-01,4.277392678447781704e-01,6.573347398592915170e+01
2.220000000000000029e-01,2.469842746760267271e+00,-2.535132871040284730e+00,1.000000000000000000e+01,-2.780826944055296741e-03,4.972445859008840507e-01,4.279445359245641067e-01,6.573347248526505382e+01
2.230000000000000038e-01,2.444457245533119050e+00,-2.541408286369899017e+00,1.000000000000000000e+01,-3.408762896451072305e-03,4.997844260640792458e-01,4.281421631718420051e-01,6.573347084663991780e+01
2.240000000000000047e-01,2.419008391530545588e+00,-2.547677018759463508e+00,1.000000000000000000e+01,-4.036268042592287310e-03,5.023305368354427092e-01,4.283323264972900279e-01,6.573346906894289532e+01
2.250000000000000056e-01,2.393496260254892150e+00,-2.553937414689868124e+00,1.000000000000000000e+01,-4.663180275655067625e-03,5.048829102931682300e-01,4.285152021141188095e-01,6.573346715113703453e+01
2.260000000000000064e-01,2.367920943956980384e+00,-2.560187810633758776e+00,1.000000000000000000e+01,-5.289336445071447096e-03,5.074415368543669924e-01,4.286909654645528200e-01,6.573346509226225010e+01
2.270000000000000073e-01,2.342282551734949259e+00,-2.566426533520458797e+00,1.000000000000000000e+01,-5.914572400730433097e-03,5.100064052654065261e-01,4.288597911460525491e-01,6.573346289143796639e+01
2.280000000000000082e-01,2.316581209628323368e+00,-2.572651901216634229e+00,1.000000000000000000e+01,-6.538723038723385367e-03,5.125775025927260531e-01,4.290218528373529461e-01,6.573346054786605919e+01
2.290000000000000091e-01,2.290817060707150077e+00,-2.578862223022690081e+00,1.000000000000000000e+01,-7.161622348633368135e-03,5.151548142141441078e-01,4.291773232243966674e-01,6.573345806083344200e+01
2.300000000000000100e-01,2.264990265156048732e+00,-2.585055800184863362e+00,1.000000000000000000e+01,-7.783103462366250738e-03,5.177383238106740837e-01,4.293263739262419554e-01,6.573345542971478039e+01
2.310000000000000109e-01,2.239101000353008519e+00,-2.591230926422958269e+00,1.000000000000000000e+01,-8.402998704519413359e-03,5.203280133588643608e-01,4.294691754210284151e-01,6.573345265397519199e+01
2.320000000000000118e-01,2.213149460942783087e+00,-2.597385888473648929e+00,1.000000000000000000e+01,-9.021139644281946438e-03,5.229238631236772239e-01,4.296058969720853993e-01,6.573344973317271922e+01
2.330000000000000127e-01,2.187135858904721175e+00,-2.603518966649252420e+00,1.000000000000000000e+01,-9.637357148858197511e-03,5.255258516519227818e-01,4.297367065542702647e-01,6.573344666696077354e+01
2.340000000000000135e-01,2.161060423614880044e+00,-2.609628435411855740e+00,1.000000000000000000e+01,-1.025148143840446356e-02,5.281339557662633188e-01,4.298617707806255406e-01,6.573344345509075026e+01
2.350000000000000144e-01,2.134923401902265372e+00,-2.615712563962658610e+00,1.000000000000000000e+01,-1.086334214246649499e-02,5.307481505598035110e-01,4.299812548294463244e-01,6.573344009741408911e+01
2.360000000000000153e-01,2.108725058099046645e+00,-2.621769616846369111e+00,1.000000000000000000e+01,-1.147276835790334189e-02,5.333684093912806068e-01,4.300953223718505525e-01,6.573343659388473270e+01
2.370000000000000162e-01,2.082465674084594376e+00,-2.627797854570466107e+00,1.000000000000000000e+01,-1.207958870828086326e-02,5.359947038808706710e-01,4.302041354999466272e-01,6.573343294456124397e+01
2.380000000000000171e-01,2.056145549323192601e+00,-2.633795534239125047e+00,1.000000000000000000e+01,-1.268363140471599065e-02,5.386270039066248794e-01,4.303078546556948769e-01,6.573342914960875305e+01
2.390000000000000180e-01,2.029765000895278781e+00,-2.639760910201572663e+00,1.000000000000000000e+01,-1.328472430815058614e-02,5.412652776015510758e-01,4.304066385605598288e-01,6.573342520930100363e+01
2.399999999999999911e-01,2.003324363522064555e+00,-2.645692234714618785e+00,1.000000000000000000e+01,-1.388269499303141502e-02,5.439094913513536911e-01,4.305006441460523803e-01,6.573342112402217197e+01
2.409999999999999920e-01,1.976823989583399444e+00,-2.651587758619083690e+00,1.000000000000000000e+01,-1.447737081237046586e-02,5.465596097928467900e-01,4.305900264852614567e-01,6.573341689426858636e+01
2.419999999999999929e-01,1.950264249128735194e+00,-2.657445732029820817e+00,1.000000000000000000e+01,-1.506857896415747869e-02,5.492155958130543469e-01,4.306749387254757977e-01,6.573341252065026197e+01
2.429999999999999938e-01,1.923645529881056415e+00,-2.663264405039007077e+00,1.000000000000000000e+01,-1.565614655909419728e-02,5.518774105490096282e-01,4.307555320219976225e-01,6.573340800389244976e+01
2.439999999999999947e-01,1.896968237233645604e+00,-2.669042028432347724e+00,1.000000000000000000e+01,-1.623990068961747579e-02,5.545450133882683375e-01,4.308319554732499279e-01,6.573340334483683023e+01
2.449999999999999956e-01,1.870232794239552687e+00,-2.674776854417821870e+00,1.000000000000000000e+01,-1.681966850017599380e-02,5.572183619701474022e-01,4.309043560572798359e-01,6.573339854444292030e+01
2.459999999999999964e-01,1.843439641593645817e+00,-2.680467137366565389e+00,1.000000000000000000e+01,-1.739527725872293609e-02,5.598974121877010601e-01,4.309728785697609088e-01,6.573339360378881224e+01
2.469999999999999973e-01,1.816589237607122209e+00,-2.686111134565468017e+00,1.000000000000000000e+01,-1.796655442938457220e-02,5.625821181904471224e-01,4.310376655635964616e-01,6.573338852407226796e+01
2.479999999999999982e-01,1.789682058174361767e+00,-2.691707106981032549e+00,1.000000000000000000e+01,-1.853332774626234580e-02,5.652724323878541846e-01,4.310988572902267890e-01,6.573338330661140105e+01
2.489999999999999991e-01,1.762718596732014475e+00,-2.697253320034023183e+00,1.000000000000000000e+01,-1.909542528832361072e-02,5.679683054536012188e-01,4.311565916427417822e-01,6.573337795284510321e+01
2.500000000000000000e-01,1.735699364210213425e+00,-2.702748044384402082e+00,1.000000000000000000e+01,-1.965267555533384974e-02,5.706696863306190970e-01,4.312110041009009631e-01,6.573337246433361258e+01
2.510000000000000009e-01,1.708624888975811773e+00,-2.708189556726034120e+00,1.000000000000000000e+01,-2.020490754478083961e-02,5.733765222369244796e-01,4.312622276781604147e-01,6.573336684275862751e+01
2.520000000000000018e-01,1.681495716767548609e+00,-2.713576140590608698e+00,1.000000000000000000e+01,-2.075195082973885913e-02,5.760887586722556186e-01,4.313103928708070245e-01,6.573336108992330651e+01
2.530000000000000027e-01,1.654312410623052898e+00,-2.718906087160211094e+00,1.000000000000000000e+01,-2.129363563761878936e-02,5.788063394255189564e-01,4.313556276092976871e-01,6.573335520775219720e+01
2.540000000000000036e-01,1.627075550797602022e+00,-2.724177696087950462e+00,1.000000000000000000e+01,-2.182979292974763369e-02,5.815292065830536261e-01,4.313980572118998880e-01,6.573334919829093792e+01
2.550000000000000044e-01,1.599785734674554316e+00,-2.729389276326023239e+00,1.000000000000000000e+01,-2.236025448171880328e-02,5.842573005377225126e-01,4.314378043407289809e-01,6.573334306370554714e+01
2.560000000000000053e-01,1.572443576667386100e+00,-2.734539146960577316e+00,1.000000000000000000e+01,-2.288485296445228606e-02,5.869905599988372025e-01,4.314749889602748079e-01,6.573333680628194031e+01
2.570000000000000062e-01,1.545049708113265918e+00,-2.739625638052715306e+00,1.000000000000000000e+01,-2.340342202590169063e-02,5.897289220029213741e-01,4.315097282985084770e-01,6.573333042842489249e+01
2.580000000000000071e-01,1.517604777158108487e+00,-2.744647091484953449e+00,1.000000000000000000e+01,-2.391579637334308867e-02,5.924723219253203998e-01,4.315421368106572286e-01,6.573332393265694407e+01
2.590000000000000080e-01,1.490109448633056388e+00,-2.749601861812436709e+00,1.000000000000000000e+01,-2.442181185617855674e-02,5.952206934926606019e-01,4.315723261457334314e-01,6.573331732161716445e+01
2.600000000000000089e-01,1.462564403922344214e+00,-2.754488317118183538e+00,1.000000000000000000e+01,-2.492130554918534427e-02,5.979739687961624917e-01,4.316004051159000321e-01,6.573331059805958887e+01
2.610000000000000098e-01,1.434970340822508961e+00,-2.759304839871622672e+00,1.000000000000000000e+01,-2.541411583613971750e-02,6.007320783058125446e-01,4.316264796687521166e-01,6.573330376485151305e+01
2.620000000000000107e-01,1.407327973392917375e+00,-2.764049827789661684e+00,1.000000000000000000e+01,-2.590008249374275290e-02,6.034949508853951761e-01,4.316506528625909112e-01,6.573329682497167425e+01
2.630000000000000115e-01,1.379638031797586928e+00,-2.768721694699508351e+00,1.000000000000000000e+01,-2.637904677577359788e-02,6.062625138083866938e-01,4.316730248447626095e-01,6.573328978150804858e+01
2.640000000000000124e-01,1.351901262138288651e+00,-2.773318871402453478e+00,1.000000000000000000e+01,-2.685085149739408275e-02,6.090346927747141148e-01,4.316936928331310264e-01,6.573328263765566248e+01
2.650000000000000133e-01,1.324118426278924288e+00,-2.777839806537806044e+00,1.000000000000000000e+01,-2.731534111952705832e-02,6.118114119283764030e-01,4.317127511007486929e-01,6.573327539671396380e+01
2.660000000000000142e-01,1.296290301661181754e+00,-2.782282967446155997e+00,1.000000000000000000e+01,-2.777236183322936980e-02,6.145925938759306817e-01,4.317302909637873998e-01,6.573326806208423534e+01
2.670000000000000151e-01,1.268417681111477791e+00,-2.786646841031130251e+00,1.000000000000000000e+01,-2.822176164397902087e-02,6.173781597058397574e-01,4.317464007727836450e-01,6.573326063726662483e+01
2.680000000000000160e-01,1.240501372639210009e+00,-2.790929934618791908e+00,1.000000000000000000e+01,-2.866339045579491263e-02,6.201680290086802882e-01,4.317611659072513874e-01,6.573325312585714642e+01
2.690000000000000169e-01,1.212542199226343875e+00,-2.795130776813822937e+00,1.000000000000000000e+01,-2.909710015510635558e-02,6.229621198982077113e-01,4.317746687737079037e-01,6.573324553154434113e+01
2.700000000000000178e-01,1.184540998608372142e+00,-2.799247918351619902e+00,1.000000000000000000e+01,-2.952274469428860584e-02,6.257603490332743768e-01,4.317869888071554918e-01,6.573323785810583786e+01
2.710000000000000187e-01,1.156498623046692487e+00,-2.803279932945430097e+00,1.000000000000000000e+01,-2.994018017477977772e-02,6.285626316405963365e-01,4.317982024760545490e-01,6.573323010940464428e+01
2.720000000000000195e-01,1.128415939092458409e+00,-2.807225418127633709e+00,1.000000000000000000e+01,-3.034926492969374986e-02,6.313688815383631248e-01,4.318083832908201081e-01,6.573322228938548051e+01
2.730000000000000204e-01,1.100293827341964903e+00,-2.811082996084290020e+00,1.000000000000000000e+01,-3.074985960584306413e-02,6.341790111606835367e-01,4.318176018158670915e-01,6.573321440207062949e+01
2.740000000000000213e-01,1.072133182183643951e+00,-2.814851314482049727e+00,1.000000000000000000e+01,-3.114182724508529621e-02,6.369929315828603000e-01,4.318259256852245986e-01,6.573320645155583009e+01
2.750000000000000222e-01,1.043934911536748666e+00,-2.818529047286532307e+00,1.000000000000000000e+01,-3.152503336490610625e-02,6.398105525474860888e-01,4.318334196217334942e-01,6.573319844200604223e+01
2.760000000000000231e-01,1.015699936581819340e+00,-2.822114895571272708e+00,1.000000000000000000e+01,-3.189934603815187258e-02,6.426317824913500010e-01,4.318401454598360667e-01,6.573319037765079997e+01
2.770000000000000240e-01,9.874291914830285455e-01,-2.825607588316335850e+00,1.000000000000000000e+01,-3.226463597182488430e-02,6.454565285731458379e-01,4.318461621719597576e-01,6.573318226277976351e+01
2.780000000000000249e-01,9.591236231025158654e-01,-2.829005883195703674e+00,1.000000000000000000e+01,-3.262077658485396103e-02,6.482846967019707529e-01,4.318515258984919614e-01,6.573317410173781639e+01
2.790000000000000258e-01,9.307841907068289400e-01,-2.832308567352535889e+00,1.000000000000000000e+01,-3.296764408475383323e-02,6.511161915666020539e-01,4.318562899813357947e-01,6.573316589892024808e+01
2.800000000000000266e-01,9.024118656655987225e-01,-2.835514458161417561e+00,1.000000000000000000e+01,-3.330511754308676520e-02,6.539509166655399497e-01,4.318605050010312363e-01,6.573315765876766648e+01
2.810000000000000275e-01,8.740076311425836186e-01,-2.838622403976709840e+00,1.000000000000000000e+01,-3.363307896964064930e-02,6.567887743378019172e-01,4.318642188174190433e-01,6.573314938576099564e+01
2.820000000000000284e-01,8.455724817792276138e-01,-2.841631284866126261e+00,1.000000000000000000e+01,-3.395141338523828545e-02,6.596296657944542563e-01,4.318674766138193011e-01,6.573314108441610415e+01
2.830000000000000293e-01,8.171074233708862655e-01,-2.844540013328666905e+00,1.000000000000000000e+01,-3.426000889309357283e-02,6.624734911508662893e-01,4.318703209446896896e-01,6.573313275927850441e+01
2.840000000000000302e-01,7.886134725358819875e-01,-2.847347534996059970e+00,1.000000000000000000e+01,-3.455875674863123637e-02,6.653201494596698851e-01,4.318727917867223320e-01,6.573312441491790992e+01
2.850000000000000311e-01,7.600916563775600432e-01,-2.850052829316863878e+00,1.000000000000000000e+01,-3.484755142768785480e-02,6.681695387444069878e-01,4.318749265933315984e-01,6.573311605592286355e+01
2.860000000000000320e-01,7.315430121395235519e-01,-2.852654910222399032e+00,1.000000000000000000e+01,-3.512629069301331092e-02,6.710215560338486096e-01,4.318767603524795162e-01,6.573310768689492534e+01
2.870000000000000329e-01,7.029685868542363547e-01,-2.855152826773704522e+00,1.000000000000000000e+01,-3.539487565899319260e-02,6.738760973969651902e-01,4.318783256477783383e-01,6.573309931244327231e+01
2.880000000000000338e-01,6.743694369851879200e-01,-2.857545663788715107e+00,1.000000000000000000e+01,-3.565321085451426952e-02,6.767330579785290068e-01,4.318796527228046522e-01,6.573309093717895735e+01
2.889999999999999791e-01,6.457466280628246791e-01,-2.859832542448889292e+00,1.000000000000000000e+01,-3.590120428389697443e-02,6.795923320353288721e-01,4.318807695485520903e-01,6.573308256570916797e+01
2.899999999999999800e-01,6.171012343144588463e-01,-2.862012620884526459e+00,1.000000000000000000e+01,-3.613876748582067061e-02,6.824538129729752489e-01,4.318817018939451469e-01,6.573307420263159884e+01
2.909999999999999809e-01,5.884343382883733264e-01,-2.864085094738043402e+00,1.000000000000000000e+01,-3.636581559016949933e-02,6.853173933832742426e-01,4.318824733993292808e-01,6.573306585252858270e+01
2.919999999999999818e-01,5.597470304723495271e-01,-2.866049197704496621e+00,1.000000000000000000e+01,-3.658226737272890494e-02,6.881829650821481570e-01,4.318831056528477652e-01,6.573305751996149127e+01
2.929999999999999827e-01,5.310404089068504474e-01,-2.867904202048664253e+00,1.000000000000000000e+01,-3.678804530766510705e-02,6.910504191480788538e-01,4.318836182696095261e-01,6.573304920946497987e+01
2.939999999999999836e-01,5.023155787930990712e-01,-2.869649419098031728e+00,1.000000000000000000e+01,-3.698307561772236352e-02,6.939196459610500467e-01,4.318840289735468296e-01,6.573304092554124622e+01
2.949999999999999845e-01,4.735736520962994800e-01,-2.871284199711041207e+00,1.000000000000000000e+01,-3.716728832207540772e-02,6.967905352419646592e-01,4.318843536818568474e-01,6.573303267265437455e+01
2.959999999999999853e-01,4.448157471442523714e-01,-2.872807934720011058e+00,1.000000000000000000e+01,-3.734061728177714978e-02,6.996629760925109354e-01,4.318846065919152433e-01,6.573302445522487858e+01
2.969999999999999862e-01,4.160429882216242214e-01,-2.874220055348142289e+00,1.000000000000000000e+01,-3.750300024274461075e-02,7.025368570354523223e-01,4.318848002705454880e-01,6.573301627762391774e+01
2.979999999999999871e-01,3.872565051601343789e-01,-2.875520033600075909e+00,1.000000000000000000e+01,-3.765437887622893887e-02,7.054120660553147015e-01,4.318849457455228302e-01,6.573300814416801074e+01
2.989999999999999880e-01,3.584574329249295421e-01,-2.876707382625490972e+00,1.000000000000000000e+01,-3.779469881671851383e-02,7.082884906394438795e-01,4.318850525991876355e-01,6.573300005911352173e+01
2.999999999999999889e-01,3.296469111974206223e-01,-2.877781657055263231e+00,1.000000000000000000e+01,-3.792390969722723992e-02,7.111660178194061377e-01,4.318851290640378093e-01,6.573299202665143071e+01
3.009999999999999898e-01,3.008260839548608789e-01,-2.878742453309746985e+00,1.000000000000000000e+01,-3.804196518192339699e-02,7.140445342127040851e-01,4.318851821201669661e-01,6.573298405090213237e+01
3.019999999999999907e-01,2.719960990469491580e-01,-2.879589409878770656e+00,1.000000000000000000e+01,-3.814882299605783234e-02,7.169239260647799483e-01,4.318852175944107308e-01,6.573297613591034860e+01
3.029999999999999916e-01,2.431581077697456406e-01,-2.880322207572976190e+00,1.000000000000000000e+01,-3.824444495315366260e-02,7.198040792912768771e-01,4.318852402610602881e-01,6.573296828564011207e+01
3.039999999999999925e-01,2.143132644371911477e-01,-2.880940569746171853e+00,1.000000000000000000e+01,-3.832879697942321445e-02,7.226848795205299547e-01,4.318852539439991256e-01,6.573296050397010504e+01
3.049999999999999933e-01,1.854627259505241821e-01,-2.881444262488400021e+00,1.000000000000000000e+01,-3.840184913538149253e-02,7.255662121362586037e-01,4.318852616201163119e-01,6.573295279468881347e+01
3.059999999999999942e-01,1.566076513658929692e-01,-2.881833094789461924e+00,1.000000000000000000e+01,-3.846357563462914769e-02,7.284479623204281884e-01,4.318852655238464289e-01,6.573294516149013589e+01
3.069999999999999951e-01,1.277492014604615922e-01,-2.882106918672686646e+00,1.000000000000000000e+01,-3.851395485978162392e-02,7.313300150962543933e-01,4.318852672526850567e-01,6.573293760796906327e+01
3.079999999999999960e-01,9.888853829731186762e-02,-2.882265629298758292e+00,1.000000000000000000e+01,-3.855296937552488840e-02,7.342122553713182898e-01,4.318852678735258799e-01,6.573293013761737313e+01
3.089999999999999969e-01,7.002682478944398381e-02,-2.882309165039468990e+00,1.000000000000000000e+01,-3.858060593878204908e-02,7.370945679807625606e-01,4.318852680296643709e-01,6.573292275381973582e+01
3.099999999999999978e-01,4.116522426318014460e-02,-2.882237507521296038e+00,1.000000000000000000e+01,-3.859685550597884152e-02,7.399768377305394607e-01,4.318852680483114548e-01,6.573291545984993434e+01
3.109999999999999987e-01,1.230490002127622093e-02,-2.882050681638742784e+00,1.000000000000000000e+01,-3.860171323739996357e-02,7.428589494406787619e-01,4.318852680484603357e-01,6.573290825886724065e+01
3.119999999999999996e-01,9.983447014906046135e+00,-2.881748755537429485e+00,1.000000000000000000e+01,-3.859517849863202538e-02,7.457407879885471491e-01,4.319179417427875811e-01,6.573290115391299082e+01
3.130000000000000004e-01,9.954592730862808381e+00,-2.881331840566951907e+00,1.000000000000000000e+01,-3.857725485909283686e-02,7.486222383520675372e-01,4.320075599680884282e-01,6.573289414790748708e+01
3.140000000000000013e-01,9.925743208503952530e+00,-2.880800091203574720e+00,1.000000000000000000e+01,-3.854795008765050934e-02,7.515031856528691101e-01,4.321540840227194868e-01,6.573288724364695668e+01
3.150000000000000022e-01,9.896899606673931871e+00,-2.880153704942859605e+00,1.000000000000000000e+01,-3.850727614533983739e-02,7.543835151993371069e-01,4.323574544678199794e-01,6.573288044380080919e+01
3.160000000000000031e-01,9.868063082015497756e+00,-2.879392922162373747e+00,1.000000000000000000e+01,-3.845524917518723662e-02,7.572631125295328225e-01,4.326175912854481886e-01,6.573287375090924911e+01
3.170000000000000040e-01,9.839234788537451593e+00,-2.878518025954656778e+00,1.000000000000000000e+01,-3.839188948915929489e-02,7.601418634539537367e-01,4.329343940505079869e-01,6.573286716738084579e+01
3.180000000000000049e-01,9.810415877184242461e+00,-2.877529341930676221e+00,1.000000000000000000e+01,-3.831722155225386617e-02,7.630196540981051267e-01,4.333077421162161991e-01,6.573286069549055810e+01
3.190000000000000058e-01,9.781607495407680375e+00,-2.876427237994026331e+00,1.000000000000000000e+01,-3.823127396375628623e-02,7.658963709448526336e-01,4.337374948128445706e-01,6.573285433737800076e+01
3.200000000000000067e-01,9.752810786741081372e+00,-2.875212124086170107e+00,1.000000000000000000e+01,-3.813407943568707797e-02,7.687719008765275808e-01,4.342234916594548411e-01,6.573284809504569637e+01
3.210000000000000075e-01,9.724026890376121557e+00,-2.873884451903065962e+00,1.000000000000000000e+01,-3.802567476847110162e-02,7.716461312167554043e-01,4.347655525883277750e-01,6.573284197035795273e+01
3.220000000000000084e-01,9.695256940742691398e+00,-2.872444714583548997e+00,1.000000000000000000e+01,-3.790610082386167146e-02,7.745189497719802141e-01,4.353634781817732891e-01,6.573283596503969761e+01
3.230000000000000093e-01,9.666502067092036299e+00,-2.870893446369877644e+00,1.000000000000000000e+01,-3.777540249515674159e-02,7.773902448726567327e-01,4.360170499209936601e-01,6.573283008067556921e+01
3.240000000000000102e-01,9.637763393083455199e+00,-2.869231222240895551e+00,1.000000000000000000e+01,-3.763362867474754486e-02,7.802599054140815227e-01,4.367260304466578646e-01,6.573282431870950404e+01
3.250000000000000111e-01,9.609042036374836115e+00,-2.867458657518281218e+00,1.000000000000000000e+01,-3.748083221904355972e-02,7.831278208968378562e-01,4.374901638308322238e-01,6.573281868044426801e+01
3.260000000000000120e-01,9.580339108217305721e+00,-2.865576407446405849e+00,1.000000000000000000e+01,-3.731706991082078123e-02,7.859938814668265827e-01,4.383091758598998688e-01,6.573281316704138533e+01
3.270000000000000129e-01,9.551655713054238106e+00,-2.863585166746340782e+00,1.000000000000000000e+01,-3.714240241904353396e-02,7.888579779548576809e-01,4.391827743280899421e-01,6.573280777952129483e+01
3.280000000000000138e-01,9.522992948124894497e+00,-2.861485669144592237e+00,1.000000000000000000e+01,-3.695689425621300622e-02,7.917200019157762947e-01,4.401106493412267895e-01,6.573280251876366265e+01
3.290000000000000147e-01,9.494351903072947962e+00,-2.859278686877172238e+00,1.000000000000000000e+01,-3.676061373329867626e-02,7.945798456670993826e-01,4.410924736302989646e-01,6.573279738550814955e+01
3.300000000000000155e-01,9.465733659560127577e+00,-2.856965030169635433e+00,1.000000000000000000e+01,-3.655363291231154138e-02,7.974374023271386669e-01,4.421279028744387052e-01,6.573279238035505045e+01
3.310000000000000164e-01,9.437139290885234288e+00,-2.854545546693754599e+00,1.000000000000000000e+01,-3.633602755658084382e-02,8.002925658525845698e-01,4.432165760328939386e-01,6.573278750376653079e+01
3.320000000000000173e-01,9.408569861608750529e+00,-2.852021121001509396e+00,1.000000000000000000e+01,-3.610787707879843655e-02,8.031452310755315960e-01,4.443581156855676562e-01,6.573278275606784860e+01
3.330000000000000182e-01,9.380026427183274507e+00,-2.849392673937118037e+00,1.000000000000000000e+01,-3.586926448689742308e-02,8.059952937399199602e-01,4.455521283816920586e-01,6.573277813744890352e+01
3.340000000000000191e-01,9.351510033589997661e+00,-2.846661162027835701e+00,1.000000000000000000e+01,-3.562027632783402314e-02,8.088426505373734754e-01,4.467982049961990443e-01,6.573277364796598476e+01
3.350000000000000200e-01,9.323021716981431339e+00,-2.843827576854283556e+00,1.000000000000000000e+01,-3.536100262934369770e-02,8.116871991424126076e-01,4.480959210933437298e-01,6.573276928754360426e+01
3.360000000000000209e-01,9.294562503330594083e+00,-2.840892944401089970e+00,1.000000000000000000e+01,-3.509153683974464144e-02,8.145288382470234900e-01,4.494448372971329708e-01,6.573276505597678465e+01
3.370000000000000218e-01,9.266133408086846046e+00,-2.837858324388634390e+00,1.000000000000000000e+01,-3.481197576586361059e-02,8.173674675945632462e-01,4.508444996681076899e-01,6.573276095293324772e+01
3.380000000000000226e-01,9.237735435838557052e+00,-2.834724809586715466e+00,1.000000000000000000e+01,-3.452241950916073304e-02,8.202029880129828587e-01,4.522944400860246517e-01,6.573275697795608608e+01
3.390000000000000235e-01,9.209369579982798371e+00,-2.831493525110969411e+00,1.000000000000000000e+01,-3.422297140013162708e-02,8.230353014473508200e-01,4.537941766379821606e-01,6.573275313046630686e+01
3.400000000000000244e-01,9.181036822402214526e+00,-2.828165627702885043e+00,1.000000000000000000e+01,-3.391373793106645246e-02,8.258643109916614655e-01,4.553432140115322158e-01,6.573274940976581604e+01
3.410000000000000253e-01,9.152738133149238564e+00,-2.824742304994272146e+00,1.000000000000000000e+01,-3.359482868724688459e-02,8.286899209199108940e-01,4.569410438923224849e-01,6.573274581504038849e+01
3.420000000000000262e-01,9.124474470137819537e+00,-2.821224774757051801e+00,1.000000000000000000e+01,-3.326635627666312683e-02,8.315120367164260395e-01,4.585871453658107999e-01,6.573274234536293648e+01
3.430000000000000271e-01,9.096246778842777658e+00,-2.817614284139241754e+00,1.000000000000000000e+01,-3.292843625833398458e-02,8.343305651054339078e-01,4.602809853225974246e-01,6.573273899969676393e+01
3.440000000000000280e-01,9.068055992006948784e+00,-2.813912108888027230e+00,1.000000000000000000e+01,-3.258118706931392022e-02,8.371454140798563204e-01,4.620220188669211803e-01,6.573273577689913338e+01
3.450000000000000289e-01,9.039903029356235464e+00,-2.810119552560805367e+00,1.000000000000000000e+01,-3.222472995047161171e-02,8.399564929293189541e-01,4.638096897278695674e-01,6.573273267572476186e+01
3.460000000000000298e-01,9.011788797322665800e+00,-2.806237945725097216e+00,1.000000000000000000e+01,-3.185918887112513392e-02,8.427637122673623526e-01,4.656434306728554073e-01,6.573272969482970041e+01
3.470000000000000306e-01,8.983714188775598686e+00,-2.802268645148228376e+00,1.000000000000000000e+01,-3.148469045261917398e-02,8.455669840578462493e-01,4.675226639229175807e-01,6.573272683277500050e+01
3.480000000000000315e-01,8.955680082761146465e+00,-2.798213032977676207e+00,1.000000000000000000e+01,-3.110136389092999637e-02,8.483662216405351009e-01,4.694468015694081009e-01,6.573272408803083522e+01
3.490000000000000324e-01,8.927687344249919832e+00,-2.794072515912984223e+00,1.000000000000000000e+01,-3.070934087838386381e-02,8.511613397558583927e-01,4.714152459916331472e-01,6.573272145898039298e+01
3.500000000000000333e-01,8.899736823893171334e+00,-2.789848524370141636e+00,1.000000000000000000e+01,-3.030875552457465080e-02,8.539522545688369437e-01,4.734273902750220087e-01,6.573271894392408399e+01
3.510000000000000342e-01,8.871829357787408554e+00,-2.785542511639323315e+00,1.000000000000000000e+01,-2.989974427656611269e-02,8.567388836921685513e-01,4.754826186294049406e-01,6.573271654108373241e+01
3.519999999999999796e-01,8.843965767247546239e+00,-2.781155953036877015e+00,1.000000000000000000e+01,-2.948244583846394359e-02,8.595211462084663134e-01,4.775803068069877644e-01,6.573271424860678280e+01
3.529999999999999805e-01,8.816146858588632895e+00,-2.776690345052451825e+00,1.000000000000000000e+01,-2.905700109044231927e-02,8.622989626916461869e-01,4.797198225196195320e-01,6.573271206457063442e+01
3.539999999999999813e-01,8.788373422916224698e+00,-2.772147204492132033e+00,1.000000000000000000e+01,-2.862355300730895155e-02,8.650722552274581201e-01,4.819005258549578508e-01,6.573270998698704659e+01
3.549999999999999822e-01,8.760646235925415581e+00,-2.767528067618459264e+00,1.000000000000000000e+01,-2.818224657669201119e-02,8.678409474331574280e-01,4.841217696911447876e-01,6.573270801380648720e+01
3.559999999999999831e-01,8.732966057708567931e+00,-2.762834489288188422e+00,1.000000000000000000e+01,-2.773322871693135322e-02,8.706049644763150797e-01,4.863829001096171556e-01,6.573270614292262337e+01
3.569999999999999840e-01,8.705333632571756297e+00,-2.758068042088636318e+00,1.000000000000000000e+01,-2.727664819475554212e-02,8.733642330927641195e-01,4.886832568056828086e-01,6.573270437217669837e+01
3.579999999999999849e-01,8.677749688859931254e+00,-2.753230315473449874e+00,1.000000000000000000e+01,-2.681265554282509164e-02,8.761186816036823366e-01,4.910221734965069529e-01,6.573270269936202226e+01
3.589999999999999858e-01,8.650214938790815822e+00,-2.748322914898623459e+00,1.000000000000000000e+01,-2.634140297722107130e-02,8.788682399318102911e-01,4.933989783261610862e-01,6.573270112222839145e+01
3.599999999999999867e-01,8.622730078297513145e+00,-2.743347460959566497e+00,1.000000000000000000e+01,-2.586304431495699968e-02,8.816128396168063652e-01,4.958129942673998314e-01,6.573269963848662201e+01
3.609999999999999876e-01,8.595295786879823652e+00,-2.738305588530018930e+00,1.000000000000000000e+01,-2.537773489159045673e-02,8.843524138297400583e-01,4.982635395198407591e-01,6.573269824581295495e+01
3.619999999999999885e-01,8.567912727464245037e+00,-2.733198945903583255e+00,1.000000000000000000e+01,-2.488563147900942074e-02,8.870868973867261920e-01,5.007499279042351148e-01,6.573269694185333378e+01
3.629999999999999893e-01,8.540581546272619562e+00,-2.728029193938639185e+00,1.000000000000000000e+01,-2.438689220346665701e-02,8.898162267617029109e-01,5.032714692525280809e-01,6.573269572422802298e+01
3.639999999999999902e-01,8.513302872699396673e+00,-2.722798005207372807e+00,1.000000000000000000e+01,-2.388167646393389229e-02,8.925403400983574764e-01,5.058274697934197484e-01,6.573269459053580022e+01
3.649999999999999911e-01,8.486077319197471880e+00,-2.717507063149648072e+00,1.000000000000000000e+01,-2.337014485084565329e-02,8.952591772212052934e-01,5.084172325331502984e-01,6.573269353835821960e+01
3.659999999999999920e-01,8.458905481172529051e+00,-2.712158061232414319e+00,1.000000000000000000e+01,-2.285245906530089521e-02,8.979726796458260552e-01,5.110400576312444931e-01,6.573269256526401705e+01
3.669999999999999929e-01,8.431787936885852375e+00,-2.706752702115335030e+00,1.000000000000000000e+01,-2.232878183878856532e-02,9.006807905882643350e-01,5.136952427709643443e-01,6.573269166881308934e+01
3.679999999999999938e-01,8.404725247365519181e+00,-2.701292696823292427e+00,1.000000000000000000e+01,-2.179927685350135230e-02,9.033834549736007302e-01,5.163820835242296514e-01,6.573269084656074313e+01
3.689999999999999947e-01,8.377717956325922088e+00,-2.695779763926409611e+00,1.000000000000000000e+01,-2.126410866329977306e-02,9.060806194437011074e-01,5.190998737107807015e-01,6.573269009606177349e+01
3.699999999999999956e-01,8.350766590095521025e+00,-2.690215628728198638e+00,1.000000000000000000e+01,-2.072344261538670157e-02,9.087722323641521660e-01,5.218479057513680797e-01,6.573268941487425820e+01
3.709999999999999964e-01,8.323871657552754044e+00,-2.684602022462430959e+00,1.000000000000000000e+01,-2.017744477275032478e-02,9.114582438303909795e-01,5.246254710147695288e-01,6.573268880056360786e+01
3.719999999999999973e-01,8.297033650070016364e+00,-2.678940681499297760e+00,1.000000000000000000e+01,-1.962628183743130028e-02,9.141386056730388399e-01,5.274318601584436772e-01,6.573268825070621801e+01
3.729999999999999982e-01,8.270253041465597477e+00,-2.673233346561401103e+00,1.000000000000000000e+01,-1.907012107466770842e-02,9.168132714624486201e-01,5.302663634626462175e-01,6.573268776289326354e+01
3.739999999999999991e-01,8.243530287963491077e+00,-2.667481761950103891e+00,1.000000000000000000e+01,-1.850913023796916385e-02,9.194821965124753138e-01,5.331282711578441136e-01,6.573268733473423708e+01
3.750000000000000000e-01,8.216865828160958785e+00,-2.661687674782726276e+00,1.000000000000000000e+01,-1.794347749516913074e-02,9.221453378834814085e-01,5.360168737452775112e-01,6.573268696386050181e+01
3.760000000000000009e-01,8.190260083003742864e+00,-2.655852834241068106e+00,1.000000000000000000e+01,-1.737333135550225491e-02,9.248026543845879743e-01,5.389314623105309066e-01,6.573268664792854565e+01
3.770000000000000018e-01,8.163713455768812466e+00,-2.649978990831701520e+00,1.000000000000000000e+01,-1.679886059775117721e-02,9.274541065751825686e-01,5.418713288299866759e-01,6.573268638462340618e+01
3.780000000000000027e-01,8.137226332054508404e+00,-2.644067895658458678e+00,1.000000000000000000e+01,-1.622023419950499937e-02,9.300996567656970582e-01,5.448357664700484992e-01,6.573268617166169747e+01
3.790000000000000036e-01,8.110799079777983422e+00,-2.638121299707508971e+00,1.000000000000000000e+01,-1.563762126756923151e-02,9.327392690176671275e-01,5.478240698790309837e-01,6.573268600679475071e+01
3.800000000000000044e-01,8.084432049179788748e+00,-2.632140953145404971e+00,1.000000000000000000e+01,-1.505119096956473654e-02,9.353729091430861287e-01,5.508355354716264474e-01,6.573268588781138533e+01
3.810000000000000053e-01,8.058125572835487915e+00,-2.626128604630443508e+00,1.000000000000000000e+01,-1.446111246675084970e-02,9.380005447030679289e-01,5.538694617058694813e-01,6.573268581254086484e+01
3.820000000000000062e-01,8.031879965674152189e+00,-2.620086000637663393e+00,1.000000000000000000e+01,-1.386755484810554308e-02,9.406221450058300793e-01,5.569251493525327890e-01,6.573268577885546904e+01
3.830000000000000071e-01,8.005695525003611479e+00,-2.614014884797788874e+00,1.000000000000000000e+01,-1.327068706569317809e-02,9.432376811040135145e-01,5.600019017568971247e-01,6.573268578467300927e+01
3.840000000000000080e-01,7.979572530542299980e+00,-2.607916997250383506e+00,1.000000000000000000e+01,-1.267067787134812037e-02,9.458471257913509955e-01,5.630990250928513685e-01,6.573268582795928694e+01
3.850000000000000089e-01,7.953511244457565077e+00,-2.601794074011475111e+00,1.000000000000000000e+01,-1.206769575470019798e-02,9.484504535986999496e-01,5.662158286092867643e-01,6.573268590673032463e+01
3.860000000000000098e-01,7.927511911410294765e+00,-2.595647846355877864e+00,1.000000000000000000e+01,-1.146190888256572692e-02,9.510476407894535855e-01,5.693516248687624515e-01,6.573268601905454034e+01
3.870000000000000107e-01,7.901574758605700133e+00,-2.589480040214415801e+00,1.000000000000000000e+01,-1.085348503972561988e-02,9.536386653543463821e-01,5.725057299784269693e-01,6.573268616305480805e+01
3.880000000000000115e-01,7.875699995850113488e+00,-2.583292375586227152e+00,1.000000000000000000e+01,-1.024259157110987001e-02,9.562235070056668285e-01,5.756774638131925137e-01,6.573268633691016305e+01
3.890000000000000124e-01,7.849887815613648456e+00,-2.577086565966315579e+00,1.000000000000000000e+01,-9.629395325405562533e-03,9.588021471708946253e-01,5.788661502311658325e-01,6.573268653885770618e+01
3.900000000000000133e-01,7.824138393098558630e+00,-2.570864317788479791e+00,1.000000000000000000e+01,-9.014062600103411177e-03,9.613745689857770005e-01,5.820711172813513024e-01,6.573268676719420966e+01
3.910000000000000142e-01,7.798451886313148229e+00,-2.564627329883736540e+00,1.000000000000000000e+01,-8.396759087995723722e-03,9.639407572868594620e-01,5.852916974036483921e-01,6.573268702027745292e+01
3.920000000000000151e-01,7.772828436151073994e+00,-2.558377292954333360e+00,1.000000000000000000e+01,-7.777649825136677061e-03,9.665006986034859748e-01,5.885272276211761522e-01,6.573268729652770048e+01
3.930000000000000160e-01,7.747268166475878459e+00,-2.552115889063421683e+00,1.000000000000000000e+01,-7.156899140273729684e-03,9.690543811492862147e-01,5.917770497249636996e-01,6.573268759442886733e+01
3.940000000000000169e-01,7.721771184210602712e+00,-2.545844791140444485e+00,1.000000000000000000e+01,-6.534670605757064536e-03,9.716017948131632220e-01,5.950405104510556598e-01,6.573268791252955623e+01
3.950000000000000178e-01,7.696337579432311671e+00,-2.539565662502267784e+00,1.000000000000000000e+01,-5.911126989932022693e-03,9.741429311497985521e-01,5.983169616500869648e-01,6.573268824944412358e+01
3.960000000000000187e-01,7.670967425471379997e+00,-2.533280156390070648e+00,1.000000000000000000e+01,-5.286430211017625197e-03,9.766777833696905775e-01,6.016057604493905142e-01,6.573268860385336154e+01
3.970000000000000195e-01,7.645660779015374331e+00,-2.526989915521987040e+00,1.000000000000000000e+01,-4.660741292472458941e-03,9.792063463287412617e-01,6.049062694077069757e-01,6.573268897450526538e+01
3.980000000000000204e-01,7.620417680217375533e+00,-2.520696571661476870e+00,1.000000000000000000e+01,-4.034220319847433081e-03,9.817286165174072821e-01,6.082178566625723315e-01,6.573268936021557352e+01
3.990000000000000213e-01,7.595238152808582832e+00,-2.514401745201382266e+00,1.000000000000000000e+01,-3.407026399123211109e-03,9.842445920494315992e-01,6.115398960704665487e-01,6.573268975986832174e+01
4.000000000000000222e-01,7.570122204215039119e+00,-2.508107044763606464e+00,1.000000000000000000e+01,-2.779317616528448852e-03,9.867542726501706829e-01,6.148717673398105266e-01,6.573269017241591428e+01
4.010000000000000231e-01,7.545069825678323738e+00,-2.501814066814350923e+00,1.000000000000000000e+01,-2.151250999833382270e-03,9.892576596445328274e-01,6.182128561569063541e-01,6.573269059687956428e+01
4.020000000000000240e-01,7.520080992380050233e+00,-2.495524395294803632e+00,1.000000000000000000e+01,-1.522982481111752849e-03,9.917547559445439864e-01,6.215625543049186907e-01,6.573269103234932231e+01
4.030000000000000249e-01,7.495155663570022497e+00,-2.489239601267185797e+00,1.000000000000000000e+01,-8.946668609625768554e-04,9.942455660365548953e-01,6.249202597760020739e-01,6.573269147798394840e+01
4.040000000000000258e-01,7.470293782697886797e+00,-2.482961242576026795e+00,1.000000000000000000e+01,-2.664577741818283455e-04,9.967300959681066885e-01,6.282853768766823999e-01,6.573269193301092628e+01
4.050000000000000266e-01,7.445495277548129565e+00,-2.476690863524532826e+00,1.000000000000000000e+01,3.614923431272600452e-04,9.992083533344681134e-01,6.316573163266056001e-01,6.573269239672610809e+01
4.060000000000000275e-01,7.420760060378269962e+00,-2.470429994565904064e+00,1.000000000000000000e+01,9.890322850178928996e-04,1.001680347264861215e+00,6.350354953507699740e-01,6.573269286849337334e+01
4.070000000000000284e-01,7.396088028060096242e+00,-2.464180152009435520e+00,1.000000000000000000e+01,1.616012105751271242e-03,1.004146088408389037e+00,6.384193377653627488e-01,6.573269334774417416e+01
4.080000000000000293e-01,7.371479062223796674e+00,-2.457942837741227127e+00,1.000000000000000000e+01,2.242283148451078116e-03,1.006605588919679883e+00,6.418082740573249900e-01,6.573269383397703791e+01
4.090000000000000302e-01,7.346933029404842941e+00,-2.451719538959320932e+00,1.000000000000000000e+01,2.867698072377092289e-03,1.009058862444264681e+00,6.452017414577707610e-01,6.573269432675678559e+01
4.100000000000000311e-01,7.322449781193471452e+00,-2.445511727923063816e+00,1.000000000000000000e+01,3.492110878835209559e-03,1.011505924103698328e+00,6.485991840093914274e-01,6.573269482571389233e+01
4.110000000000000320e-01,7.298029154386632023e+00,-2.439320861716495870e+00,1.000000000000000000e+01,4.115376935742173434e-03,1.013946790480442450e+00,6.520000526279763342e-01,6.573269533054364899e+01
4.120000000000000329e-01,7.273670971142257358e+00,-2.433148382025541512e+00,1.000000000000000000e+01,4.737353000864282307e-03,1.016381479602520788e+00,6.554038051581836388e-01,6.573269584100513896e+01
4.130000000000000338e-01,7.249375039135709464e+00,-2.426995714928780856e+00,1.000000000000000000e+01,5.357897243750243434e-03,1.018810010927962750e+00,6.588099064236991875e-01,6.573269635692030022e+01
4.140000000000000346e-01,7.225141151718282195e+00,-2.420864270701569509e+00,1.000000000000000000e+01,5.976869266379196584e-03,1.021232405329047133e+00,6.622178282719193287e-01,6.573269687817293061e+01
4.150000000000000355e-01,7.200969088077607161e+00,-2.414755443633261223e+00,1.000000000000000000e+01,6.594130122545728903e-03,1.023648685076360865e+00,6.656270496132986603e-01,6.573269740470722411e+01
4.160000000000000364e-01,7.176858613399851095e+00,-2.408670611857285149e+00,1.000000000000000000e+01,7.209542336004438022e-03,1.026058873822683459e+00,6.690370564555018218e-01,6.573269793652688975e+01
4.169999999999999818e-01,7.152809479033559903e+00,-2.402611137193825019e+00,1.000000000000000000e+01,7.822969917397289141e-03,1.028462996586711586e+00,6.724473419325018853e-01,6.573269847369361685e+01
4.179999999999999827e-01,7.128821422655034823e+00,-2.396578365004833788e+00,1.000000000000000000e+01,8.434278379987641960e-03,1.030861079736636210e+00,6.758574063287667855e-01,6.573269901632571077e+01
4.189999999999999836e-01,7.104894168435110124e+00,-2.390573624061119506e+00,1.000000000000000000e+01,9.043334754225420061e-03,1.033253150973582057e+00,6.792667570986766767e-01,6.573269956459677132e+01
4.199999999999999845e-01,7.081027427207217784e+00,-2.384598226421226652e+00,1.000000000000000000e+01,9.650007601168408833e-03,1.035639239314924964e+00,6.826749088813148791e-01,6.573270011873414376e+01
4.209999999999999853e-01,7.057220896636616558e+00,-2.378653467321839798e+00,1.000000000000000000e+01,1.025416702478514769e-02,1.038019375077495976e+00,6.860813835107758552e-01,6.573270067901728453e+01
4.219999999999999862e-01,7.033474261390672666e+00,-2.372740625079422738e+00,1.000000000000000000e+01,1.085568468316535674e-02,1.040393589860683976e+00,6.894857100221327695e-01,6.573270124577632600e+01
4.229999999999999871e-01,7.009787193310080156e+00,-2.366860961002811958e+00,1.000000000000000000e+01,1.145443379866415388e-02,1.042761916529449273e+00,6.928874246532071846e-01,6.573270181939024326e+01
4.239999999999999880e-01,6.986159351580910837e+00,-2.361015719316475359e+00,1.000000000000000000e+01,1.205028916700673532e-02,1.045124389197255921e+00,6.962860708422832223e-01,6.573270240028531930e+01
4.249999999999999889e-01,6.962590382907390740e+00,-2.355206127094146673e+00,1.000000000000000000e+01,1.264312716538043384e-02,1.047481043208937423e+00,6.996811992219075238e-01,6.573270298893334029e+01
4.259999999999999898e-01,6.939079921685292085e+00,-2.349433394202537162e+00,1.000000000000000000e+01,1.323282575954134489e-02,1.049831915123501824e+00,7.030723676089154495e-01,6.573270358584979078e+01
4.269999999999999907e-01,6.915627590175850159e+00,-2.343698713254838584e+00,1.000000000000000000e+01,1.381926450996293076e-02,1.052177042696889497e+00,7.064591409908235198e-01,6.573270419159214839e+01
4.279999999999999916e-01,6.892232998680101197e+00,-2.338003259573712356e+00,1.000000000000000000e+01,1.440232457705416073e-02,1.054516464864689418e+00,7.098410915087268735e-01,6.573270480675795113e+01
4.289999999999999925e-01,6.868895745713549772e+00,-2.332348191163476248e+00,1.000000000000000000e+01,1.498188872547489593e-02,1.056850221724827676e+00,7.132177984368380796e-01,6.573270543198302107e+01
4.299999999999999933e-01,6.845615418181071554e+00,-2.326734648691182628e+00,1.000000000000000000e+01,1.555784132757632651e-02,1.059178354520233567e+00,7.165888481588047476e-01,6.573270606793951742e+01
4.309999999999999942e-01,6.822391591551967949e+00,-2.321163755476298718e+00,1.000000000000000000e+01,1.613006836599430519e-02,1.061500905621493240e+00,7.199538341409388309e-01,6.573270671533410336e+01
4.319999999999999951e-01,6.799223830035081129e+00,-2.315636617488683768e+00,1.000000000000000000e+01,1.669845743542347147e-02,1.063817918509500249e+00,7.233123569024924038e-01,6.573270737490595650e+01
4.329999999999999960e-01,6.776111686753893082e+00,-2.310154323354572714e+00,1.000000000000000000e+01,1.726289774360003845e-02,1.066129437758108756e+00,7.266640239831090309e-01,6.573270804742489304e+01
4.339999999999999969e-01,6.753054703921524293e+00,-2.304717944370265226e+00,1.000000000000000000e+01,1.782328011152107747e-02,1.068435509016799623e+00,7.300084499075817357e-01,6.573270873368939249e+01
4.349999999999999978e-01,6.730052413015558344e+00,-2.299328534523226608e+00,1.000000000000000000e+01,1.837949697292804926e-02,1.070736178993365151e+00,7.333452561480443554e-01,6.573270943452470760e+01
4.359999999999999987e-01,6.707104334952621372e+00,-2.293987130520310114e+00,1.000000000000000000e+01,1.893144237308227312e-02,1.073031495436620908e+00,7.366740710837217376e-01,6.573271015078081803e+01
4.369999999999999996e-01,6.684209980262639128e+00,-2.288694751822802242e+00,1.000000000000000000e+01,1.947901196685984659e-02,1.075321507119149977e+00,7.399945299583625680e-01,6.573271088333061130e+01
4.380000000000000004e-01,6.661368849262711223e+00,-2.283452400688006811e+00,1.000000000000000000e+01,2.002210301619341756e-02,1.077606263820088728e+00,7.433062748354762883e-01,6.573271163306783649e+01
4.390000000000000013e-01,6.638580432230533290e+00,-2.278261062217079580e+00,1.000000000000000000e+01,2.056061438688799523e-02,1.079885816307956992e+00,7.466089545514925652e-01,6.573271240090515732e+01
4.400000000000000022e-01,6.615844209577308455e+00,-2.273121704408826105e+00,1.000000000000000000e+01,2.109444654483781656e-02,1.082160216323541979e+00,7.499022246669611036e-01,6.573271318777230476e+01
4.410000000000000031e-01,6.593159652020087691e+00,-2.268035278219180384e+00,1.000000000000000000e+01,2.162350155167104201e-02,1.084429516562839924e+00,7.531857474159060484e-01,6.573271399461410169e+01
4.420000000000000040e-01,6.570526220753482249e+00,-2.263002717626087623e+00,1.000000000000000000e+01,2.214768305984883209e-02,1.086693770660061009e+00,7.564591916534471050e-01,6.573271482238851604e+01
4.430000000000000049e-01,6.547943367620695732e+00,-2.258024939699514011e+00,1.000000000000000000e+01,2.266689630724504773e-02,1.088953033170703133e+00,7.597222328017974036e-01,6.573271567206489863e+01
4.440000000000000058e-01,6.525410535283829638e+00,-2.253102844676309058e+00,1.000000000000000000e+01,2.318104811123258488e-02,1.091207359554700052e+00,7.629745527947463524e-01,6.573271654462189417e+01
4.450000000000000067e-01,6.502927157393404656e+00,-2.248237316039650047e+00,1.000000000000000000e+01,2.369004686230203813e-02,1.093456806159646577e+00,7.662158400207312869e-01,6.573271744104586389e+01
4.460000000000000075e-01,6.480492658757064817e+00,-2.243429220602808805e+00,1.000000000000000000e+01,2.419380251723804442e-02,1.095701430204107929e+00,7.694457892646014985e-01,6.573271836232873966e+01
4.470000000000000084e-01,6.458106455507411248e+00,-2.238679408596971676e+00,1.000000000000000000e+01,2.469222659187837732e-02,1.097941289761015016e+00,7.726641016481742286e-01,6.573271930946657449e+01
4.480000000000000093e-01,6.435767955268933527e+00,-2.233988713762857792e+00,1.000000000000000000e+01,2.518523215348046976e-02,1.100176443741149868e+00,7.758704845696808849e-01,6.573272028345742513e+01
4.490000000000000102e-01,6.413476557324001348e+00,-2.229357953445882501e+00,1.000000000000000000e+01,2.567273381271974186e-02,1.102406951876726993e+00,7.790646516421980694e-01,6.573272128529984570e+01
4.500000000000000111e-01,6.391231652777872085e+00,-2.224787928694614170e+00,1.000000000000000000e+01,2.615464771534366586e-02,1.104632874705071544e+00,7.822463226311557882e-01,6.573272231599105453e+01
4.510000000000000120e-01,6.369032624722696490e+00,-2.220279424362279208e+00,1.000000000000000000e+01,2.663089153350522292e-02,1.106854273552397183e+00,7.854152233910141057e-01,6.573272337652525721e+01
4.520000000000000129e-01,6.346878848400484330e+00,-2.215833209211076849e+00,1.000000000000000000e+01,2.710138445679891386e-02,1.109071210517690087e+00,7.885710858011945046e-01,6.573272446789204082e+01
4.530000000000000138e-01,6.324769691365002444e+00,-2.211450036019060317e+00,1.000000000000000000e+01,2.756604718302218399e-02,1.111283748456696641e+00,7.917136477013516638e-01,6.573272559107476809e+01
4.540000000000000147e-01,6.302704513642583883e+00,-2.207130641689359685e+00,1.000000000000000000e+01,2.802480190868462603e-02,1.113491950966021493e+00,7.948426528260684742e-01,6.573272674704890051e+01
4.550000000000000155e-01,6.280682667891824167e+00,-2.202875747361514591e+00,1.000000000000000000e+01,2.847757231928703045e-02,1.115695882367335523e+00,7.979578507390533426e-01,6.573272793678060566e+01
4.560000000000000164e-01,6.258703499562146000e+00,-2.198686058524691234e+00,1.000000000000000000e+01,2.892428357939180045e-02,1.117895607691697712e+00,8.010589967669190514e-01,6.573272916122515142e+01
4.570000000000000173e-01,6.236766347051210246e+00,-2.194562265132572687e+00,1.000000000000000000e+01,2.936486232250595102e-02,1.120091192663989821e+00,8.041458519326161181e-01,6.573273042132544219e+01
4.580000000000000182e-01,6.214870541861159836e+00,-2.190505041719701396e+00,1.000000000000000000e+01,2.979923664079740797e-02,1.122282703687468297e+00,8.072181828885958144e-01,6.573273171801075421e+01
4.590000000000000191e-01,6.193015408753687723e+00,-2.186515047519066890e+00,1.000000000000000000e+01,3.022733607466493097e-02,1.124470207828433432e+00,8.102757618497705705e-01,6.573273305219517226e+01
4.600000000000000200e-01,6.171200265903908466e+00,-2.182592926580738890e+00,1.000000000000000000e+01,3.064909160218153711e-02,1.126653772801016418e+00,8.133183665263419293e-01,6.573273442477638184e+01
4.610000000000000209e-01,6.149424425053028997e+00,-2.178739307891337074e+00,1.000000000000000000e+01,3.106443562843087119e-02,1.128833466952086084e+00,8.163457800565597777e-01,6.573273583663436170e+01
4.620000000000000218e-01,6.127687191659812349e+00,-2.174954805494154098e+00,1.000000000000000000e+01,3.147330197475554925e-02,1.131009359246275547e+00,8.193577909394768044e-01,6.573273728863016174e+01
4.630000000000000226e-01,6.105987865050822805e+00,-2.171240018609731592e+00,1.000000000000000000e+01,3.187562586793603325e-02,1.133181519251128533e+00,8.223541929677595785e-01,6.573273878160465244e+01
4.640000000000000235e-01,6.084325738569456909e+00,-2.167595531756709715e+00,1.000000000000000000e+01,3.227134392931819973e-02,1.135350017122368715e+00,8.253347851606128716e-01,6.573274031637748749e+01
4.650000000000000244e-01,6.062700099723753233e+00,-2.164021914872768626e+00,1.000000000000000000e+01,3.266039416390729977e-02,1.137514923589286742e+00,8.282993716968759523e-01,6.573274189374586740e+01
4.660000000000000253e-01,6.041110230332978226e+00,-2.160519723435485595e+00,1.000000000000000000e+01,3.304271594944557799e-02,1.139676309940251375e+00,8.312477618483429254e-01,6.573274351448365849e+01
4.670000000000000262e-01,6.019555406672997933e+00,-2.157089498582937193e+00,1.000000000000000000e+01,3.341825002549037721e-02,1.141834248008339214e+00,8.341797699133599586e-01,6.573274517934022754e+01
4.680000000000000271e-01,5.998034899620432903e+00,-2.153731767233879602e+00,1.000000000000000000e+01,3.378693848250918091e-02,1.143988810157085645e+00,8.370952151507490280e-01,6.573274688903960339e+01
4.690000000000000280e-01,5.976547974795601625e+00,-2.150447042207345838e+00,1.000000000000000000e+01,3.414872475100749760e-02,1.146140069266354811e+00,8.399939217141053627e-01,6.573274864427949638e+01
4.700000000000000289e-01,5.955093892704261371e+00,-2.147235822341504008e+00,1.000000000000000000e+01,3.450355359070519934e-02,1.148288098718330152e+00,8.428757185865147772e-01,6.573275044573053094e+01
4.710000000000000298e-01,5.933671908878155321e+00,-2.144098592611621612e+00,1.000000000000000000e+01,3.485137107977639287e-02,1.150432972383620855e+00,8.457404395157335220e-01,6.573275229403526509e+01
4.720000000000000306e-01,5.912281274014370425e+00,-2.141035824246990682e+00,1.000000000000000000e+01,3.519212460416754062e-02,1.152574764607487534e+00,8.485879229498728415e-01,6.573275418980762197e+01
4.730000000000000315e-01,5.890921234113525529e+00,-2.138047974846669863e+00,1.000000000000000000e+01,3.552576284700812576e-02,1.154713550196183380e+00,8.514180119736277641e-01,6.573275613363205139e+01
4.740000000000000324e-01,5.869591030616793326e+00,-2.135135488493901779e+00,1.000000000000000000e+01,3.585223577812771123e-02,1.156849404403409221e+00,8.542305542450866485e-01,6.573275812606286195e+01
4.750000000000000333e-01,5.848289900541777442e+00,-2.132298795869075558e+00,1.000000000000000000e+01,3.617149464369284056e-02,1.158982402916883370e+00,8.570254019331585704e-01,6.573276016762360996e+01
4.760000000000000342e-01,5.827017076617257096e+00,-2.129538314361103524e+00,1.000000000000000000e+01,3.648349195597683919e-02,1.161112621845022064e+00,8.598024116556516327e-01,6.573276225880651680e+01
4.770000000000000351e-01,5.805771787416812657e+00,-2.126854448177082801e+00,1.000000000000000000e+01,3.678818148327520077e-02,1.163240137703730692e+00,8.625614444180342844e-01,6.573276440007192889e+01
4.780000000000000360e-01,5.784553257491359624e+00,-2.124247588450125512e+00,1.000000000000000000e+01,3.708551823997872920e-02,1.165365027403302500e+00,8.653023655529097358e-01,6.573276659184784876e+01
4.790000000000000369e-01,5.763360707500598146e+00,-2.121718113345236745e+00,1.000000000000000000e+01,3.737545847681635752e-02,1.167487368235425205e+00,8.680250446602326697e-01,6.573276883452940922e+01
4.799999999999999822e-01,5.742193354343404721e+00,-2.119266388163127957e+00,1.000000000000000000e+01,3.765795967127909261e-02,1.169607237860290194e+00,8.707293555482942260e-01,6.573277112847844705e+01
4.809999999999999831e-01,5.721050411287190940e+00,-2.116892765441861890e+00,1.000000000000000000e+01,3.793298051823611877e-02,1.171724714293805425e+00,8.734151761755011290e-01,6.573277347402330406e+01
4.819999999999999840e-01,5.699931088096242604e+00,-2.114597585056214424e+00,1.000000000000000000e+01,3.820048092075387092e-02,1.173839875894906903e+00,8.760823885929719390e-01,6.573277587145830125e+01
4.829999999999999849e-01,5.678834591159071188e+00,-2.112381174314661880e+00,1.000000000000000000e+01,3.846042198112827049e-02,1.175952801352968757e+00,8.787308788879728549e-01,6.573277832104352569e+01
4.839999999999999858e-01,5.657760123614797187e+00,-2.110243848053892979e+00,1.000000000000000000e+01,3.871276599214019259e-02,1.178063569675308342e+00,8.813605371282134948e-01,6.573278082300453207e+01
4.849999999999999867e-01,5.636706885478590223e+00,-2.108185908730751290e+00,1.000000000000000000e+01,3.895747642854370529e-02,1.180172260174783716e+00,8.839712573070207524e-01,6.573278337753224321e+01
4.859999999999999876e-01,5.615674073766198759e+00,-2.106207646511523368e+00,1.000000000000000000e+01,3.919451793879630969e-02,1.182278952457480381e+00,8.865629372894096027e-01,6.573278598478262325e+01
4.869999999999999885e-01,5.594660882617589870e+00,-2.104309339358482855e+00,1.000000000000000000e+01,3.942385633704009740e-02,1.184383726410487059e+00,8.891354787590656228e-01,6.573278864487656392e+01
4.879999999999999893e-01,5.573666503419726581e+00,-2.102491253113611958e+00,1.000000000000000000e+01,3.964545859534232553e-02,1.186486662189753849e+00,8.916887871662547704e-01,6.573279135789985617e+01
4.889999999999999902e-01,5.552690124928519211e+00,-2.100753641579422126e+00,1.000000000000000000e+01,3.985929283620356922e-02,1.188587840208033652e+00,8.942227716766726342e-01,6.573279412390300536e+01
4.899999999999999911e-01,5.531730933389974680e+00,-2.099096746596798013e+00,1.000000000000000000e+01,4.006532832534136224e-02,1.190687341122901088e+00,8.967373451212463653e-01,6.573279694290118869e+01
4.909999999999999920e-01,5.510788112660571336e+00,-2.097520798119796304e+00,1.000000000000000000e+01,4.026353546475677087e-02,1.192785245824847351e+00,8.992324239468988401e-01,6.573279981487434043e+01
4.919999999999999929e-01,5.489860844326901024e+00,-2.096026014287331485e+00,1.000000000000000000e+01,4.045388578609110386e-02,1.194881635425447897e+00,9.017079281682850445e-01,6.573280273976693877e+01
4.929999999999999938e-01,5.468948307824597066e+00,-2.094612601491685933e+00,1.000000000000000000e+01,4.063635194427960701e-02,1.196976591245598298e+00,9.041637813205086749e-01,6.573280571748830425e+01
4.939999999999999947e-01,5.448049680556589891e+00,-2.093280754443780367e+00,1.000000000000000000e+01,4.081090771150863716e-02,1.199070194803817602e+00,9.065999104128256159e-01,6.573280874791242923e+01
4.949999999999999956e-01,5.427164138010719618e+00,-2.092030656235155828e+00,1.000000000000000000e+01,4.097752797148257464e-02,1.201162527804614299e+00,9.090162458833406234e-01,6.573281183087819102e+01
4.959999999999999964e-01,5.406290853876741132e+00,-2.090862478396603219e+00,1.000000000000000000e+01,4.113618871400632343e-02,1.203253672126910034e+00,9.114127215547009886e-01,6.573281496618939457e+01
4.969999999999999973e-01,5.385429000162750945e+00,-2.089776380953400903e+00,1.000000000000000000e+01,4.128686702988898505e-02,1.205343709812521924e+00,9.137892745907917336e-01,6.573281815361492875e+01
4.979999999999999982e-01,5.364577747311076727e+00,-2.088772512477107046e+00,1.000000000000000000e+01,4.142954110617399349e-02,1.207432723054695733e+00,9.161458454544340047e-01,6.573282139288889425e+01
4.989999999999999991e-01,5.343736264313661444e+00,-2.087851010133864094e+00,1.000000000000000000e+01,4.156419022170067257e-02,1.209520794186688786e+00,9.184823778660881066e-01,6.573282468371073151e+01
5.000000000000000000e-01,5.322903718826974107e+00,-2.087011999729178058e+00,1.000000000000000000e+01,4.169079474300189242e-02,1.211608005670398835e+00,9.207988187635618438e-01,6.573282802574547645e+01
5.010000000000000009e-01,5.302079277286492420e+00,-2.086255595749130887e+00,1.000000000000000000e+01,4.180933612054214821e-02,1.213694440085034687e+00,9.230951182627232798e-01,6.573283141862393109e+01
5.020000000000000018e-01,5.281262105020780417e+00,-2.085581901397995708e+00,1.000000000000000000e+01,4.191979688530023118e-02,1.215780180115825226e+00,9.253712296192160291e-01,6.573283486194277714e+01
5.030000000000000027e-01,5.260451366365209935e+00,-2.084991008632223419e+00,1.000000000000000000e+01,4.202216064570014897e-02,1.217865308542763980e+00,9.276271091911747479e-01,6.573283835526498819e+01
5.040000000000000036e-01,5.239646224775355243e+00,-2.084482998190770431e+00,1.000000000000000000e+01,4.211641208489391025e-02,1.219949908229384317e+00,9.298627164029374947e-01,6.573284189811984390e+01
5.050000000000000044e-01,5.218845842940100788e+00,-2.084057939621743571e+00,1.000000000000000000e+01,4.220253695839930319e-02,1.222034062111562180e+00,9.320780137097497420e-01,6.573284549000338473e+01
5.060000000000000053e-01,5.198049382894495807e+00,-2.083715891305344847e+00,1.000000000000000000e+01,4.228052209209558210e-02,1.224117853186343030e+00,9.342729665634552649e-01,6.573284913037853983e+01
5.070000000000000062e-01,5.177256006132401112e+00,-2.083456900473088957e+00,1.000000000000000000e+01,4.235035538057975446e-02,1.226201364500788982e+00,9.364475433791675796e-01,6.573285281867539709e+01
5.080000000000000071e-01,5.156464873718957342e+00,-2.083281003223286021e+00,1.000000000000000000e+01,4.241202578588576522e-02,1.228284679140841718e+00,9.386017155029144909e-01,6.573285655429152996e+01
5.090000000000000080e-01,5.135675146402914670e+00,-2.083188224532771304e+00,1.000000000000000000e+01,4.246552333656866685e-02,1.230367880220199606e+00,9.407354571802480914e-01,6.573286033659223904e+01
5.100000000000000089e-01,5.114885984728866575e+00,-2.083178578264874403e+00,1.000000000000000000e+01,4.251083912715554469e-02,1.232451050869201259e+00,9.428487455258117711e-01,6.573286416491079365e+01
5.110000000000000098e-01,5.094096549149420561e+00,-2.083252067173621658e+00,1.000000000000000000e+01,4.254796531796475184e-02,1.234534274223716643e+00,9.449415604938534718e-01,6.573286803854885818e+01
5.120000000000000107e-01,5.073306000137344896e+00,-2.083408682904164255e+00,1.000000000000000000e+01,4.257689513529464009e-02,1.236617633414038409e+00,9.470138848496766348e-01,6.573287195677656314e+01
5.130000000000000115e-01,5.052513498297729555e+00,-2.083648405989437791e+00,1.000000000000000000e+01,4.259762287198273073e-02,1.238701211553770776e+00,9.490657041420157425e-01,6.573287591883303094e+01
5.140000000000000124e-01,5.031718204480204015e+00,-2.083971205843046182e+00,1.000000000000000000e+01,4.261014388833601202e-02,1.240785091728712208e+00,9.510970066763264619e-01,6.573287992392644696e+01
5.150000000000000133e-01,5.010919279891240308e+00,-2.084377040748385923e+00,1.000000000000000000e+01,4.261445461343276592e-02,1.242869356985728979e+00,9.531077834889760680e-01,6.573288397123454274e+01
5.160000000000000142e-01,4.990115886206588414e+00,-2.084865857844006687e+00,1.000000000000000000e+01,4.261055254679597948e-02,1.244954090321614304e+00,9.550980283223221567e-01,6.573288805990469541e+01
5.170000000000000151e-01,4.969307185683879524e+00,-2.085437593105230469e+00,1.000000000000000000e+01,4.259843626043820913e-02,1.247039374671929712e+00,9.570677376006647696e-01,6.573289218905439668e+01
5.180000000000000160e-01,4.948492341275429141e+00,-2.086092171322034172e+00,1.000000000000000000e+01,4.257810540127743293e-02,1.249125292899826212e+00,9.590169104070577211e-01,6.573289635777140916e+01
5.190000000000000169e-01,4.927670516741287976e+00,-2.086829506073218266e+00,1.000000000000000000e+01,4.254956069392311357e-02,1.251211927784840139e+00,9.609455484609626952e-01,6.573290056511410739e+01
5.200000000000000178e-01,4.906840876762568193e+00,-2.087649499696879296e+00,1.000000000000000000e+01,4.251280394383149391e-02,1.253299362011659257e+00,9.628536560967316804e-01,6.573290481011173370e+01
5.210000000000000187e-01,4.886002587055089386e+00,-2.088552043257208002e+00,1.000000000000000000e+01,4.246783804082874397e-02,1.255387678158859099e+00,9.647412402428988676e-01,6.573290909176462549e+01
5.220000000000000195e-01,4.865154814483376278e+00,-2.089537016507641898e+00,1.000000000000000000e+01,4.241466696300042610e-02,1.257476958687600455e+00,9.666083104022665795e-01,6.573291340904459901e+01
5.230000000000000204e-01,4.844296727175048112e+00,-2.090604287850398979e+00,1.000000000000000000e+01,4.235329578094528674e-02,1.259567285930290215e+00,9.684548786327652481e-01,6.573291776089510563e+01
5.240000000000000213e-01,4.823427494635635249e+00,-2.091753714292426292e+00,1.000000000000000000e+01,4.228373066239125150e-02,1.261658742079196038e+00,9.702809595290705635e-01,6.573292214623150187e+01
5.250000000000000222e-01,4.802546287863857621e+00,-2.092985141397796234e+00,1.000000000000000000e+01,4.220597887717108393e-02,1.263751409175017049e+00,9.720865702049565904e-01,6.573292656394133360e+01
5.260000000000000231e-01,4.781652279467402344e+00,-2.094298403236592332e+00,1.000000000000000000e+01,4.212004880255490469e-02,1.265845369095401907e+00,9.738717302763664208e-01,6.573293101288456342e+01
5.270000000000000240e-01,4.760744643779236895e+00,-2.095693322330324460e+00,1.000000000000000000e+01,4.202594992893650405e-02,1.267940703543415593e+00,9.756364618451788262e-01,6.573293549189375540e+01
5.280000000000000249e-01,4.739822556974488066e+00,-2.097169709593916131e+00,1.000000000000000000e+01,4.192369286586997146e-02,1.270037494035946457e+00,9.773807894836499255e-01,6.573293999977435931e+01
5.290000000000000258e-01,4.718885197187924874e+00,-2.098727364274318052e+00,1.000000000000000000e+01,4.181328934845298523e-02,1.272135821892055096e+00,9.791047402195085514e-01,6.573294453530493797e+01
5.300000000000000266e-01,4.697931744632081852e+00,-2.100366073885792328e+00,1.000000000000000000e+01,4.169475224405264080e-02,1.274235768221257503e+00,9.808083435216816692e-01,6.573294909723728097e+01
5.310000000000000275e-01,4.676961381716047583e+00,-2.102085614141925518e+00,1.000000000000000000e+01,4.156809555936948064e-02,1.276337413911742269e+00,9.824916312866289747e-01,6.573295368429675989e+01
5.320000000000000284e-01,4.655973293164960225e+00,-2.103885748884430029e+00,1.000000000000000000e+01,4.143333444783505598e-02,1.278440839618516733e+00,9.841546378252605809e-01,6.573295829518234257e+01
5.330000000000000293e-01,4.634966666140235780e+00,-2.105766230008793372e+00,1.000000000000000000e+01,4.129048521733796190e-02,1.280546125751479636e+00,9.857973998504161450e-01,6.573296292856691991e+01
5.340000000000000302e-01,4.613940690360566421e+00,-2.107726797386840545e+00,1.000000000000000000e+01,4.113956533827295425e-02,1.282653352463417384e+00,9.874199564648791227e-01,6.573296758309740540e+01
5.350000000000000311e-01,4.592894558223711954e+00,-2.109767178786277508e+00,1.000000000000000000e+01,4.098059345190751407e-02,1.284762599637920166e+00,9.890223491499017250e-01,6.573297225739499083e+01
5.360000000000000320e-01,4.571827464929124396e+00,-2.111887089787291227e+00,1.000000000000000000e+01,4.081358937905976009e-02,1.286873946877215680e+00,9.906046217542143761e-01,6.573297695005517483e+01
5.370000000000000329e-01,4.550738608601423429e+00,-2.114086233696278239e+00,1.000000000000000000e+01,4.063857412908127714e-02,1.288987473489917823e+00,9.921668204834940274e-01,6.573298165964804696e+01
5.380000000000000338e-01,4.529627190414765359e+00,-2.116364301456782560e+00,1.000000000000000000e+01,4.045556990913818513e-02,1.291103258478685456e+00,9.937089938902641251e-01,6.573298638471838728e+01
5.390000000000000346e-01,4.508492414718118901e+00,-2.118720971557726873e+00,1.000000000000000000e+01,4.026460013378321823e-02,1.293221380527792119e+00,9.952311928641989214e-01,6.573299112378578002e+01
5.400000000000000355e-01,4.487333489161486000e+00,-2.121155909939023587e+00,1.000000000000000000e+01,4.006568943481140371e-02,1.295341917990600056e+00,9.967334706228042629e-01,6.573299587534478405e+01
5.410000000000000364e-01,4.466149624823085418e+00,-2.123668769894658137e+00,1.000000000000000000e+01,3.985886367139140907e-02,1.297464948876939195e+00,9.982158827024470993e-01,6.573300063786513192e+01
5.420000000000000373e-01,4.444940036337531986e+00,-2.126259191973334239e+00,1.000000000000000000e+01,3.964414994046434187e-02,1.299590550840387104e+00,9.996784869497041814e-01,6.573300540979168716e+01
5.430000000000000382e-01,4.423703942025030145e+00,-2.128926803876786789e+00,1.000000000000000000e+01,3.942157658740134268e-02,1.301718801165447470e+00,1.001121343513001527e+00,6.573301018954472852e+01
5.440000000000000391e-01,4.402440564021605773e+00,-2.131671220355860541e+00,1.000000000000000000e+01,3.919117321691092948e-02,1.303849776754625989e+00,1.002544514834513567e+00,6.573301497552004946e+01
5.450000000000000400e-01,4.381149128410398497e+00,-2.134492043104462500e+00,1.000000000000000000e+01,3.895297070418669849e-02,1.305983554115399459e+00,1.003948065642293441e+00,6.573301976608895814e+01
5.460000000000000409e-01,4.359828865354038463e+00,-2.137388860651499023e+00,1.000000000000000000e+01,3.870700120628548652e-02,1.308120209347078511e+00,1.005332062942603022e+00,6.573302455959853319e+01
5.470000000000000417e-01,4.338479009228121797e+00,-2.140361248250914450e+00,1.000000000000000000e+01,3.845329817372578063e-02,1.310259818127560205e+00,1.006696576012410693e+00,6.573302935437170902e+01
5.480000000000000426e-01,4.317098798755811373e+00,-2.143408767769948042e+00,1.000000000000000000e+01,3.819189636229568946e-02,1.312402455699969384e+00,1.008041676392027686e+00,6.573303414870733263e+01
5.490000000000000435e-01,4.295687477143567357e+00,-2.146530967575732252e+00,1.000000000000000000e+01,3.792283184505939458e-02,1.314548196859187668e+00,1.009367437877848550e+00,6.573303894088031996e+01
5.500000000000000444e-01,4.274244292218041252e+00,-2.149727382420365984e+00,1.000000000000000000e+01,3.764614202455054265e-02,1.316697115938266327e+00,1.010673936515164684e+00,6.573304372914182636e+01
5.510000000000000453e-01,4.252768496564131695e+00,-2.152997533324588986e+00,1.000000000000000000e+01,3.736186564514061559e-02,1.318849286794725240e+00,1.011961250591019379e+00,6.573304851171928931e+01
5.520000000000000462e-01,4.231259347664223291e+00,-2.156340927460196344e+00,1.000000000000000000e+01,3.707004280556987219e-02,1.321004782796733057e+00,1.013229460627068423e+00,6.573305328681658466e+01
5.530000000000000471e-01,4.209716108038625393e+00,-2.159757058031336552e+00,1.000000000000000000e+01,3.677071497162804486e-02,1.323163676809168798e+00,1.014478649372416497e+00,6.573305805261422563e+01
5.540000000000000480e-01,4.188138045387209019e+00,-2.163245404154835683e+00,1.000000000000000000e+01,3.646392498897143425e-02,1.325326041179565539e+00,1.015708901796391839e+00,6.573306280726940543e+01
5.550000000000000488e-01,4.166524432732259697e+00,-2.166805430739700888e+00,1.000000000000000000e+01,3.614971709606268346e-02,1.327491947723932419e+00,1.016920305081228770e+00,6.573306754891622461e+01
5.560000000000000497e-01,4.144874548562555994e+00,-2.170436588365957320e+00,1.000000000000000000e+01,3.582813693721895870e-02,1.329661467712455414e+00,1.018112948614621649e+00,6.573307227566580480e+01
5.570000000000000506e-01,4.123187676978669280e+00,-2.174138313162977010e+00,1.000000000000000000e+01,3.549923157575390203e-02,1.331834671855077978e+00,1.019286923982115844e+00,6.573307698560647339e+01
5.580000000000000515e-01,4.101463107839501632e+00,-2.177910026687467582e+00,1.000000000000000000e+01,3.516304950719811862e-02,1.334011630286958905e+00,1.020442324959301539e+00,6.573308167680397673e+01
5.590000000000000524e-01,4.079700136910052954e+00,-2.181751135801284658e+00,1.000000000000000000e+01,3.481964067258262741e-02,1.336192412553807385e+00,1.021579247503775045e+00,6.573308634730162225e+01
5.600000000000000533e-01,4.057898066010427129e+00,-2.185661032549249594e+00,1.000000000000000000e+01,3.446905647176905924e-02,1.338377087597097059e+00,1.022697789746832786e+00,6.573309099512056264e+01
5.610000000000000542e-01,4.036056203166071832e+00,-2.189639094037143074e+00,1.000000000000000000e+01,3.411134977681008762e-02,1.340565723739157056e+00,1.023798051984861734e+00,6.573309561825995218e+01
5.620000000000000551e-01,4.014173862759250255e+00,-2.193684682310063305e+00,1.000000000000000000e+01,3.374657494532292551e-02,1.342758388668142011e+00,1.024880136670391018e+00,6.573310021469723097e+01
5.630000000000000560e-01,3.992250365681742075e+00,-2.197797144231336652e+00,1.000000000000000000e+01,3.337478783385832565e-02,1.344955149422880414e+00,1.025944148402770484e+00,6.573310478238839494e+01
5.640000000000000568e-01,3.970285039488761658e+00,-2.201975811362171687e+00,1.000000000000000000e+01,3.299604581124698094e-02,1.347156072377602376e+00,1.026990193918437599e+00,6.573310931926832268e+01
5.650000000000000577e-01,3.948277218554092194e+00,-2.206219999842256918e+00,1.000000000000000000e+01,3.261040777190479800e-02,1.349361223226547501e+00,1.028018382080740034e+00,6.573311382325097441e+01
5.660000000000000586e-01,3.926226244226421080e+00,-2.210529010271504280e+00,1.000000000000000000e+01,3.221793414907791336e-02,1.351570666968455292e+00,1.029028823869275300e+00,6.573311829222981828e+01
5.670000000000000595e-01,3.904131464986864142e+00,-2.214902127593145309e+00,1.000000000000000000e+01,3.181868692800790543e-02,1.353784467890937204e+00,1.030021632368713913e+00,6.573312272407818568e+01
5.680000000000000604e-01,3.881992236607665792e+00,-2.219338620978394072e+00,1.000000000000000000e+01,3.141272965899717662e-02,1.356002689554732799e+00,1.030996922757069667e+00,6.573312711664966912e+01
5.690000000000000613e-01,3.859807922312056938e+00,-2.223837743712892667e+00,1.000000000000000000e+01,3.100012747035389357e-02,1.358225394777852646e+00,1.031954812293379486e+00,6.573313146777844906e+01
5.700000000000000622e-01,3.837577892935250645e+00,-2.228398733085160011e+00,1.000000000000000000e+01,3.058094708119545035e-02,1.360452645619609102e+00,1.032895420304760892e+00,6.573313577527989082e+01
5.710000000000000631e-01,3.815301527086557343e+00,-2.233020810277276169e+00,1.000000000000000000e+01,3.015525681408891961e-02,1.362684503364536504e+00,1.033818868172808436e+00,6.573314003695088559e+01
5.720000000000000639e-01,3.792978211312593828e+00,-2.237703180258025615e+00,1.000000000000000000e+01,2.972312660750646776e-02,1.364921028506204337e+00,1.034725279319295588e+00,6.573314425057051835e+01
5.730000000000000648e-01,3.770607340261558971e+00,-2.242445031678739653e+00,1.000000000000000000e+01,2.928462802807317925e-02,1.367162280730925827e+00,1.035614779191147194e+00,6.573314841390043739e+01
5.740000000000000657e-01,3.748188316848551249e+00,-2.247245536772081831e+00,1.000000000000000000e+01,2.883983428258433609e-02,1.369408318901363497e+00,1.036487495244647006e+00,6.573315252468562164e+01
5.750000000000000666e-01,3.725720552421892151e+00,-2.252103851254011690e+00,1.000000000000000000e+01,2.838882022976863678e-02,1.371659201040037690e+00,1.037343556928846944e+00,6.573315658065486389e+01
5.760000000000000675e-01,3.703203466930429233e+00,-2.257019114229186663e+00,1.000000000000000000e+01,2.793166239177346036e-02,1.373914984312736731e+00,1.038183095668144151e+00,6.573316057952158076e+01
5.769999999999999574e-01,3.680636489091775321e+00,-2.261990448100047235e+00,1.000000000000000000e+01,2.746843896534771623e-02,1.376175725011838935e+00,1.039006244843990956e+00,6.573316451898435275e+01
5.779999999999999583e-01,3.658019056561450100e+00,-2.267016958479848743e+00,1.000000000000000000e+01,2.699922983269746959e-02,1.378441478539543352e+00,1.039813139775707773e+00,6.573316839672786216e+01
5.789999999999999591e-01,3.635350616102882793e+00,-2.272097734109898681e+00,1.000000000000000000e+01,2.652411657198902248e-02,1.380712299391018139e+00,1.040603917700363645e+00,6.573317221042358938e+01
5.799999999999999600e-01,3.612630623758230186e+00,-2.277231846781264224e+00,1.000000000000000000e+01,2.604318246747372098e-02,1.382988241137469876e+00,1.041378717751693994e+00,6.573317595773065136e+01
5.809999999999999609e-01,3.589858545019964708e+00,-2.282418351261223055e+00,1.000000000000000000e+01,2.555651251920832562e-02,1.385269356409137176e+00,1.042137680938025168e+00,6.573317963629675376e+01
5.819999999999999618e-01,3.567033855003184151e+00,-2.287656285224725750e+00,1.000000000000000000e+01,2.506419345234439655e-02,1.387555696878214562e+00,1.042880950119173367e+00,6.573318324375902932e+01
5.829999999999999627e-01,3.544156038618589744e+00,-2.292944669191153917e+00,1.000000000000000000e+01,2.456631372595972918e-02,1.389847313241712401e+00,1.043608669982291071e+00,6.573318677774523167e+01
5.839999999999999636e-01,3.521224590746077965e+00,-2.298282506466641006e+00,1.000000000000000000e+01,2.406296354140448346e-02,1.392144255204257774e+00,1.044320987016630120e+00,6.573319023587454524e+01
5.849999999999999645e-01,3.498239016408889679e+00,-2.303668783092253314e+00,1.000000000000000000e+01,2.355423485013435209e-02,1.394446571460840500e+00,1.045018049487193901e+00,6.573319361575886433e+01
5.859999999999999654e-01,3.475198830948254436e+00,-2.309102467798306968e+00,1.000000000000000000e+01,2.304022136100266835e-02,1.396754309679513861e+00,1.045700007407253329e+00,6.573319691500384465e+01
5.869999999999999662e-01,3.452103560198469090e+00,-2.314582511965112666e+00,1.000000000000000000e+01,2.252101854698312228e-02,1.399067516484053808e+00,1.046367012509698879e+00,6.573320013121015393e+01
5.879999999999999671e-01,3.428952740662340126e+00,-2.320107849590439031e+00,1.000000000000000000e+01,2.199672365129438575e-02,1.401386237436582638e+00,1.047019218217205117e+00,6.573320326197473662e+01
5.889999999999999680e-01,3.405745919686926637e+00,-2.325677397263985924e+00,1.000000000000000000e+01,2.146743569289768713e-02,1.403710517020167803e+00,1.047656779611184419e+00,6.573320630489210714e+01
5.899999999999999689e-01,3.382482655639504898e+00,-2.331290054149168789e+00,1.000000000000000000e+01,2.093325547133812956e-02,1.406040398621398069e+00,1.048279853399505468e+00,6.573320925755577093e+01
5.909999999999999698e-01,3.359162518083684823e+00,-2.336944701972499594e+00,1.000000000000000000e+01,2.039428557090028002e-02,1.408375924512948796e+00,1.048888597882959406e+00,6.573321211755961713e+01
5.919999999999999707e-01,3.335785087955597472e+00,-2.342640205020873445e+00,1.000000000000000000e+01,1.985063036404835501e-02,1.410717135836142333e+00,1.049483172920449459e+00,6.573321488249946754e+01
5.929999999999999716e-01,3.312349957740072348e+00,-2.348375410147055753e+00,1.000000000000000000e+01,1.930239601412118977e-02,1.413064072583510189e+00,1.050063739892890258e+00,6.573321754997461142e+01
5.939999999999999725e-01,3.288856731646721432e+00,-2.354149146783663937e+00,1.000000000000000000e+01,1.874969047725194918e-02,1.415416773581370302e+00,1.050630461665796433e+00,6.573322011758934025e+01
5.949999999999999734e-01,3.265305025785841586e+00,-2.359960226965956309e+00,1.000000000000000000e+01,1.819262350348247945e-02,1.417775276472421186e+00,1.051183502550548265e+00,6.573322258295478093e+01
5.959999999999999742e-01,3.241694468344046065e+00,-2.365807445363716788e+00,1.000000000000000000e+01,1.763130663704210246e-02,1.420139617698368051e+00,1.051723028264319071e+00,6.573322494369054425e+01
5.969999999999999751e-01,3.218024699759530094e+00,-2.371689579322541430e+00,1.000000000000000000e+01,1.706585321576056108e-02,1.422509832482587111e+00,1.052249205888654560e+00,6.573322719742647280e+01
5.979999999999999760e-01,3.194295372896876817e+00,-2.377605388914824314e+00,1.000000000000000000e+01,1.649637836958483747e-02,1.424885954812837863e+00,1.052762203826692167e+00,6.573322934180461630e+01
5.989999999999999769e-01,3.170506153221301027e+00,-2.383553617000740754e+00,1.000000000000000000e+01,1.592299901816960489e-02,1.427268017424035529e+00,1.053262191759013477e+00,6.573323137448109321e+01
5.999999999999999778e-01,3.146656718972231204e+00,-2.389532989299525845e+00,1.000000000000000000e+01,1.534583386751104533e-02,1.429656051781089676e+00,1.053749340598124862e+00,6.573323329312799501e+01
6.009999999999999787e-01,3.122746761336121502e+00,-2.395542214471340969e+00,1.000000000000000000e+01,1.476500340559398945e-02,1.432050088061824322e+00,1.054223822441559655e+00,6.573323509543556042e+01
6.019999999999999796e-01,3.098775984618390211e+00,-2.401579984210020946e+00,1.000000000000000000e+01,1.418062989702233330e-02,1.434450155139986194e+00,1.054685810523603218e+00,6.573323677911415075e+01
6.029999999999999805e-01,3.074744106414366129e+00,-2.407644973346993567e+00,1.000000000000000000e+01,1.359283737660299182e-02,1.436856280568355793e+00,1.055135479165637546e+00,6.573323834189650938e+01
6.039999999999999813e-01,3.050650857779136249e+00,-2.413735839966653085e+00,1.000000000000000000e+01,1.300175164185378429e-02,1.439268490561969260e+00,1.055573003725110759e+00,6.573323978153985081e+01
6.049999999999999822e-01,3.026495983396172207e+00,-2.419851225533474537e+00,1.000000000000000000e+01,1.240750024440598169e-02,1.441686809981466144e+00,1.055998560543135678e+00,6.573324109582821961e+01
6.059999999999999831e-01,3.002279241744618243e+00,-2.425989755031144224e+00,1.000000000000000000e+01,1.181021248027252016e-02,1.444111262316571498e+00,1.056412326890722841e+00,6.573324228257479263e+01
6.069999999999999840e-01,2.978000405265117223e+00,-2.432150037113979035e+00,1.000000000000000000e+01,1.121001937895329918e-02,1.446541869669727642e+00,1.056814480913659926e+00,6.573324333962416688e+01
6.079999999999999849e-01,2.953659260524049035e+00,-2.438330664270902837e+00,1.000000000000000000e+01,1.060705369134936141e-02,1.448978652739885353e+00,1.057205201576048026e+00,6.573324426485488914e+01
6.089999999999999858e-01,2.929255608376055697e+00,-2.444530213002244601e+00,1.000000000000000000e+01,1.000144987645825052e-02,1.451421630806470686e+00,1.057584668602509881e+00,6.573324505618187175e+01
6.099999999999999867e-01,2.904789264124717274e+00,-2.450747244009606529e+00,1.000000000000000000e+01,9.393344086823374531e-03,1.453870821713536099e+00,1.057953062419086709e+00,6.573324571155890794e+01
6.109999999999999876e-01,2.880260057681251151e+00,-2.456980302399058846e+00,1.000000000000000000e+01,8.782874152710751572e-03,1.456326241854113412e+00,1.058310564092844519e+00,6.573324622898121561e+01
6.119999999999999885e-01,2.855667833721094340e+00,-2.463227917897894859e+00,1.000000000000000000e+01,8.170179564987188614e-03,1.458787906154777936e+00,1.058657355270211209e+00,6.573324660648808049e+01
6.129999999999999893e-01,2.831012451838235133e+00,-2.469488605085181643e+00,1.000000000000000000e+01,7.555401456674612840e-03,1.461255828060441742e+00,1.058993618114069557e+00,6.573324684216544256e+01
6.139999999999999902e-01,2.806293786697148906e+00,-2.475760863636330189e+00,1.000000000000000000e+01,6.938682583156042388e-03,1.463730019519387193e+00,1.059319535239636290e+00,6.573324693414862452e+01
6.149999999999999911e-01,2.781511728182198162e+00,-2.482043178581900378e+00,1.000000000000000000e+01,6.320167301009478426e-03,1.466210490968554714e+00,1.059635289649154322e+00,6.573324688062498922e+01
6.159999999999999920e-01,2.756666181544353833e+00,-2.488334020580838857e+00,1.000000000000000000e+01,5.700001545446892193e-03,1.468697251319102559e+00,1.059941064665435917e+00,6.573324667983671077e+01
6.169999999999999929e-01,2.731757067545085960e+00,-2.494631846208350545e+00,1.000000000000000000e+01,5.078332806336398331e-03,1.471190307942247255e+00,1.060237043864289852e+00,6.573324633008353146e+01
6.179999999999999938e-01,2.706784322597279857e+00,-2.500935098258581402e+00,1.000000000000000000e+01,4.455310102786695474e-03,1.473689666655407349e+00,1.060523411005874328e+00,6.573324582972551866e+01
6.189999999999999947e-01,2.681747898903024563e+00,-2.507242206062285206e+00,1.000000000000000000e+01,3.831083956273932320e-03,1.476195331708656466e+00,1.060800349965017153e+00,6.573324517718593540e+01
6.199999999999999956e-01,2.656647764588124350e+00,-2.513551585819629342e+00,1.000000000000000000e+01,3.205806362292247698e-03,1.478707305771509217e+00,1.061068044660548493e+00,6.573324437095396888e+01
6.209999999999999964e-01,2.631483903833174764e+00,-2.519861640948285686e+00,1.000000000000000000e+01,2.579630760510437902e-03,1.481225589920049046e+00,1.061326678983694149e+00,6.573324340958760104e+01
6.219999999999999973e-01,2.606256317001053979e+00,-2.526170762446938056e+00,1.000000000000000000e+01,1.952712003418437085e-03,1.483750183624416463e+00,1.061576436725582440e+00,6.573324229171649336e+01
6.229999999999999982e-01,2.580965020760668249e+00,-2.532477329274319011e+00,1.000000000000000000e+01,1.325206323448603618e-03,1.486281084736672975e+00,1.061817501503915739e+00,6.573324101604472958e+01
6.239999999999999991e-01,2.555610048206797380e+00,-2.538779708743883479e+00,1.000000000000000000e+01,6.972712985581852943e-04,1.488818289479054480e+00,1.062050056688867539e+00,6.573323958135374312e+01
6.250000000000000000e-01,2.530191448975879887e+00,-2.545076256934196479e+00,1.000000000000000000e+01,6.906581626076350663e-05,1.491361792432632338e+00,1.062274285328261847e+00,6.573323798650498873e+01
6.260000000000000009e-01,2.504709289357580637e+00,-2.551365319115110442e+00,1.000000000000000000e+01,-5.592499639040245758e-04,1.493911586526395663e+00,1.062490370072099566e+00,6.573323623044296937e+01
6.270000000000000018e-01,2.479163652401978890e+00,-2.557645230189779628e+00,1.000000000000000000e+01,-1.187514649471624242e-03,1.496467663026772366e+00,1.062698493096498664e+00,6.573323431219779422e+01
6.280000000000000027e-01,2.453554638022218182e+00,-2.563914315152552970e+00,1.000000000000000000e+01,-1.815565655732080501e-03,1.499030011527604067e+00,1.062898836027114102e+00,6.573323223088816292e+01
6.290000000000000036e-01,2.427882363092457751e+00,-2.570170889562749750e+00,1.000000000000000000e+01,-2.443239247993771179e-03,1.501598619940590851e+00,1.063091579862111669e+00,6.573322998572388087e+01
6.300000000000000044e-01,2.402146961540963410e+00,-2.576413260034331465e+00,1.000000000000000000e+01,-3.070370585435444697e-03,1.504173474486220519e+00,1.063276904894769226e+00,6.573322757600877253e+01
6.310000000000000053e-01,2.376348584438179312e+00,-2.582639724741432108e+00,1.000000000000000000e+01,-3.696793766548855942e-03,1.506754559685201222e+00,1.063454990635781972e+00,6.573322500114315403e+01
6.320000000000000062e-01,2.350487400079618983e+00,-2.588848573939719788e+00,1.000000000000000000e+01,-4.322341876172428390e-03,1.509341858350410792e+00,1.063626015735351649e+00,6.573322226062654750e+01
6.330000000000000071e-01,2.324563594063418392e+00,-2.595038090503514638e+00,1.000000000000000000e+01,-4.946847034114460265e-03,1.511935351579378750e+00,1.063790157905141642e+00,6.573321935406019634e+01
6.340000000000000080e-01,2.298577369362388101e+00,-2.601206550478592394e+00,1.000000000000000000e+01,-5.570140445362410479e-03,1.514535018747317885e+00,1.063947593840184114e+00,6.573321628114962323e+01
6.350000000000000089e-01,2.272528946390410365e+00,-2.607352223650559075e+00,1.000000000000000000e+01,-6.192052451872795231e-03,1.517140837500719819e+00,1.064098499140823773e+00,6.573321304170693224e+01
6.360000000000000098e-01,2.246418563063023566e+00,-2.613473374128676419e+00,1.000000000000000000e+01,-6.812412585934137475e-03,1.519752783751530778e+00,1.064243048234789990e+00,6.573320963565330999e+01
6.370000000000000107e-01,2.220246474852037188e+00,-2.619568260944988847e+00,1.000000000000000000e+01,-7.431049625093287363e-03,1.522370831671923330e+00,1.064381414299486739e+00,6.573320606302112878e+01
6.380000000000000115e-01,2.194012954834025031e+00,-2.625635138668580115e+00,1.000000000000000000e+01,-8.047791648633284556e-03,1.524994953689676969e+00,1.064513769184597169e+00,6.573320232395633411e+01
6.390000000000000124e-01,2.167718293732543433e+00,-2.631672258034764234e+00,1.000000000000000000e+01,-8.662466095588695555e-03,1.527625120484185972e+00,1.064640283335093862e+00,6.573319841872040570e+01
6.400000000000000133e-01,2.141362799953927087e+00,-2.637677866588995279e+00,1.000000000000000000e+01,-9.274899824282116165e-03,1.530261300983106532e+00,1.064761125714757117e+00,6.573319434769243230e+01
6.410000000000000142e-01,2.114946799616511441e+00,-2.643650209345251412e+00,1.000000000000000000e+01,-9.884919173363265407e-03,1.532903462359658908e+00,1.064876463730296319e+00,6.573319011137094492e+01
6.420000000000000151e-01,2.088470636573138695e+00,-2.649587529458629298e+00,1.000000000000000000e+01,-1.049235002432971804e-02,1.535551570030598167e+00,1.064986463156177843e+00,6.573318571037574998e+01
6.430000000000000160e-01,2.061934672426806170e+00,-2.655488068911862065e+00,1.000000000000000000e+01,-1.109701786550603211e-02,1.538205587654869477e+00,1.065091288060259656e+00,6.573318114544956359e+01
6.440000000000000169e-01,2.035339286539315395e+00,-2.661350069215438374e+00,1.000000000000000000e+01,-1.169874785745559503e-02,1.540865477132958627e+00,1.065191100730337848e+00,6.573317641745960316e+01
6.450000000000000178e-01,2.008684876032789113e+00,-2.667171772120990880e+00,1.000000000000000000e+01,-1.229736489979714291e-02,1.543531198606952648e+00,1.065286061601706580e+00,6.573317152739898006e+01
6.460000000000000187e-01,1.981971855783918990e+00,-2.672951420347585927e+00,1.000000000000000000e+01,-1.289269369939545148e-02,1.546202710461324958e+00,1.065376329185840687e+00,6.573316647638796439e+01
6.470000000000000195e-01,1.955200658410822356e+00,-2.678687258320525899e+00,1.000000000000000000e+01,-1.348455883989329966e-02,1.548879969324455042e+00,1.065462060000302635e+00,6.573316126567513606e+01
6.480000000000000204e-01,1.928371734252377401e+00,-2.684377532922253895e+00,1.000000000000000000e+01,-1.407278485254930163e-02,1.551562930070896407e+00,1.065543408499982858e+00,6.573315589663835112e+01
6.490000000000000213e-01,1.901485551339919589e+00,-2.690020494254914407e+00,1.000000000000000000e+01,-1.465719628834380450e-02,1.554251545824404168e+00,1.065620527009779828e+00,6.573315037078572232e+01
6.500000000000000222e-01,1.874542595361183617e+00,-2.695614396414114822e+00,1.000000000000000000e+01,-1.523761779131253824e-02,1.556945767961733784e+00,1.065693565658826225e+00,6.573314468975603120e+01
6.510000000000000231e-01,1.847543369616379660e+00,-2.701157498273393465e+00,1.000000000000000000e+01,-1.581387417306528986e-02,1.559645546117221171e+00,1.065762672316367787e+00,6.573313885531953815e+01
6.520000000000000240e-01,1.820488394966297330e+00,-2.706648064278884380e+00,1.000000000000000000e+01,-1.638579048844440375e-02,1.562350828188156182e+00,1.065827992529402746e+00,6.573313286937813871e+01
6.530000000000000249e-01,1.793378209772338527e+00,-2.712084365253637497e+00,1.000000000000000000e+01,-1.695319211227547598e-02,1.565061560340956559e+00,1.065889669462184886e+00,6.573312673396560513e+01
6.540000000000000258e-01,1.766213369828382840e+00,-2.717464679211038181e+00,1.000000000000000000e+01,-1.751590481716019942e-02,1.567777687018154342e+00,1.065947843837699027e+00,6.573312045124765746e+01
6.550000000000000266e-01,1.738994448284397532e+00,-2.722787292176737761e+00,1.000000000000000000e+01,-1.807375485225893794e-02,1.570499150946201183e+00,1.066002653881209516e+00,6.573311402352160826e+01
6.560000000000000275e-01,1.711722035561707767e+00,-2.728050499018485286e+00,1.000000000000000000e+01,-1.862656902300821940e-02,1.573225893144102328e+00,1.066054235265987860e+00,6.573310745321620630e+01
6.570000000000000284e-01,1.684396739259851117e+00,-2.733252604283233467e+00,1.000000000000000000e+01,-1.917417477171600923e-02,1.575957852932885705e+00,1.066102721061318093e+00,6.573310074289096860e+01
6.580000000000000293e-01,1.657019184054945748e+00,-2.738391923040860210e+00,1.000000000000000000e+01,-1.971640025897537091e-02,1.578694967945912797e+00,1.066148241682881803e+00,6.573309389523541313e+01
6.590000000000000302e-01,1.629590011589508558e+00,-2.743466781733834292e+00,1.000000000000000000e+01,-2.025307444583483024e-02,1.581437174140038593e+00,1.066190924845620058e+00,6.573308691306826290e+01
6.600000000000000311e-01,1.602109880353665972e+00,-2.748475519032123948e+00,1.000000000000000000e+01,-2.078402717666161248e-02,1.584184405807624429e+00,1.066230895519167055e+00,6.573307979933616707e+01
6.610000000000000320e-01,1.574579465557709446e+00,-2.753416486692635612e+00,1.000000000000000000e+01,-2.130908926263173214e-02,1.586936595589409693e+00,1.066268275885950967e+00,6.573307255711239350e+01
6.620000000000000329e-01,1.546999458995950816e+00,-2.758288050422444737e+00,1.000000000000000000e+01,-2.182809256577892404e-02,1.589693674488245723e+00,1.066303185302049483e+00,6.573306518959546452e+01
6.630000000000000338e-01,1.519370568901845742e+00,-2.763088590745057083e+00,1.000000000000000000e+01,-2.234087008353230139e-02,1.592455571883695242e+00,1.066335740260891507e+00,6.573305770010718163e+01
6.640000000000000346e-01,1.491693519794355494e+00,-2.767816503868934408e+00,1.000000000000000000e+01,-2.284725603367078473e-02,1.595222215547499989e+00,1.066366054359886295e+00,6.573305009209087757e+01
6.650000000000000355e-01,1.463969052315529984e+00,-2.772470202557487884e+00,1.000000000000000000e+01,-2.334708593962044401e-02,1.597993531659918309e+00,1.066394238270063966e+00,6.573304236910919940e+01
6.660000000000000364e-01,1.436197923059299830e+00,-2.777048116999734084e+00,1.000000000000000000e+01,-2.384019671601914081e-02,1.600769444826932730e+00,1.066420399708803091e+00,6.573303453484187742e+01
6.670000000000000373e-01,1.408380904391475230e+00,-2.781548695680786665e+00,1.000000000000000000e+01,-2.432642675447121289e-02,1.603549878098328385e+00,1.066444643415721316e+00,6.573302659308305351e+01
6.680000000000000382e-01,1.380518784260956977e+00,-2.785970406251351061e+00,1.000000000000000000e+01,-2.480561600941331296e-02,1.606334752986642078e+00,1.066467071131797173e+00,6.573301854773865216e+01
6.690000000000000391e-01,1.352612366002173605e+00,-2.790311736395370890e+00,1.000000000000000000e+01,-2.527760608401109776e-02,1.609123989486978434e+00,1.066487781581789474e+00,6.573301040282339613e+01
6.700000000000000400e-01,1.324662468128767756e+00,-2.794571194694962735e+00,1.000000000000000000e+01,-2.574224031600503074e-02,1.611917506097692021e+00,1.066506870460015577e+00,6.573300216245777960e+01
6.710000000000000409e-01,1.296669924118563744e+00,-2.798747311491764922e+00,1.000000000000000000e+01,-2.619936386342237508e-02,1.614715219841932337e+00,1.066524430419544478e+00,6.573299383086467174e+01
6.720000000000000417e-01,1.268635582189854283e+00,-2.802838639743825411e+00,1.000000000000000000e+01,-2.664882379007123964e-02,1.617517046290046556e+00,1.066540551064857789e+00,6.573298541236584924e+01
6.730000000000000426e-01,1.240560305069059455e+00,-2.806843755877129087e+00,1.000000000000000000e+01,-2.709046915073158590e-02,1.620322899582835374e+00,1.066555318948022801e+00,6.573297691137830157e+01
6.740000000000000435e-01,1.212444969749812751e+00,-2.810761260630874947e+00,1.000000000000000000e+01,-2.752415107595715393e-02,1.623132692455655501e+00,1.066568817568421368e+00,6.573296833241040815e+01
6.750000000000000444e-01,1.184290467243543699e+00,-2.814589779895598110e+00,1.000000000000000000e+01,-2.794972285640154319e-02,1.625946336263362824e+00,1.066581127376069027e+00,6.573295968005780310e+01
6.760000000000000453e-01,1.156097702321633003e+00,-2.818327965543233393e+00,1.000000000000000000e+01,-2.836704002658102172e-02,1.628763741006087118e+00,1.066592325778555672e+00,6.573295095899929663e+01
6.770000000000000462e-01,1.127867593249225697e+00,-2.821974496248205178e+00,1.000000000000000000e+01,-2.877596044798617567e-02,1.631584815355830109e+00,1.066602487151631973e+00,6.573294217399239869e+01
6.780000000000000471e-01,1.099601071510797112e+00,-2.825528078298644274e+00,1.000000000000000000e+01,-2.917634439145412595e-02,1.634409466683878431e+00,1.066611682853459975e+00,6.573293332986887094e+01
6.790000000000000480e-01,1.071299081527577135e+00,-2.828987446396816097e+00,1.000000000000000000e+01,-2.956805461871283083e-02,1.637237601089018169e+00,1.066619981242541870e+00,6.573292443152998032e+01
6.800000000000000488e-01,1.042962580366942893e+00,-2.832351364447857733e+00,1.000000000000000000e+01,-2.995095646300897918e-02,1.640069123426542985e+00,1.066627447699333375e+00,6.573291548394168160e+01
6.810000000000000497e-01,1.014592537443906650e+00,-2.835618626335916215e+00,1.000000000000000000e+01,-3.032491790873098961e-02,1.642903937338039633e+00,1.066634144651540161e+00,6.573290649212971459e+01
6.820000000000000506e-01,9.861899342148253700e-01,-2.838788056686799788e+00,1.000000000000000000e+01,-3.068980966993892917e-02,1.645741945281941510e+00,1.066640131603096009e+00,6.573289746117445986e+01
6.830000000000000515e-01,9.577557638634770498e-01,-2.841858511616242922e+00,1.000000000000000000e+01,-3.104550526771352945e-02,1.648583048564833398e+00,1.066645465166805806e+00,6.573288839620570911e+01
6.840000000000000524e-01,9.292910309796499346e-01,-2.844828879462907967e+00,1.000000000000000000e+01,-3.139188110623702954e-02,1.651427147373492721e+00,1.066650199100639185e+00,6.573287930239747823e+01
6.850000000000000533e-01,9.007967512304047020e-01,-2.847698081505251277e+00,1.000000000000000000e+01,-3.172881654751925906e-02,1.654274140807652227e+00,1.066654384347646145e+00,6.573287018496236556e+01
6.860000000000000542e-01,8.722739510241758198e-01,-2.850465072661396704e+00,1.000000000000000000e+01,-3.205619398468326914e-02,1.657123926913466994e+00,1.066658069079466920e+00,6.573286104914623706e+01
6.870000000000000551e-01,8.437236671678882693e-01,-2.853128842171163804e+00,1.000000000000000000e+01,-3.237389891372578071e-02,1.659976402717667776e+00,1.066661298743395880e+00,6.573285190022254199e+01
6.880000000000000560e-01,8.151469465172733742e-01,-2.855688414259426988e+00,1.000000000000000000e+01,-3.268182000366892659e-02,1.662831464262382486e+00,1.066664116112955973e+00,6.573284274348665690e+01
6.890000000000000568e-01,7.865448456205762495e-01,-2.858142848779986256e+00,1.000000000000000000e+01,-3.297984916502107872e-02,1.665689006640607150e+00,1.066666561341933050e+00,6.573283358425017298e+01
6.900000000000000577e-01,7.579184303558559321e-01,-2.860491241839154597e+00,1.000000000000000000e+01,-3.326788161646601627e-02,1.668548924032304592e+00,1.066668672021813258e+00,6.573282442783505530e+01
6.910000000000000586e-01,7.292687755620859136e-01,-2.862732726398287131e+00,1.000000000000000000e+01,-3.354581594970132419e-02,1.671411109741111289e+00,1.066670483242559975e+00,6.573281527956791592e+01
6.920000000000000595e-01,7.005969646642716819e-01,-2.864866472854493029e+00,1.000000000000000000e+01,-3.381355419234873677e-02,1.674275456231631765e+00,1.066672027656660804e+00,6.573280614477411632e+01
6.930000000000000604e-01,6.719040892928096476e-01,-2.866891689598802806e+00,1.000000000000000000e+01,-3.407100186886098669e-02,1.677141855167294526e+00,1.066673335546368007e+00,6.573279702877185571e+01
6.940000000000000613e-01,6.431912488973179354e-01,-2.868807623551075103e+00,1.000000000000000000e+01,-3.431806805935188470e-02,1.680010197448751130e+00,1.066674434894052226e+00,6.573278793686637300e+01
6.950000000000000622e-01,6.144595503551768534e-01,-2.870613560670971065e+00,1.000000000000000000e+01,-3.455466545627852021e-02,1.682880373252790607e+00,1.066675351455579568e+00,6.573277887434400668e+01
6.960000000000000631e-01,5.857101075750247299e-01,-2.872308826444330165e+00,1.000000000000000000e+01,-3.478071041890685305e-02,1.685752272071747493e+00,1.066676108836620562e+00,6.573276984646643939e+01
6.970000000000000639e-01,5.569440410954602516e-01,-2.873892786344327099e+00,1.000000000000000000e+01,-3.499612302549449244e-02,1.688625782753377047e+00,1.066676728571791299e+00,6.573276085846478622e+01
6.980000000000000648e-01,5.281624776792079867e-01,-2.875364846266809327e+00,1.000000000000000000e+01,-3.520082712312699869e-02,1.691500793541171888e+00,1.066677230206520166e+00,6.573275191553378249e+01
6.990000000000000657e-01,4.993665499030121024e-01,-2.876724452939251719e+00,1.000000000000000000e+01,-3.539475037514690225e-02,1.694377192115094966e+00,1.066677631381533375e+00,6.573274302282609938e+01
7.000000000000000666e-01,4.705573957435258969e-01,-2.877971094302790078e+00,1.000000000000000000e+01,-3.557782430611747954e-02,1.697254865632702003e+00,1.066677947919842495e+00,6.573273418544675906e+01
7.010000000000000675e-01,4.417361581594719810e-01,-2.879104299866834804e+00,1.000000000000000000e+01,-3.574998434426625293e-02,1.700133700770622980e+00,1.066678193916114292e+00,6.573272540844733669e+01
7.020000000000000684e-01,4.129039846703523864e-01,-2.880123641035798876e+00,1.000000000000000000e+01,-3.591116986135637484e-02,1.703013583766379568e+00,1.066678381828298772e+00,6.573271669682057450e+01
7.030000000000000693e-01,3.840620269319919289e-01,-2.881028731407505372e+00,1.000000000000000000e+01,-3.606132420993723303e-02,1.705894400460508109e+00,1.066678522571386623e+00,6.573270805549492479e+01
7.039999999999999591e-01,3.552114403092029304e-01,-2.881819227042882403e+00,1.000000000000000000e+01,-3.620039475792891787e-02,1.708776036338958582e+00,1.066678625613162623e+00,6.573269948932919249e+01
7.049999999999999600e-01,3.263533834458628990e-01,-2.882494826706586188e+00,1.000000000000000000e+01,-3.632833292049857804e-02,1.711658376575741158e+00,1.066678699071820002e+00,6.573269100310741919e+01
7.059999999999999609e-01,2.974890178327003198e-01,-2.883055272078229869e+00,1.000000000000000000e+01,-3.644509418919020249e-02,1.714541306075792360e+00,1.066678749815292537e+00,6.573268260153369624e+01
7.069999999999999618e-01,2.686195073730868743e-01,-2.883500347933940056e+00,1.000000000000000000e+01,-3.655063815827291895e-02,1.717424709518030612e+00,1.066678783562163391e+00,6.573267428922726197e+01
7.079999999999999627e-01,2.397460179471364861e-01,-2.883829882297995084e+00,1.000000000000000000e+01,-3.664492854827652857e-02,1.720308471398569239e+00,1.066678804984002804e+00,6.573266607071778367e+01
7.089999999999999636e-01,2.108697169744149225e-01,-2.884043746564339816e+00,1.000000000000000000e+01,-3.672793322668670840e-02,1.723192476074060231e+00,1.066678817808985213e+00,6.573265795044055437e+01
7.099999999999999645e-01,1.819917729755644586e-01,-2.884141855587820658e+00,1.000000000000000000e+01,-3.679962422577600506e-02,1.726076607805135277e+00,1.066678824926635460e+00,6.573264993273211587e+01
7.109999999999999654e-01,1.531133551331501086e-01,-2.884124167745010681e+00,1.000000000000000000e+01,-3.685997775755064237e-02,1.728960750799917179e+00,1.066678828493548670e+00,6.573264202182593863e+01
7.119999999999999662e-01,1.242356328520350106e-01,-2.883990684964547579e+00,1.000000000000000000e+01,-3.690897422579687837e-02,1.731844789257567241e+00,1.066678830039929693e+00,6.573263422184818694e+01
7.129999999999999671e-01,9.535977531959299869e-02,-2.883741452726941379e+00,1.000000000000000000e+01,-3.694659823521464354e-02,1.734728607411841539e+00,1.066678830576794690e+00,6.573262653681393886e+01
7.139999999999999680e-01,6.648695106606665461e-02,-2.883376560033849678e+00,1.000000000000000000e+01,-3.697283859762994646e-02,1.737612089574623209e+00,1.066678830703677638e+00,6.573261897062323555e+01
7.149999999999999689e-01,3.761832752537895563e-02,-2.882896139346864395e+00,1.000000000000000000e+01,-3.698768833528156413e-02,1.740495120179401001e+00,1.066678830716682125e+00,6.573261152705762811e+01
7.159999999999999698e-01,8.755070596706129166e-03,-2.882300366495890387e+00,1.000000000000000000e+01,-3.699114468118131632e-02,1.743377583824665678e+00,1.066678830716720316e+00,6.573260420977683793e+01
7.169999999999999707e-01,9.979898344207118299e+00,-2.881589460557237636e+00,1.000000000000000000e+01,-3.698320907655122669e-02,1.746259365317189616e+00,1.066718508740930993e+00,6.573259702231553092e+01
7.179999999999999716e-01,9.951049309875591220e+00,-2.880763683701587308e+00,1.000000000000000000e+01,-3.696388716534473179e-02,1.749140349715162746e+00,1.066815118334246915e+00,6.573258996808036159e+01
7.189999999999999725e-01,9.922209126278699998e+00,-2.879823341012041737e+00,1.000000000000000000e+01,-3.693318878586296372e-02,1.752020422371155073e+00,1.066968610469423817e+00,6.573258305034738669e+01
7.199999999999999734e-01,9.893378948818277507e+00,-2.878768780272489280e+00,1.000000000000000000e+01,-3.689112795948093493e-02,1.754899468974873145e+00,1.067178915440311071e+00,6.573257627225942201e+01
7.209999999999999742e-01,9.864559929191361931e+00,-2.877600391726577556e+00,1.000000000000000000e+01,-3.683772287650240174e-02,1.757777375595684255e+00,1.067445943039377676e+00,6.573256963682385390e+01
7.219999999999999751e-01,9.835753214962709379e+00,-2.876318607807605066e+00,1.000000000000000000e+01,-3.677299587916575685e-02,1.760654028724876863e+00,1.067769582748728352e+00,6.573256314691052182e+01
7.229999999999999760e-01,9.806959949140162891e+00,-2.874923902839696233e+00,1.000000000000000000e+01,-3.669697344182718673e-02,1.763529315317630131e+00,1.068149703944324846e+00,6.573255680524999889e+01
7.239999999999999769e-01,9.778181269753183358e+00,-2.873416792710648426e+00,1.000000000000000000e+01,-3.660968614835084095e-02,1.766403122834662387e+00,1.068586156113115138e+00,6.573255061443191494e+01
7.249999999999999778e-01,9.749418309434808805e+00,-2.871797834516887082e+00,1.000000000000000000e+01,-3.651116866673946582e-02,1.769275339283532311e+00,1.069078769082754787e+00,6.573254457690362074e+01
7.259999999999999787e-01,9.720672195007324490e+00,-2.870067626180993869e+00,1.000000000000000000e+01,-3.640145972104235489e-02,1.772145853259563530e+00,1.069627353263592262e+00,6.573253869496902269e+01
7.269999999999999796e-01,9.691944047071929802e+00,-2.868226806042304844e+00,1.000000000000000000e+01,-3.628060206058098675e-02,1.775014553986368426e+00,1.070231699902575384e+00,6.573253297078780122e+01
7.279999999999999805e-01,9.663234979602661312e+00,-2.866276052421119047e+00,1.000000000000000000e+01,-3.614864242653598181e-02,1.777881331355939398e+00,1.070891581348722310e+00,6.573252740637454394e+01
7.289999999999999813e-01,9.634546099544829545e+00,-2.864216083157080206e+00,1.000000000000000000e+01,-3.600563151594233374e-02,1.780746075968288045e+00,1.071606751329787555e+00,6.573252200359854669e+01
7.299999999999999822e-01,9.605878506418248364e+00,-2.862047655122323953e+00,1.000000000000000000e+01,-3.585162394314293788e-02,1.783608679170602507e+00,1.072376945239744472e+00,6.573251676418333034e+01
7.309999999999999831e-01,9.577233291925484338e+00,-2.859771563710029163e+00,1.000000000000000000e+01,-3.568667819875348535e-02,1.786469033095898551e+00,1.073201880436691402e+00,6.573251168970686820e+01
7.319999999999999840e-01,9.548611539565394324e+00,-2.857388642299016013e+00,1.000000000000000000e+01,-3.551085660619480999e-02,1.789327030701142629e+00,1.074081256550779129e+00,6.573250678160164284e+01
7.329999999999999849e-01,9.520014324252164428e+00,-2.854899761695083527e+00,1.000000000000000000e+01,-3.532422527585137723e-02,1.792182565804821381e+00,1.075014755801751543e+00,6.573250204115520035e+01
7.339999999999999858e-01,9.491442711940113242e+00,-2.852305829549785177e+00,1.000000000000000000e+01,-3.512685405691751139e-02,1.795035533123935156e+00,1.076002043325675839e+00,6.573249746951073291e+01
7.349999999999999867e-01,9.462897759254451202e+00,-2.849607789757384158e+00,1.000000000000000000e+01,-3.491881648699536600e-02,1.797885828310394229e+00,1.077042767510439925e+00,6.573249306766795996e+01
7.359999999999999876e-01,9.434380513128235890e+00,-2.846806621830737516e+00,1.000000000000000000e+01,-3.470018973951104202e-02,1.800733347986795962e+00,1.078136560339578276e+00,6.573248883648420815e+01
7.369999999999999885e-01,9.405892010445722207e+00,-2.843903340256886736e+00,1.000000000000000000e+01,-3.447105456901769505e-02,1.803577989781563140e+00,1.079283037743989038e+00,6.573248477667557665e+01
7.379999999999999893e-01,9.377433277692311719e+00,-2.840898993833155028e+00,1.000000000000000000e+01,-3.423149525445640107e-02,1.806419652363421724e+00,1.080481799961097611e+00,6.573248088881850038e+01
7.389999999999999902e-01,9.349005330611296571e+00,-2.837794664984560011e+00,1.000000000000000000e+01,-3.398159954044779191e-02,1.809258235475202037e+00,1.081732431901013536e+00,6.573247717335132734e+01
7.399999999999999911e-01,9.320609173867568487e+00,-2.834591469063377556e+00,1.000000000000000000e+01,-3.372145857668910202e-02,1.812093639966943170e+00,1.083034503519231695e+00,6.573247363057609505e+01
7.409999999999999920e-01,9.292245800718493598e+00,-2.831290553631701457e+00,1.000000000000000000e+01,-3.345116685553312791e-02,1.814925767828283965e+00,1.084387570195420203e+00,6.573247026066057686e+01
7.419999999999999929e-01,9.263916192692098761e+00,-2.827893097727860905e+00,1.000000000000000000e+01,-3.317082214782710037e-02,1.817754522220124791e+00,1.085791173117836461e+00,6.573246706364042780e+01
7.429999999999999938e-01,9.235621319272732777e+00,-2.824400311117560847e+00,1.000000000000000000e+01,-3.288052543709091974e-02,1.820579807505544379e+00,1.087244839672914187e+00,6.573246403942141569e+01
7.439999999999999947e-01,9.207362137594371276e+00,-2.820813433530639180e+00,1.000000000000000000e+01,-3.258038085211543283e-02,1.823401529279955913e+00,1.088748083839562009e+00,6.573246118778190805e+01
7.449999999999999956e-01,9.179139592141673631e+00,-2.817133733884318314e+00,1.000000000000000000e+01,-3.227049559806250550e-02,1.826219594400490420e+00,1.090300406587715543e+00,6.573245850837557214e+01
7.459999999999999964e-01,9.150954614458951752e+00,-2.813362509493857022e+00,1.000000000000000000e+01,-3.195097988614972739e-02,1.829033911014593450e+00,1.091901296280685552e+00,6.573245600073394712e+01
7.469999999999999973e-01,9.122808122867162695e+00,-2.809501085271504106e+00,1.000000000000000000e+01,-3.162194686200323762e-02,1.831844388587824390e+00,1.093550229080846758e+00,6.573245366426937153e+01
7.479999999999999982e-01,9.094701022189033424e+00,-2.805550812914659353e+00,1.000000000000000000e+01,-3.128351253276294430e-02,1.834650937930845105e+00,1.095246669358217240e+00,6.573245149827799594e+01
7.489999999999999991e-01,9.066634203482438537e+00,-2.801513070084151291e+00,1.000000000000000000e+01,-3.093579569302479237e-02,1.837453471225590329e+00,1.096990070101478087e+00,6.573244950194285252e+01
7.500000000000000000e-01,9.038608543782105542e+00,-2.797389259573540787e+00,1.000000000000000000e+01,-3.057891784970523733e-02,1.840251902050609178e+00,1.098779873330989254e+00,6.573244767433696722e+01
7.510000000000000009e-01,9.010624905849756061e+00,-2.793180808470363541e+00,1.000000000000000000e+01,-3.021300314591316219e-02,1.843046145405569325e+00,1.100615510513363260e+00,6.573244601442679880e+01
7.520000000000000018e-01,8.982684137932736235e+00,-2.788889167310209860e+00,1.000000000000000000e+01,-2.983817828391461396e-02,1.845836117734918069e+00,1.102496402977162893e+00,6.573244452107542202e+01
7.530000000000000027e-01,8.954787073531226937e+00,-2.784515809224554772e+00,1.000000000000000000e+01,-2.945457244727562804e-02,1.848621736950691430e+00,1.104421962329294127e+00,6.573244319304612304e+01
7.540000000000000036e-01,8.926934531174079979e+00,-2.780062229083227976e+00,1.000000000000000000e+01,-2.906231722226821843e-02,1.851402922454467914e+00,1.106391590871675490e+00,6.573244202900582422e+01
7.550000000000000044e-01,8.899127314203330030e+00,-2.775529942632418035e+00,1.000000000000000000e+01,-2.866154651862423339e-02,1.854179595158460536e+00,1.108404682017769538e+00,6.573244102752872209e+01
7.560000000000000053e-01,8.871366210567428467e+00,-2.770920485629093211e+00,1.000000000000000000e+01,-2.825239648972131118e-02,1.856951677505744192e+00,1.110460620708571655e+00,6.573244018709985426e+01
7.570000000000000062e-01,8.843651992623229319e+00,-2.766235412972712471e+00,1.000000000000000000e+01,-2.783500545228453568e-02,1.859719093489615949e+00,1.112558783827657827e+00,6.573243950611880848e+01
7.580000000000000071e-01,8.815985416946741537e+00,-2.761476297835087301e+00,1.000000000000000000e+01,-2.740951380568665274e-02,1.862481768672085147e+00,1.114698540614906808e+00,6.573243898290343168e+01
7.590000000000000080e-01,8.788367224152688451e+00,-2.756644730789253206e+00,1.000000000000000000e+01,-2.697606395092887535e-02,1.865239630201492194e+00,1.116879253078514544e+00,6.573243861569351054e+01
7.600000000000000089e-01,8.760798138722838857e+00,-2.751742318938176002e+00,1.000000000000000000e+01,-2.653480020938326842e-02,1.867992606829256275e+00,1.119100276404934702e+00,6.573243840265463689e+01
7.610000000000000098e-01,8.733278868843152409e+00,-2.746770685044129579e+00,1.000000000000000000e+01,-2.608586874137666656e-02,1.870740628925751992e+00,1.121360959366385579e+00,6.573243834188181722e+01
7.620000000000000107e-01,8.705810106249693092e+00,-2.741731466659546701e+00,1.000000000000000000e+01,-2.562941746469480503e-02,1.873483628495317577e+00,1.123660644725576585e+00,6.573243843140345177e+01
7.630000000000000115e-01,8.678392526083314351e+00,-2.736626315260136000e+00,1.000000000000000000e+01,-2.516559597308412610e-02,1.876221539190393361e+00,1.125998669637316763e+00,6.573243866918488720e+01
7.640000000000000124e-01,8.651026786753075015e+00,-2.731456895381043193e+00,1.000000000000000000e+01,-2.469455545482721753e-02,1.878954296324797157e+00,1.128374366046680288e+00,6.573243905313233881e+01
7.650000000000000133e-01,8.623713529808361145e+00,-2.726224883756810602e+00,1.000000000000000000e+01,-2.421644861146643110e-02,1.881681836886138548e+00,1.130787061083413647e+00,6.573243958109659957e+01
7.660000000000000142e-01,8.596453379819672946e+00,-2.720931968465874817e+00,1.000000000000000000e+01,-2.373142957674853962e-02,1.884404099547375422e+00,1.133236077452284496e+00,6.573244025087674913e+01
7.670000000000000151e-01,8.569246944268012811e+00,-2.715579848080318826e+00,1.000000000000000000e+01,-2.323965383586171912e-02,1.887121024677519854e+00,1.135720733819079564e+00,6.573244106022386291e+01
7.680000000000000160e-01,8.542094813442838941e+00,-2.710170230821581150e+00,1.000000000000000000e+01,-2.274127814503430073e-02,1.889832554351497551e+00,1.138240345191974479e+00,6.573244200684473526e+01
7.690000000000000169e-01,8.514997560348504635e+00,-2.704704833722791246e+00,1.000000000000000000e+01,-2.223646045156296713e-02,1.892538632359168416e+00,1.140794223298009280e+00,6.573244308840537542e+01
7.700000000000000178e-01,8.487955740619122835e+00,-2.699185381798392402e+00,1.000000000000000000e+01,-2.172535981433616412e-02,1.895239204213514217e+00,1.143381676954416948e+00,6.573244430253473070e+01
7.710000000000000187e-01,8.460969892441770668e+00,-2.693613607221679640e+00,1.000000000000000000e+01,-2.120813632491648851e-02,1.897934217158002035e+00,1.146002012434563344e+00,6.573244564682818236e+01
7.720000000000000195e-01,8.434040536487962925e+00,-2.687991248510868569e+00,1.000000000000000000e+01,-2.068495102924389206e-02,1.900623620173131467e+00,1.148654533828270097e+00,6.573244711885099889e+01
7.730000000000000204e-01,8.407168175853295011e+00,-2.682320049724270294e+00,1.000000000000000000e+01,-2.015596585001939653e-02,1.903307363982175371e+00,1.151338543396305480e+00,6.573244871614174656e+01
7.740000000000000213e-01,8.380353296005168318e+00,-2.676601759665148350e+00,1.000000000000000000e+01,-1.962134350982693703e-02,1.905985401056121908e+00,1.154053341918839681e+00,6.573245043621570005e+01
7.750000000000000222e-01,8.353596364738486102e+00,-2.670838131096782586e+00,1.000000000000000000e+01,-1.908124745504878247e-02,1.908657685617829003e+00,1.156798229037674153e+00,6.573245227656809675e+01
7.760000000000000231e-01,8.326897832139231070e+00,-2.665030919968265799e+00,1.000000000000000000e+01,-1.853584178062782709e-02,1.911324173645403190e+00,1.159572503592067871e+00,6.573245423467741944e+01
7.770000000000000240e-01,8.300258130555803859e+00,-2.659181884651511396e+00,1.000000000000000000e+01,-1.798529115572776796e-02,1.913984822874811087e+00,1.162375463947994403e+00,6.573245630800845163e+01
7.780000000000000249e-01,8.273677674578003405e+00,-2.653292785189944603e+00,1.000000000000000000e+01,-1.742976075034000094e-02,1.916639592801738345e+00,1.165206408320678122e+00,6.573245849401540397e+01
7.790000000000000258e-01,8.247156861023540841e+00,-2.647365382559314195e+00,1.000000000000000000e+01,-1.686941616288374635e-02,1.919288444682703654e+00,1.168064635090267478e+00,6.573246079014492693e+01
7.800000000000000266e-01,8.220696068931950151e+00,-2.641401437941038211e+00,1.000000000000000000e+01,-1.630442334884368849e-02,1.921931341535445759e+00,1.170949443110518517e+00,6.573246319383892455e+01
7.810000000000000275e-01,8.194295659565776546e+00,-2.635402712008473536e+00,1.000000000000000000e+01,-1.573494855048706773e-02,1.924568248138591064e+00,1.173860132010372981e+00,6.573246570253746768e+01
7.820000000000000284e-01,8.167955976418907582e+00,-2.629370964226477092e+00,1.000000000000000000e+01,-1.516115822769990504e-02,1.927199131030620238e+00,1.176796002488324833e+00,6.573246831368157927e+01
7.830000000000000293e-01,8.141677345231904894e+00,-2.623307952164594337e+00,1.000000000000000000e+01,-1.458321898997972169e-02,1.929823958508141146e+00,1.179756356599484191e+00,6.573247102471566450e+01
7.840000000000000302e-01,8.115460074014213987e+00,-2.617215430824192168e+00,1.000000000000000000e+01,-1.400129752961981958e-02,1.932442700623488330e+00,1.182740498035257382e+00,6.573247383309032443e+01
7.850000000000000311e-01,8.089304453073085099e+00,-2.611095151979828000e+00,1.000000000000000000e+01,-1.341556055611790518e-02,1.935055329181658346e+00,1.185747732395574294e+00,6.573247673626465826e+01
7.860000000000000320e-01,8.063210755049084355e+00,-2.604948863535119674e+00,1.000000000000000000e+01,-1.282617473183955345e-02,1.937661817736598291e+00,1.188777367453601963e+00,6.573247973170869329e+01
7.870000000000000329e-01,8.037179234958033547e+00,-2.598778308893355593e+00,1.000000000000000000e+01,-1.223330660896474950e-02,1.940262141586860833e+00,1.191828713412899976e+00,6.573248281690568717e+01
7.880000000000000338e-01,8.011210130239234672e+00,-2.592585226343071092e+00,1.000000000000000000e+01,-1.163712256774349606e-02,1.942856277770641737e+00,1.194901083156977295e+00,6.573248598935424525e+01
7.890000000000000346e-01,7.985303660809822901e+00,-2.586371348458777586e+00,1.000000000000000000e+01,-1.103778875608426094e-02,1.945444205060213205e+00,1.197993792491226728e+00,6.573248924657052328e+01
7.900000000000000355e-01,7.959460029125096092e+00,-2.580138401517019897e+00,1.000000000000000000e+01,-1.043547103049682727e-02,1.948025903955770133e+00,1.201106160377217957e+00,6.573249258609011747e+01
7.910000000000000364e-01,7.933679420244668101e+00,-2.573888104927909648e+00,1.000000000000000000e+01,-9.830334898408954469e-03,1.950601356678703935e+00,1.204237509159342467e+00,6.573249600547002558e+01
7.920000000000000373e-01,7.907962001904285110e+00,-2.567622170682262617e+00,1.000000000000000000e+01,-9.222545461874122677e-03,1.953170547164319260e+00,1.207387164783813249e+00,6.573249950229046590e+01
7.930000000000000382e-01,7.882307924593149551e+00,-2.561342302814442640e+00,1.000000000000000000e+01,-8.612267362685516875e-03,1.955733461054010247e+00,1.210554457010030394e+00,6.573250307415658256e+01
7.940000000000000391e-01,7.856717321636589091e+00,-2.555050196880995550e+00,1.000000000000000000e+01,-7.999664728909361769e-03,1.958290085686910542e+00,1.213738719614332995e+00,6.573250671870005135e+01
7.950000000000000400e-01,7.831190309283918793e+00,-2.548747539455136213e+00,1.000000000000000000e+01,-7.384901122848690561e-03,1.960840410091035269e+00,1.216939290586166234e+00,6.573251043358072820e+01
7.960000000000000409e-01,7.805726986801325040e+00,-2.542436007637128181e+00,1.000000000000000000e+01,-6.768139490446644507e-03,1.963384424973927400e+00,1.220155512316699609e+00,6.573251421648784287e+01
7.970000000000000417e-01,7.780327436569622002e+00,-2.536117268580581730e+00,1.000000000000000000e+01,-6.149542112136472012e-03,1.965922122712828291e+00,1.223386731779942282e+00,6.573251806514170426e+01
7.980000000000000426e-01,7.754991724186709234e+00,-2.529792979034667599e+00,1.000000000000000000e+01,-5.529270555143503407e-03,1.968453497344385683e+00,1.226632300706407719e+00,6.573252197729470936e+01
7.990000000000000435e-01,7.729719898574580306e+00,-2.523464784902233138e+00,1.000000000000000000e+01,-4.907485627242537049e-03,1.970978544553915413e+00,1.229891575749386456e+00,6.573252595073259386e+01
8.000000000000000444e-01,7.704511992090715466e+00,-2.517134320813785742e+00,1.000000000000000000e+01,-4.284347331972282978e-03,1.973497261664234115e+00,1.233163918643894297e+00,6.573252998327555474e+01
8.010000000000000453e-01,7.679368020643698500e+00,-2.510803209717291651e+00,1.000000000000000000e+01,-3.660014825306779577e-03,1.976009647624077159e+00,1.236448696358367627e+00,6.573253407277923088e+01
8.020000000000000462e-01,7.654287983812900542e+00,-2.504473062483720369e+00,1.000000000000000000e+01,-3.034646373781990387e-03,1.978515702996117787e+00,1.239745281239185815e+00,6.573253821713571199e+01
8.030000000000000471e-01,7.629271864972072770e+00,-2.498145477528249447e+00,1.000000000000000000e+01,-2.408399314074188401e-03,1.981015429944604556e+00,1.243053051148106158e+00,6.573254241427429179e+01
8.040000000000000480e-01,7.604319631416690761e+00,-2.491822040447027931e+00,1.000000000000000000e+01,-1.781430014025127059e-03,1.983508832222631302e+00,1.246371389592700663e+00,6.573254666216229225e+01
8.050000000000000488e-01,7.579431234494887981e+00,-2.485504323669381677e+00,1.000000000000000000e+01,-1.153893835107499231e-03,1.985995915159055603e+00,1.249699685849891440e+00,6.573255095880577414e+01
8.060000000000000497e-01,7.554606609741832735e+00,-2.479193886125330870e+00,1.000000000000000000e+01,-5.259450963227092421e-04,1.988476685645079289e+00,1.253037335082684445e+00,6.573255530225006282e+01
8.070000000000000506e-01,7.529845677017386052e+00,-2.472892272928276292e+00,1.000000000000000000e+01,1.022629604784257339e-04,1.990951152120510992e+00,1.256383738450207455e+00,6.573255969058050141e+01
8.080000000000000515e-01,7.505148340646896621e+00,-2.466601015072691361e+00,1.000000000000000000e+01,7.305782038627712388e-04,1.993419324559720041e+00,1.259738303211162647e+00,6.573256412192272080e+01
8.090000000000000524e-01,7.480514489564971115e+00,-2.460321629146652533e+00,1.000000000000000000e+01,1.358849644681795008e-03,1.995881214457299713e+00,1.263100442820804359e+00,6.573256859444316547e+01
8.100000000000000533e-01,7.455943997462083139e+00,-2.454055617059028638e+00,1.000000000000000000e+01,1.986927466551569391e-03,1.998336834813455809e+00,1.266469577021562598e+00,6.573257310634940609e+01
8.110000000000000542e-01,7.431436722933864480e+00,-2.447804465781128425e+00,1.000000000000000000e+01,2.614663054960295139e-03,2.000786200119130331e+00,1.269845131927430648e+00,6.573257765589048063e+01
8.120000000000000551e-01,7.406992509632938315e+00,-2.441569647102607821e+00,1.000000000000000000e+01,3.241909025018903465e-03,2.003229326340880689e+00,1.273226540102240456e+00,6.573258224135703642e+01
8.130000000000000560e-01,7.382611186423151395e+00,-2.435352617401418840e+00,1.000000000000000000e+01,3.868519247871360540e-03,2.005666230905521985e+00,1.276613240631953472e+00,6.573258686108152915e+01
8.140000000000000568e-01,7.358292567536060425e+00,-2.429154817427576774e+00,1.000000000000000000e+01,4.494348875782303888e-03,2.008096932684552804e+00,1.280004679191093286e+00,6.573259151343836493e+01
8.150000000000000577e-01,7.334036452729540301e+00,-2.422977672100516067e+00,1.000000000000000000e+01,5.119254365920585664e-03,2.010521451978373175e+00,1.283400308103454401e+00,6.573259619684391453e+01
8.160000000000000586e-01,7.309842627448374763e+00,-2.416822590319786190e+00,1.000000000000000000e+01,5.743093502858200722e-03,2.012939810500309346e+00,1.286799586397217254e+00,6.573260090975651337e+01
8.170000000000000595e-01,7.285710862986695346e+00,-2.410690964788847701e+00,1.000000000000000000e+01,6.365725419804918288e-03,2.015352031360462703e+00,1.290201979854605163e+00,6.573260565067643313e+01
8.180000000000000604e-01,7.261640916652139843e+00,-2.404584171851706031e+00,1.000000000000000000e+01,6.987010618599702808e-03,2.017758139049387278e+00,1.293606961056220417e+00,6.573261041814579642e+01
8.190000000000000613e-01,7.237632531931598834e+00,-2.398503571342124108e+00,1.000000000000000000e+01,7.606810988480772369e-03,2.020158159421616251e+00,1.297014009420195402e+00,6.573261521074836367e+01
8.200000000000000622e-01,7.213685438658431259e+00,-2.392450506445143343e+00,1.000000000000000000e+01,8.224989823656794069e-03,2.022552119679046356e+00,1.300422611236297765e+00,6.573262002710944785e+01
8.210000000000000631e-01,7.189799353181014041e+00,-2.386426303570641672e+00,1.000000000000000000e+01,8.841411839702360137e-03,2.024940048354193944e+00,1.303832259695129503e+00,6.573262486589561604e+01
8.220000000000000639e-01,7.165973978532521826e+00,-2.380432272238647951e+00,1.000000000000000000e+01,9.455943188801463686e-03,2.027321975293329803e+00,1.307242454912557861e+00,6.573262972581447627e+01
8.230000000000000648e-01,7.142209004601803635e+00,-2.374469704976130746e+00,1.000000000000000000e+01,1.006845147386321339e-02,2.029697931639513175e+00,1.310652703949519715e+00,6.573263460561427962e+01
8.240000000000000657e-01,7.118504108305252487e+00,-2.368539877224975498e+00,1.000000000000000000e+01,1.067880576153451729e-02,2.032067949815527186e+00,1.314062520827339320e+00,6.573263950408370704e+01
8.250000000000000666e-01,7.094858953759552556e+00,-2.362644047260857860e+00,1.000000000000000000e+01,1.128687659413489010e-02,2.034432063506730781e+00,1.317471426538698864e+00,6.573264442005144303e+01
8.260000000000000675e-01,7.071273192455194589e+00,-2.356783456122721443e+00,1.000000000000000000e+01,1.189253600053892523e-02,2.036790307643839615e+00,1.320878949054401952e+00,6.573264935238572093e+01
8.270000000000000684e-01,7.047746463430658359e+00,-2.350959327552566869e+00,1.000000000000000000e+01,1.249565750603231877e-02,2.039142718385642539e+00,1.324284623326070331e+00,6.573265429999395337e+01
8.280000000000000693e-01,7.024278393447151103e+00,-2.345172867945250150e+00,1.000000000000000000e+01,1.309611614116764147e-02,2.041489333101665693e+00,1.327687991284911107e+00,6.573265926182226337e+01
8.290000000000000702e-01,7.000868597163813156e+00,-2.339425266307996409e+00,1.000000000000000000e+01,1.369378844964627348e-02,2.043830190354793519e+00,1.331088601836693863e+00,6.573266423685501536e+01
8.300000000000000711e-01,6.977516677313284177e+00,-2.333717694229323847e+00,1.000000000000000000e+01,1.428855249525319039e-02,2.046165329883857353e+00,1.334486010853075388e+00,6.573266922411421831e+01
8.310000000000000719e-01,6.954222224877542935e+00,-2.328051305857081754e+00,1.000000000000000000e+01,1.488028786787141261e-02,2.048494792586197377e+00,1.337879781159405645e+00,6.573267422265912785e+01
8.320000000000000728e-01,6.930984819263927399e+00,-2.322427237885300144e+00,1.000000000000000000e+01,1.546887568860309987e-02,2.050818620500214351e+00,1.341269482519154010e+00,6.573267923158559256e+01
8.329999999999999627e-01,6.907804028481247194e+00,-2.316846609549548575e+00,1.000000000000000000e+01,1.605419861402436477e-02,2.053136856787907139e+00,1.344654691615085218e+00,6.573268425002551396e+01
8.339999999999999636e-01,6.884679409315907606e+00,-2.311310522630504405e+00,1.000000000000000000e+01,1.663614083960094844e-02,2.055449545717420001e+00,1.348034992027321133e+00,6.573268927714624965e+01
8.349999999999999645e-01,6.861610507507958090e+00,-2.305820061465433835e+00,1.000000000000000000e+01,1.721458810229193823e-02,2.057756732645592113e+00,1.351409974208417353e+00,6.573269431215004488e+01
8.359999999999999654e-01,6.838596857926990680e+00,-2.300376292967278413e+00,1.000000000000000000e+01,1.778942768236869629e-02,2.060058464000529277e+00,1.354779235455582986e+00,6.573269935427336463e+01
8.369999999999999662e-01,6.815637984747814571e+00,-2.294980266651062362e+00,1.000000000000000000e+01,1.836054840447615480e-02,2.062354787264197853e+00,1.358142379880173278e+00,6.573270440278629678e+01
8.379999999999999671e-01,6.792733401625826950e+00,-2.289633014667311617e+00,1.000000000000000000e+01,1.892784063796356525e-02,2.064645750955051096e+00,1.361499018374580094e+00,6.573270945699188417e+01
8.389999999999999680e-01,6.769882611872018785e+00,-2.284335551842198608e+00,1.000000000000000000e+01,1.949119629651169250e-02,2.066931404610694134e+00,1.364848768576641946e+00,6.573271451622547090e+01
8.399999999999999689e-01,6.747085108627548067e+00,-2.279088875724122776e+00,1.000000000000000000e+01,2.005050883708335910e-02,2.069211798770594690e+00,1.368191254831699011e+00,6.573271957985407710e+01
8.409999999999999698e-01,6.724340375037808570e+00,-2.273893966636428843e+00,1.000000000000000000e+01,2.060567325822406162e-02,2.071486984958841759e+00,1.371526108152410162e+00,6.573272464727565989e+01
8.419999999999999707e-01,6.701647884425944390e+00,-2.268751787735984848e+00,1.000000000000000000e+01,2.115658609773927654e-02,2.073757015666966019e+00,1.374852966176450364e+00,6.573272971791844554e+01
8.429999999999999716e-01,6.679007100465748969e+00,-2.263663285077333498e+00,1.000000000000000000e+01,2.170314542977480610e-02,2.076021944336819303e+00,1.378171473122205004e+00,6.573273479124031837e+01
8.439999999999999725e-01,6.656417477353887335e+00,-2.258629387682133949e+00,1.000000000000000000e+01,2.224525086132639329e-02,2.078281825343524680e+00,1.381481279742573287e+00,6.573273986672808178e+01
8.449999999999999734e-01,6.633878459981398912e+00,-2.253651007613619583e+00,1.000000000000000000e+01,2.278280352820454338e-02,2.080536713978498931e+00,1.384782043276991947e+00,6.573274494389666245e+01
8.459999999999999742e-01,6.611389484104426728e+00,-2.248729040055797324e+00,1.000000000000000000e+01,2.331570609048025725e-02,2.082786666432551836e+00,1.388073427401788962e+00,6.573275002228857034e+01
8.469999999999999751e-01,6.588949976514124174e+00,-2.243864363397118034e+00,1.000000000000000000e+01,2.384386272743715257e-02,2.085031739779069859e+00,1.391355102178972514e+00,6.573275510147315970e+01
8.479999999999999760e-01,6.566559355205703774e+00,-2.239057839318350229e+00,1.000000000000000000e+01,2.436717913205509178e-02,2.087271991957286410e+00,1.394626744003560015e+00,6.573276018104577645e+01
8.489999999999999769e-01,6.544217029546573805e+00,-2.234310312884399075e+00,1.000000000000000000e+01,2.488556250505022382e-02,2.089507481755641827e+00,1.397888035549549324e+00,6.573276526062728919e+01
8.499999999999999778e-01,6.521922400443540546e+00,-2.229622612639805990e+00,1.000000000000000000e+01,2.539892154849596184e-02,2.091738268795238387e+00,1.401138665714630305e+00,6.573277033986319395e+01
8.509999999999999787e-01,6.499674860509024654e+00,-2.224995550707678404e+00,1.000000000000000000e+01,2.590716645904915516e-02,2.093964413513395240e+00,1.404378329563734207e+00,6.573277541842298888e+01
8.519999999999999796e-01,6.477473794226265902e+00,-2.220429922891801411e+00,1.000000000000000000e+01,2.641020892080530452e-02,2.096185977147301926e+00,1.407606728271516339e+00,6.573278049599944950e+01
8.529999999999999805e-01,6.455318578113487860e+00,-2.215926508781681292e+00,1.000000000000000000e+01,2.690796209780640935e-02,2.098403021717777595e+00,1.410823569063861749e+00,6.573278557230794661e+01
8.539999999999999813e-01,6.433208580886986105e+00,-2.211486071860281566e+00,1.000000000000000000e+01,2.740034062622459174e-02,2.100615610013137680e+00,1.414028565158506501e+00,6.573279064708570729e+01
8.549999999999999822e-01,6.411143163623123975e+00,-2.207109359614216615e+00,1.000000000000000000e+01,2.788726060624434344e-02,2.102823805573168947e+00,1.417221435704858479e+00,6.573279572009114702e+01
8.559999999999999831e-01,6.389121679919200325e+00,-2.202797103646169319e+00,1.000000000000000000e+01,2.836863959366578772e-02,2.105027672673218220e+00,1.420401905723105651e+00,6.573280079110315910e+01
8.569999999999999840e-01,6.367143476053176876e+00,-2.198550019789303978e+00,1.000000000000000000e+01,2.884439659125107025e-02,2.107227276308393904e+00,1.423569706042691063e+00,6.573280585992041836e+01
8.579999999999999849e-01,6.345207891142245593e+00,-2.194368808223455591e+00,1.000000000000000000e+01,2.931445203983549727e-02,2.109422682177881647e+00,1.426724573240236715e+00,6.573281092636067058e+01
8.589999999999999858e-01,6.323314257300213903e+00,-2.190254153592873454e+00,1.000000000000000000e+01,2.977872780922468862e-02,2.111613956669381675e+00,1.429866249576993154e+00,6.573281599026009303e+01
8.599999999999999867e-01,6.301461899793697086e+00,-2.186206725125308559e+00,1.000000000000000000e+01,3.023714718889865261e-02,2.113801166843660706e+00,1.432994482935888936e+00,6.573282105147256971e+01
8.609999999999999876e-01,6.279650137197104520e+00,-2.182227176752236097e+00,1.000000000000000000e+01,3.068963487854318301e-02,2.115984380419225985e+00,1.436109026758253471e+00,6.573282610986903762e+01
8.619999999999999885e-01,6.257878281546408239e+00,-2.178316147230007438e+00,1.000000000000000000e+01,3.113611697842869064e-02,2.118163665757119674e+00,1.439209639980284061e+00,6.573283116533679049e+01
8.629999999999999893e-01,6.236145638491687571e+00,-2.174474260261737957e+00,1.000000000000000000e+01,3.157652097965605448e-02,2.120339091845835355e+00,1.442296086969323765e+00,6.573283621777881081e+01
8.639999999999999902e-01,6.214451507448442769e+00,-2.170702124619728224e+00,1.000000000000000000e+01,3.201077575428875471e-02,2.122510728286356230e+00,1.445368137460016467e+00,6.573284126711310194e+01
8.649999999999999911e-01,6.192795181747667854e+00,-2.167000334268239126e+00,1.000000000000000000e+01,3.243881154539008521e-02,2.124678645277317202e+00,1.448425566490403771e+00,6.573284631327206284e+01
8.659999999999999920e-01,6.171175948784688892e+00,-2.163369468486430414e+00,1.000000000000000000e+01,3.286055995698383692e-02,2.126842913600286433e+00,1.451468154338022343e+00,6.573285135620180597e+01
8.669999999999999929e-01,6.149593090166762366e+00,-2.159810091991283709e+00,1.000000000000000000e+01,3.327595394395643780e-02,2.129003604605176569e+00,1.454495686456062309e+00,6.573285639586147511e+01
8.679999999999999938e-01,6.128045881859431887e+00,-2.156322755060337215e+00,1.000000000000000000e+01,3.368492780191809782e-02,2.131160790195770538e+00,1.457507953409643564e+00,6.573286143222264855e+01
8.689999999999999947e-01,6.106533594331650328e+00,-2.152907993654063379e+00,1.000000000000000000e+01,3.408741715704010494e-02,2.133314542815377024e+00,1.460504750812263275e+00,6.573286646526867116e+01
8.699999999999999956e-01,6.085055492699670054e+00,-2.149566329537719422e+00,1.000000000000000000e+01,3.448335895588500871e-02,2.135464935432602740e+00,1.463485879262468314e+00,6.573287149499404336e+01
8.709999999999999964e-01,6.063610836869710141e+00,-2.146298270402513975e+00,1.000000000000000000e+01,3.487269145524601877e-02,2.137612041527249929e+00,1.466451144280801921e+00,6.573287652140371051e+01
8.719999999999999973e-01,6.042198881679400557e+00,-2.143104309985935263e+00,1.000000000000000000e+01,3.525535421201148739e-02,2.139755935076331106e+00,1.469400356247073880e+00,6.573288154451263665e+01
8.729999999999999982e-01,6.020818877038021100e+00,-2.139984928191083657e+00,1.000000000000000000e+01,3.563128807306998463e-02,2.141896690540206372e+00,1.472333330337998403e+00,6.573288656434492339e+01
8.739999999999999991e-01,5.999470068065540396e+00,-2.136940591204868678e+00,1.000000000000000000e+01,3.600043516527107884e-02,2.144034382848836628e+00,1.475249886465246574e+00,6.573289158093335516e+01
8.750000000000000000e-01,5.978151695230470963e+00,-2.133971751614926582e+00,1.000000000000000000e+01,3.636273888545649147e-02,2.146169087388155816e+00,1.478149849213954203e+00,6.573289659431875975e+01
8.760000000000000009e-01,5.956862994486550988e+00,-2.131078848525116420e+00,1.000000000000000000e+01,3.671814389057585087e-02,2.148300879986558609e+00,1.481033047781724399e+00,6.573290160454943987e+01
8.770000000000000018e-01,5.935603197408267917e+00,-2.128262307669464892e+00,1.000000000000000000e+01,3.706659608790106170e-02,2.150429836901502245e+00,1.483899315918165707e+00,6.573290661168044835e+01
8.780000000000000027e-01,5.914371531325239850e+00,-2.125522541524436981e+00,1.000000000000000000e+01,3.740804262535261937e-02,2.152556034806220264e+00,1.486748491864999577e+00,6.573291161577313346e+01
8.790000000000000036e-01,5.893167219455477834e+00,-2.122859949419395154e+00,1.000000000000000000e+01,3.774243188195110926e-02,2.154679550776549046e+00,1.489580418296775344e+00,6.573291661689447096e+01
8.800000000000000044e-01,5.871989481037537928e+00,-2.120274917645137425e+00,1.000000000000000000e+01,3.806971345840652610e-02,2.156800462277862707e+00,1.492394942262221358e+00,6.573292161511649567e+01
8.810000000000000053e-01,5.850837531461592356e+00,-2.117767819560395726e+00,1.000000000000000000e+01,3.838983816785776493e-02,2.158918847152112797e+00,1.495191915126268034e+00,6.573292661051571883e+01
8.820000000000000062e-01,5.829710582399433960e+00,-2.115339015696179104e+00,1.000000000000000000e+01,3.870275802677423937e-02,2.161034783604977250e+00,1.497971192512768557e+00,6.573293160317254546e+01
8.830000000000000071e-01,5.808607841933442373e+00,-2.112988853857861837e+00,1.000000000000000000e+01,3.900842624603122893e-02,2.163148350193107028e+00,1.500732634247948116e+00,6.573293659317067750e+01
8.840000000000000080e-01,5.787528514684527892e+00,-2.110717669224904114e+00,1.000000000000000000e+01,3.930679722217011313e-02,2.165259625811477129e+00,1.503476104304605210e+00,6.573294158059661640e+01
8.850000000000000089e-01,5.766471801939086816e+00,-2.108525784448112006e+00,1.000000000000000000e+01,3.959782652885442816e-02,2.167368689680834404e+00,1.506201470747092319e+00,6.573294656553900950e+01
8.860000000000000098e-01,5.745436901774981564e+00,-2.106413509744339052e+00,1.000000000000000000e+01,3.988147090853212673e-02,2.169475621335238191e+00,1.508908605677096393e+00,6.573295154808815255e+01
8.870000000000000107e-01,5.724423009186583755e+00,-2.104381142988537956e+00,1.000000000000000000e+01,4.015768826431427574e-02,2.171580500609697761e+00,1.511597385180243114e+00,6.573295652833533609e+01
8.880000000000000115e-01,5.703429316208901589e+00,-2.102428969803074921e+00,1.000000000000000000e+01,4.042643765207989959e-02,2.173683407627896802e+00,1.514267689273543605e+00,6.573296150637244750e+01
8.890000000000000124e-01,5.682455012040817266e+00,-2.100557263644220907e+00,1.000000000000000000e+01,4.068767927281644742e-02,2.175784422790005834e+00,1.516919401853702443e+00,6.573296648229126049e+01
8.900000000000000133e-01,5.661499283167468199e+00,-2.098766285885743432e+00,1.000000000000000000e+01,4.094137446520496049e-02,2.177883626760579894e+00,1.519552410646304308e+00,6.573297145618295190e+01
8.910000000000000142e-01,5.640561313481797789e+00,-2.097056285899516759e+00,1.000000000000000000e+01,4.118748569845871732e-02,2.179981100456536591e+00,1.522166607155895246e+00,6.573297642813750485e+01
8.920000000000000151e-01,5.619640284405313047e+00,-2.095427501133083403e+00,1.000000000000000000e+01,4.142597656542373885e-02,2.182076925035212334e+00,1.524761886616972761e+00,6.573298139824331088e+01
8.930000000000000160e-01,5.598735375008066839e+00,-2.093880157184091928e+00,1.000000000000000000e+01,4.165681177594930673e-02,2.184171181882494928e+00,1.527338147945898283e+00,6.573298636658641669e+01
8.940000000000000169e-01,5.577845762127913609e+00,-2.092414467871550166e+00,1.000000000000000000e+01,4.187995715053622475e-02,2.186263952601027238e+00,1.529895293693742886e+00,6.573299133325012633e+01
8.950000000000000178e-01,5.556970620489056323e+00,-2.091030635303828600e+00,1.000000000000000000e+01,4.209537961427030350e-02,2.188355318998479682e+00,1.532433230000078694e+00,6.573299629831439006e+01
8.960000000000000187e-01,5.536109122819925510e+00,-2.089728849943353506e+00,1.000000000000000000e+01,4.230304719104816674e-02,2.190445363075888885e+00,1.534951866547723087e+00,6.573300126185529280e+01
8.970000000000000195e-01,5.515260439970423256e+00,-2.088509290667939666e+00,1.000000000000000000e+01,4.250292899810226288e-02,2.192534167016057634e+00,1.537451116518446348e+00,6.573300622394457093e+01
8.980000000000000204e-01,5.494423741028563235e+00,-2.087372124828702713e+00,1.000000000000000000e+01,4.269499524083154168e-02,2.194621813172015212e+00,1.539930896549647210e+00,6.573301118464894444e+01
8.990000000000000213e-01,5.473598193436546744e+00,-2.086317508304511126e+00,1.000000000000000000e+01,4.287921720794404118e-02,2.196708384055530150e+00,1.542391126692004510e+00,6.573301614402969051e+01
9.000000000000000222e-01,5.452782963106303171e+00,-2.085345585552922376e+00,1.000000000000000000e+01,4.305556726691729674e-02,2.198793962325679363e+00,1.544831730368107836e+00,6.573302110214208938e+01
9.010000000000000231e-01,5.431977214534538412e+00,-2.084456489657570355e+00,1.000000000000000000e+01,4.322401885978215813e-02,2.200878630777459932e+00,1.547252634332072718e+00,6.573302605903487006e+01
9.020000000000000240e-01,5.411180110917316988e+00,-2.083650342371956121e+00,1.000000000000000000e+01,4.338454649923536438e-02,2.202962472330449728e+00,1.549653768630140593e+00,6.573303101474967036e+01
9.030000000000000249e-01,5.390390814264227615e+00,-2.082927254159612662e+00,1.000000000000000000e+01,4.353712576508585869e-02,2.205045570017508894e+00,1.552035066562267973e+00,6.573303596932058213e+01
9.040000000000000258e-01,5.369608485512157081e+00,-2.082287324230605918e+00,1.000000000000000000e+01,4.368173330103967272e-02,2.207128006973515966e+00,1.554396464644702824e+00,6.573304092277351174e+01
9.050000000000000266e-01,5.348832284638715961e+00,-2.081730640574344093e+00,1.000000000000000000e+01,4.381834681182768948e-02,2.209209866424140412e+00,1.556737902573549492e+00,6.573304587512572539e+01
9.060000000000000275e-01,5.328061370775349914e+00,-2.081257279988669495e+00,1.000000000000000000e+01,4.394694506068057976e-02,2.211291231674643587e+00,1.559059323189318835e+00,6.573305082638529484e+01
9.070000000000000284e-01,5.307294902320180086e+00,-2.080867308105206259e+00,1.000000000000000000e+01,4.406750786715471491e-02,2.213372186098708116e+00,1.561360672442464681e+00,6.573305577655058585e+01
9.080000000000000293e-01,5.286532037050601929e+00,-2.080560779410944861e+00,1.000000000000000000e+01,4.418001610531270551e-02,2.215452813127285925e+00,1.563641899359898613e+00,6.573306072560967550e+01
9.090000000000000302e-01,5.265771932235690400e+00,-2.080337737266046094e+00,1.000000000000000000e+01,4.428445170226184141e-02,2.217533196237469806e+00,1.565902956012483083e+00,6.573306567353992591e+01
9.100000000000000311e-01,5.245013744748438178e+00,-2.080198213917846761e+00,1.000000000000000000e+01,4.438079763705351372e-02,2.219613418941376093e+00,1.568143797483495971e+00,6.573307062030735892e+01
9.110000000000000320e-01,5.224256631177879306e+00,-2.080142230511060397e+00,1.000000000000000000e+01,4.446903793994635978e-02,2.221693564775041541e+00,1.570364381838059931e+00,6.573307556586617295e+01
9.120000000000000329e-01,5.203499747941122244e+00,-2.080169797094157946e+00,1.000000000000000000e+01,4.454915769203564302e-02,2.223773717287323315e+00,1.572564670093531181e+00,6.573308051015820297e+01
9.130000000000000338e-01,5.182742251395342059e+00,-2.080280912621926159e+00,1.000000000000000000e+01,4.462114302525107407e-02,2.225853960028808309e+00,1.574744626190839325e+00,6.573308545311240891e+01
9.140000000000000346e-01,5.161983297949764626e+00,-2.080475564954201939e+00,1.000000000000000000e+01,4.468498112272498851e-02,2.227934376540715355e+00,1.576904216966770189e+00,6.573309039464436410e+01
9.150000000000000355e-01,5.141222044177684580e+00,-2.080753730850778194e+00,1.000000000000000000e+01,4.474066021953256728e-02,2.230015050343800542e+00,1.579043412127181467e+00,6.573309533465564414e+01
9.160000000000000364e-01,5.120457646928548989e+00,-2.081115375962486524e+00,1.000000000000000000e+01,4.478816960380548745e-02,2.232096064927249657e+00,1.581162184221142741e+00,6.573310027303341485e+01
9.170000000000000373e-01,5.099689263440159159e+00,-2.081560454818464301e+00,1.000000000000000000e+01,4.482749961822012075e-02,2.234177503737558190e+00,1.583260508615987217e+00,6.573310520964980697e+01
9.180000000000000382e-01,5.078916051451012770e+00,-2.082088910809611892e+00,1.000000000000000000e+01,4.485864166186105673e-02,2.236259450167401575e+00,1.585338363473264733e+00,6.573311014436147559e+01
9.190000000000000391e-01,5.058137169312833414e+00,-2.082700676168253384e+00,1.000000000000000000e+01,4.488158819246056142e-02,2.238341987544477885e+00,1.587395729725583848e+00,6.573311507700903178e+01
9.200000000000000400e-01,5.037351776103330181e+00,-2.083395671944014094e+00,1.000000000000000000e+01,4.489633272901424194e-02,2.240425199120334554e+00,1.589432591054328325e+00,6.573312000741647410e+01
9.210000000000000409e-01,5.016559031739212138e+00,-2.084173807975937098e+00,1.000000000000000000e+01,4.490286985477288939e-02,2.242509168059164892e+00,1.591448933868236715e+00,6.573312493539080492e+01
9.220000000000000417e-01,4.995758097089509242e+00,-2.085034982860850761e+00,1.000000000000000000e+01,4.490119522061018081e-02,2.244593977426573517e+00,1.593444747282827922e+00,6.573312986072131991e+01
9.230000000000000426e-01,4.974948134089230756e+00,-2.085979083918021004e+00,1.000000000000000000e+01,4.489130554876574752e-02,2.246679710178307587e+00,1.595420023100659002e+00,6.573313478317926695e+01
9.240000000000000435e-01,4.954128305853394920e+00,-2.087005987150109654e+00,1.000000000000000000e+01,4.487319863696263844e-02,2.248766449148951629e+00,1.597374755792399625e+00,6.573313970251719240e+01
9.250000000000000444e-01,4.933297776791477851e+00,-2.088115557200467265e+00,1.000000000000000000e+01,4.484687336289811671e-02,2.250854277040579721e+00,1.599308942478704143e+00,6.573314461846848644e+01
9.260000000000000453e-01,4.912455712722308299e+00,-2.089307647306799964e+00,1.000000000000000000e+01,4.481232968910627001e-02,2.252943276411359719e+00,1.601222582912867454e+00,6.573314953074685718e+01
9.270000000000000462e-01,4.891601280989449130e+00,-2.090582099251238279e+00,1.000000000000000000e+01,4.476956866819073455e-02,2.255033529664112635e+00,1.603115679464243382e+00,6.573315443904584754e+01
9.280000000000000471e-01,4.870733650577102836e+00,-2.091938743306855031e+00,1.000000000000000000e+01,4.471859244842545100e-02,2.257125119034816940e+00,1.604988237102408899e+00,6.573315934303826680e+01
9.290000000000000480e-01,4.849851992226573927e+00,-2.093377398180668703e+00,1.000000000000000000e+01,4.465940427972111409e-02,2.259218126581056030e+00,1.606840263382054435e+00,6.573316424237569322e+01
9.300000000000000488e-01,4.828955478553324632e+00,-2.094897870953181584e+00,1.000000000000000000e+01,4.459200851995465814e-02,2.261312634170409286e+00,1.608671768428579396e+00,6.573316913668799089e+01
9.310000000000000497e-01,4.808043284164657649e+00,-2.096499957014501980e+00,1.000000000000000000e+01,4.451641064165880873e-02,2.263408723468775641e+00,1.610482764924374033e+00,6.573317402558282652e+01
9.320000000000000506e-01,4.787114585778065035e+00,-2.098183439997100219e+00,1.000000000000000000e+01,4.443261723906836991e-02,2.265506475928635854e+00,1.612273268095764545e+00,6.573317890864514368e+01
9.330000000000000515e-01,4.766168562340269865e+00,-2.099948091705255759e+00,1.000000000000000000e+01,4.434063603551971489e-02,2.267605972777240186e+00,1.614043295700599900e+00,6.573318378543663698e+01
9.340000000000000524e-01,4.745204395146997101e+00,-2.101793672041257111e+00,1.000000000000000000e+01,4.424047589119944890e-02,2.269707295004726344e+00,1.615792868016459716e+00,6.573318865549531154e+01
9.350000000000000533e-01,4.724221267963510051e+00,-2.103719928928410976e+00,1.000000000000000000e+01,4.413214681123803912e-02,2.271810523352159272e+00,1.617522007829457209e+00,6.573319351833505664e+01
9.360000000000000542e-01,4.703218367145935552e+00,-2.105726598230932556e+00,1.000000000000000000e+01,4.401565995414376958e-02,2.273915738299494116e+00,1.619230740423615700e+00,6.573319837344499206e+01
9.370000000000000551e-01,4.682194881763416916e+00,-2.107813403670787622e+00,1.000000000000000000e+01,4.389102764057208755e-02,2.276023020053453472e+00,1.620919093570793335e+00,6.573320322028918383e+01
9.380000000000000560e-01,4.661150003721123092e+00,-2.109980056741550314e+00,1.000000000000000000e+01,4.375826336242502612e-02,2.278132448535320709e+00,1.622587097521130950e+00,6.573320805830604741e+01
9.390000000000000568e-01,4.640082927884141561e+00,-2.112226256619366804e+00,1.000000000000000000e+01,4.361738179227505480e-02,2.280244103368647579e+00,1.624234784993997760e+00,6.573321288690802078e+01
9.400000000000000577e-01,4.618992852202285171e+00,-2.114551690071095003e+00,1.000000000000000000e+01,4.346839879310735594e-02,2.282358063866865461e+00,1.625862191169409332e+00,6.573321770548096765e+01
9.410000000000000586e-01,4.597878977835842207e+00,-2.116956031359711332e+00,1.000000000000000000e+01,4.331133142837412936e-02,2.284474409020807339e+00,1.627469353679890096e+00,6.573322251338382216e+01
9.420000000000000595e-01,4.576740509282295477e+00,-2.119438942147068072e+00,1.000000000000000000e+01,4.314619797235415971e-02,2.286593217486129426e+00,1.629056312602753964e+00,6.573322730994819096e+01
9.430000000000000604e-01,4.555576654504036149e+00,-2.122000071394098963e+00,1.000000000000000000e+01,4.297301792081054811e-02,2.288714567570638181e+00,1.630623110452774860e+00,6.573323209447788429e+01
9.440000000000000613e-01,4.534386625057099884e+00,-2.124639055258563669e+00,1.000000000000000000e+01,4.279181200193905854e-02,2.290838537221510318e+00,1.632169792175218292e+00,6.573323686624847539e+01
9.450000000000000622e-01,4.513169636220950132e+00,-2.127355516990434570e+00,1.000000000000000000e+01,4.260260218759917561e-02,2.292965204012413327e+00,1.633696405139206220e+00,6.573324162450698793e+01
9.460000000000000631e-01,4.491924907129327238e+00,-2.130149066825032467e+00,1.000000000000000000e+01,4.240541170481955391e-02,2.295094645130516309e+00,1.635202999131384782e+00,6.573324636847145541e+01
9.470000000000000639e-01,4.470651660902189128e+00,-2.133019301874012452e+00,1.000000000000000000e+01,4.220026504756917152e-02,2.297226937363395116e+00,1.636689626349865145e+00,6.573325109733053750e+01
9.480000000000000648e-01,4.449349124778765763e+00,-2.135965806014319401e+00,1.000000000000000000e+01,4.198718798878499359e-02,2.299362157085826031e+00,1.638156341398407045e+00,6.573325581024323583e+01
9.490000000000000657e-01,4.428016530251747795e+00,-2.138988149775227221e+00,1.000000000000000000e+01,4.176620759264665361e-02,2.301500380246463973e+00,1.639603201280814160e+00,6.573326050633845341e+01
9.500000000000000666e-01,4.406653113202619210e+00,-2.142085890223584421e+00,1.000000000000000000e+01,4.153735222708815344e-02,2.303641682354411913e+00,1.641030265395508447e+00,6.573326518471480995e+01
9.510000000000000675e-01,4.385258114038168564e+00,-2.145258570847386803e+00,1.000000000000000000e+01,4.130065157653615981e-02,2.305786138465669488e+00,1.642437595530254368e+00,6.573326984444014442e+01
9.520000000000000684e-01,4.363830777828177077e+00,-2.148505721437815374e+00,1.000000000000000000e+01,4.105613665486405189e-02,2.307933823169467047e+00,1.643825255856997236e+00,6.573327448455137301e+01
9.530000000000000693e-01,4.342370354444309299e+00,-2.151826857969866058e+00,1.000000000000000000e+01,4.080383981855043030e-02,2.310084810574478009e+00,1.645193312926784612e+00,6.573327910405424745e+01
9.540000000000000702e-01,4.320876098700220602e+00,-2.155221482481714634e+00,1.000000000000000000e+01,4.054379478003031223e-02,2.312239174294913990e+00,1.646541835664737663e+00,6.573328370192288617e+01
9.550000000000000711e-01,4.299347270492885009e+00,-2.158689082952960803e+00,1.000000000000000000e+01,4.027603662122680728e-02,2.314396987436496467e+00,1.647870895365036947e+00,6.573328827709978839e+01
9.560000000000000719e-01,4.277783134945163823e+00,-2.162229133181893914e+00,1.000000000000000000e+01,4.000060180725062420e-02,2.316558322582304541e+00,1.649180565685889555e+00,6.573329282849556421e+01
9.570000000000000728e-01,4.256182962549615034e+00,-2.165841092661941136e+00,1.000000000000000000e+01,3.971752820025419017e-02,2.318723251778503247e+00,1.650470922644444061e+00,6.573329735498862192e+01
9.580000000000000737e-01,4.234546029313561277e+00,-2.169524406457450372e+00,1.000000000000000000e+01,3.942685507342680307e-02,2.320891846519944401e+00,1.651742044611615334e+00,6.573330185542515380e+01
9.590000000000000746e-01,4.212871616905413674e+00,-2.173278505078971357e+00,1.000000000000000000e+01,3.912862312511667523e-02,2.323064177735644886e+00,1.652994012306787441e+00,6.573330632861893719e+01
9.599999999999999645e-01,4.191159012802259554e+00,-2.177102804358200139e+00,1.000000000000000000e+01,3.882287449306528332e-02,2.325240315774137922e+00,1.654226908792355122e+00,6.573331077335129180e+01
9.609999999999999654e-01,4.169407510438714937e+00,-2.180996705322765017e+00,1.000000000000000000e+01,3.850965276873887649e-02,2.327420330388701331e+00,1.655440819468071645e+00,6.573331518837092347e+01
9.619999999999999662e-01,4.147616409357046230e+00,-2.184959594071022249e+00,1.000000000000000000e+01,3.818900301174158601e-02,2.329604290722458337e+00,1.656635832065163960e+00,6.573331957239386725e+01
9.629999999999999671e-01,4.125785015358557573e+00,-2.188990841647048047e+00,1.000000000000000000e+01,3.786097176429401023e-02,2.331792265293357147e+00,1.657812036640179398e+00,6.573332392410355851e+01
9.639999999999999680e-01,4.103912640656240285e+00,-2.193089803916015601e+00,1.000000000000000000e+01,3.752560706576062860e-02,2.333984321979019505e+00,1.658969525568528169e+00,6.573332824215081871e+01
9.649999999999999689e-01,4.081998604028679978e+00,-2.197255821440141421e+00,1.000000000000000000e+01,3.718295846720895415e-02,2.336180528001471135e+00,1.660108393537682803e+00,6.573333252515386960e+01
9.659999999999999698e-01,4.060042230975216881e+00,-2.201488219355400844e+00,1.000000000000000000e+01,3.683307704598274418e-02,2.338380949911745166e+00,1.661228737539998557e+00,6.573333677169839007e+01
9.669999999999999707e-01,4.038042853872349625e+00,-2.205786307249219202e+00,1.000000000000000000e+01,3.647601542027112398e-02,2.340585653574365654e+00,1.662330656865117273e+00,6.573334098033771511e+01
9.679999999999999716e-01,4.015999812131369140e+00,-2.210149379039334505e+00,1.000000000000000000e+01,3.611182776365491620e-02,2.342794704151705432e+00,1.663414253091916706e+00,6.573334514959296371e+01
9.689999999999999725e-01,3.993912452357213816e+00,-2.214576712854050999e+00,1.000000000000000000e+01,3.574056981961095530e-02,2.345008166088228485e+00,1.664479630079968686e+00,6.573334927795320937e+01
9.699999999999999734e-01,3.971780128508529906e+00,-2.219067570914094123e+00,1.000000000000000000e+01,3.536229891595466662e-02,2.347226103094610661e+00,1.665526893960466603e+00,6.573335336387572170e+01
9.709999999999999742e-01,3.949602202058916323e+00,-2.223621199416292438e+00,1.000000000000000000e+01,3.497707397920062772e-02,2.349448578131745347e+00,1.666556153126587780e+00,6.573335740578626485e+01
9.719999999999999751e-01,3.927378042159340499e+00,-2.228236828419307702e+00,1.000000000000000000e+01,3.458495554882033002e-02,2.351675653394632803e+00,1.667567518223249223e+00,6.573336140207939593e+01
9.729999999999999760e-01,3.905107025801697329e+00,-2.232913671731645788e+00,1.000000000000000000e+01,3.418600579137582446e-02,2.353907390296158031e+00,1.668561102136222329e+00,6.573336535111882029e+01
9.739999999999999769e-01,3.882788537983493438e+00,-2.237650926802183804e+00,1.000000000000000000e+01,3.378028851450740749e-02,2.356143849450758943e+00,1.669537019980567250e+00,6.573336925123781782e+01
9.749999999999999778e-01,3.860421971873624347e+00,-2.242447774613451905e+00,1.000000000000000000e+01,3.336786918075297648e-02,2.358385090657984851e+00,1.670495389088351157e+00,6.573337310073974038e+01
9.759999999999999787e-01,3.838006728979219684e+00,-2.247303379577914484e+00,1.000000000000000000e+01,3.294881492117618382e-02,2.360631172885953255e+00,1.671436328995610676e+00,6.573337689789839544e+01
9.769999999999999796e-01,3.815542219313522221e+00,-2.252216889437501202e+00,1.000000000000000000e+01,3.252319454878004057e-02,2.362882154254702716e+00,1.672359961428525166e+00,6.573338064095869981e+01
9.779999999999999805e-01,3.793027861564770120e+00,-2.257187435166639222e+00,1.000000000000000000e+01,3.209107857168196076e-02,2.365138092019450688e+00,1.673266410288761330e+00,6.573338432813730492e+01
9.789999999999999813e-01,3.770463083266042403e+00,-2.262214130879045992e+00,1.000000000000000000e+01,3.165253920602596749e-02,2.367399042553755439e+00,1.674155801637953855e+00,6.573338795762307996e+01
9.799999999999999822e-01,3.747847320966030349e+00,-2.267296073738544138e+00,1.000000000000000000e+01,3.120765038860706664e-02,2.369665061332585587e+00,1.675028263681286544e+00,6.573339152757809245e+01
9.809999999999999831e-01,3.725180020400692626e+00,-2.272432343874164040e+00,1.000000000000000000e+01,3.075648778918244064e-02,2.371936202915308822e+00,1.675883926750138420e+00,6.573339503613813406e+01
9.819999999999999840e-01,3.702460636665748872e+00,-2.277622004299804992e+00,1.000000000000000000e+01,3.029912882244360436e-02,2.374212520928595360e+00,1.676722923283760158e+00,6.573339848141364428e+01
9.829999999999999849e-01,3.679688634389967294e+00,-2.282864100838728927e+00,1.000000000000000000e+01,2.983565265962314153e-02,2.376494068049245012e+00,1.677545387809944444e+00,6.573340186149056308e+01
9.839999999999999858e-01,3.656863487909191246e+00,-2.288157662053163399e+00,1.000000000000000000e+01,2.936614023970928258e-02,2.378780895986943200e+00,1.678351456924660035e+00,6.573340517443129727e+01
9.849999999999999867e-01,3.633984681441057241e+00,-2.293501699179299358e+00,1.000000000000000000e+01,2.889067428024104725e-02,2.381073055466951249e+00,1.679141269270613579e+00,6.573340841827565839e+01
9.859999999999999876e-01,3.611051709260344023e+00,-2.298895206067959940e+00,1.000000000000000000e+01,2.840933928765628294e-02,2.383370596212734949e+00,1.679914965514708314e+00,6.573341159104195697e+01
9.869999999999999885e-01,3.588064075874898062e+00,-2.304337159131237822e+00,1.000000000000000000e+01,2.792222156716454157e-02,2.385673566928537159e+00,1.680672688324367448e+00,6.573341469072811094e+01
9.879999999999999893e-01,3.565021296202070200e+00,-2.309826517295384463e+00,1.000000000000000000e+01,2.742940923211627594e-02,2.387982015281904236e+00,1.681414582342691588e+00,6.573341771531279676e+01
9.889999999999999902e-01,3.541922895745602151e+00,-2.315362221960249212e+00,1.000000000000000000e+01,2.693099221283950725e-02,2.390295987886169371e+00,1.682140794162421571e+00,6.573342066275671414e+01
9.899999999999999911e-01,3.518768410772894040e+00,-2.320943196965560507e+00,1.000000000000000000e+01,2.642706226491472327e-02,2.392615530282898195e+00,1.682851472298676931e+00,6.573342353100386504e+01
9.909999999999999920e-01,3.495557388492581463e+00,-2.326568348564353350e+00,1.000000000000000000e+01,2.591771297685844383e-02,2.394940686924309503e+00,1.683546767160442270e+00,6.573342631798294633e+01
9.919999999999999929e-01,3.472289387232348812e+00,-2.332236565403835282e+00,1.000000000000000000e+01,2.540303977718554734e-02,2.397271501155672002e+00,1.684226831020776194e+00,6.573342902160875667e+01
9.929999999999999938e-01,3.448963976616906457e+00,-2.337946718513999045e+00,1.000000000000000000e+01,2.488313994082018421e-02,2.399608015197689959e+00,1.684891817985716855e+00,6.573343163978368864e+01
9.939999999999999947e-01,3.425580737746044324e+00,-2.343697661304283475e+00,1.000000000000000000e+01,2.435811259482481908e-02,2.401950270128882181e+00,1.685541883961859666e+00,6.573343417039927772e+01
9.949999999999999956e-01,3.402139263372686351e+00,-2.349488229568584607e+00,1.000000000000000000e+01,2.382805872341666603e-02,2.404298305867964114e+00,1.686177186622585866e+00,6.573343661133790761e+01
9.959999999999999964e-01,3.378639158080857463e+00,-2.355317241498926517e+00,1.000000000000000000e+01,2.329308117224063515e-02,2.406652161156241032e+00,1.686797885372920414e+00,6.573343896047437340e+01
9.969999999999999973e-01,3.355080038463472025e+00,-2.361183497708093881e+00,1.000000000000000000e+01,2.275328465186766264e-02,2.409011873540022997e+00,1.687404141312998318e+00,6.573344121567778586e+01
9.979999999999999982e-01,3.331461533299855837e+00,-2.367085781261532240e+00,1.000000000000000000e+01,2.220877574048715775e-02,2.411377479353067343e+00,1.687996117200123436e+00,6.573344337481320565e+01
9.989999999999999991e-01,3.307783283732903978e+00,-2.373022857718823708e+00,1.000000000000000000e+01,2.165966288576219589e-02,2.413749013699061141e+00,1.688573977409402405e+00,6.573344543574374654e+01
1.000000000000000000e+00,3.284044943445776799e+00,-2.378993475185038786e+00,1.000000000000000000e+01,2.110605640581596568e-02,2.416126510434154273e+00,1.689137887892938839e+00,6.573344739633236600e+01


==> Data/SWPIC_phase_t0.csv <==
Q,P,group
5.050029056975793296e+00,4.234290051354997475e-01,0.000000000000000000e+00
1.073049226717637694e+00,-4.503725925639755490e-01,1.000000000000000000e+00
7.436358728355608960e+00,-2.499566522835438231e+00,2.000000000000000000e+00


==> Data/SWPIC_phase_t1.csv <==
Q,P,group
5.298426447545451445e+00,4.873651233681670081e-01,0.000000000000000000e+00
1.202323499702637744e+00,-3.102891714148660607e-01,1.000000000000000000e+00
3.284044943445776799e+00,-2.378993475185038786e+00,2.000000000000000000e+00


==> Data/error_vs_dof.csv <==
dof_swpic,err_swpic,dof_spic,err_spic
5.000000000000000000e+04,9.887746645537180343e-03,5.000100000000000000e+04,2.520776422371122372e-02
8.000000000000000000e+04,7.932432130854424196e-03,8.000100000000000000e+04,1.815353333796683455e-02
1.100000000000000000e+05,6.278424062343007823e-03,1.100010000000000000e+05,1.469385486207233638e-02
1.350000000000000000e+05,5.922389920770144284e-03,1.350000000000000000e+05,1.457123676495775295e-02
1.650000000000000000e+05,5.535434083248498040e-03,1.650000000000000000e+05,1.190007526774848959e-02
1.900000000000000000e+05,4.843002505457290503e-03,1.899990000000000000e+05,1.191137016299715669e-02
2.200000000000000000e+05,4.857712866044687494e-03,2.199990000000000000e+05,9.932027514494351159e-03
2.450000000000000000e+05,4.383886045074399107e-03,2.450010000000000000e+05,9.713524531874052903e-03
2.750000000000000000e+05,4.202276319840716860e-03,2.750010000000000000e+05,9.894859099115620865e-03
3.000000000000000000e+05,3.961489249871843164e-03,3.000000000000000000e+05,9.733677078228491000e-03


==> Data/error_vs_particles.csv <==
N_swpic,err_swpic,N_spic,err_spic
1.000000000000000000e+03,3.089490092915038108e-02,1.500000000000000000e+03,7.852025789318933802e-02
2.000000000000000000e+03,2.263284484094660320e-02,3.000000000000000000e+03,5.378712578422726459e-02
4.000000000000000000e+03,1.436890428052359052e-02,6.000000000000000000e+03,3.955761404100150563e-02
7.000000000000000000e+03,1.096465232145783612e-02,1.200000000000000000e+04,2.922287135194688926e-02
1.000000000000000000e+04,9.722771548202526620e-03,2.400000000000000000e+04,1.892566460088480548e-02
1.500000000000000000e+04,7.761774516992966597e-03,4.800000000000000000e+04,1.338247676326738585e-02
2.500000000000000000e+04,6.424713855539573512e-03,8.800000000000000000e+04,1.082161728185543001e-02
4.000000000000000000e+04,4.778070044820046693e-03,1.400000000000000000e+05,8.238382494048032342e-03
7.000000000000000000e+04,3.521950070106718862e-03,2.400000000000000000e+05,5.914815584029244587e-03
1.000000000000000000e+05,3.402719568366425768e-03,4.800000000000000000e+05,4.399489231612201991e-03


==> Data/landau_damping_compare.csv <==
t_pic,amp_pic,t_swpic,amp_swpic,t_fit,fit_y
0.0,0.012720576216771478,0.0,0.007462204175587814,0.0,0.35483266010621783
0.2,0.07431544653252181,0.2,0.06760037030798703,0.12562814070351758,0.3444620859026263
0.4,0.1397240795048837,0.4,0.1331929235249092,0.25125628140703515,0.33439460896544754
0.6000000000000001,0.19532029798157932,0.6000000000000001,0.18892102561603055,0.37688442211055273,0.3246213707733401
0.8,0.23668953790823874,0.8,0.2310914794961252,0.5025125628140703,0.31513377170997087
1.0,0.261014098109725,1.0,0.2564576606631094,0.6281407035175879,0.3059234634970864
1.2000000000000002,0.2666915649797741,1.2000000000000002,0.26391905637457364,0.7537688442211055,0.29698234184873923
1.4000000000000001,0.2546677685189244,1.4000000000000001,0.2529710259236718,0.879396984924623,0.288302539340208
1.6,0.22581871732817657,1.6,0.22570275127526898,1.0050251256281406,0.27987641848533373
1.8,0.18344809019470126,1.8,0.1846021027256003,1.1306532663316582,0.2716965650161836
2.0,0.13132412416529146,2.0,0.13315022069067073,1.2562814070351758,0.26375578135912725
2.2,0.07346061306614775,2.2,0.07580691380726155,1.3819095477386933,0.25604708030158563
2.4000000000000004,0.016578205438868118,2.4000000000000004,0.01825812607894189,1.507537688442211,0.24856367884387962
2.6,0.042085095335638846,2.6,0.03931082857612351,1.6331658291457285,0.2412989922307687
2.8000000000000003,0.0892251017623078,2.8000000000000003,0.08696811650624067,1.758793969849246,0.23424662815742786
3.0,0.12599164574908014,3.0,0.12423299129421268,1.8844221105527637,0.22740038114476405
3.2,0.14970554117462923,3.2,0.14829305762422262,2.0100502512562812,0.22075422707912407
3.4000000000000004,0.15970137018929115,3.4000000000000004,0.15872861448006934,2.135678391959799,0.21430231791158785
3.6,0.15635776404726068,3.6,0.15566170894448117,2.2613065326633164,0.2080389765121842
3.8000000000000003,0.14102048337923798,3.8000000000000003,0.14048937246876778,2.386934673366834,0.20195869167450037
4.0,0.11601797486322969,4.0,0.1155328770114722,2.5125628140703515,0.19605611326629035
4.2,0.08422106421785894,4.2,0.08294200696622324,2.638190954773869,0.19032604752181465
4.4,0.04862004977168821,4.4,0.047035361548506585,2.7638190954773867,0.18476345247176923
4.6000000000000005,0.013686124033506514,4.6000000000000005,0.012472396512421699,2.8894472361809043,0.17936343350678258
4.800000000000001,0.0238144762573455,4.800000000000001,0.026401472174401957,3.015075376884422,0.17412123907057636
5.0,0.052152249340546415,5.0,0.05501292158343873,3.1407035175879394,0.16903225647900152
5.2,0.07425320480122241,5.2,0.07730094853011883,3.266331658291457,0.16409200786126923
5.4,0.08838388587634967,5.4,0.09124856798199114,3.3919597989949746,0.15929614621980642
5.6000000000000005,0.09436794784707479,5.6000000000000005,0.09677126326306096,3.517587939698492,0.1546404516052685
5.800000000000001,0.09232234250490366,5.800000000000001,0.09408333398954721,3.6432160804020097,0.15012082740334387
6.0,0.08352869729802306,6.0,0.08435041983591836,3.7688442211055273,0.14573329673008253
6.2,0.06899015940926245,6.2,0.06911623700531236,3.894472361809045,0.14147399893257723
6.4,0.05085766255715399,6.4,0.05022730755673867,4.0201005025125625,0.1373391861919182
6.6000000000000005,0.03065675838425359,6.6000000000000005,0.030084416789971022,4.14572864321608,0.1333252202254319
6.800000000000001,0.011321221913428787,6.800000000000001,0.013190759898586518,4.271356783919598,0.12942856908530248
7.0,0.011848078222551467,7.0,0.015569156291594494,4.396984924623116,0.1256458040507591
7.2,0.027456507445944193,7.2,0.029266514071658013,4.522613065326633,0.12197359661109364
7.4,0.04036300608026412,7.4,0.04090286483315165,4.64824120603015,0.11840871553685534
7.6000000000000005,0.049183900567504976,7.6000000000000005,0.048777731401391834,4.773869346733668,0.11494802403664414
7.800000000000001,0.053490494671029884,7.800000000000001,0.05213162021617803,4.899497487437186,0.1115884769970018
8.0,0.05377240313217827,8.0,0.051381072276613225,5.025125628140703,0.10832711830297184
8.200000000000001,0.05041817304566097,8.200000000000001,0.0473640342712984,5.15075376884422,0.10516107823697025
8.4,0.04390315082765784,8.4,0.04038065175716194,5.276381909547738,0.10208757095367861
8.6,0.03489626319290454,8.6,0.032063247646767705,5.402010050251256,0.099103892028738
8.8,0.024763022121578427,8.8,0.022893416677959934,5.527638190954773,0.09620741607908581
9.0,0.014631382953379802,9.0,0.01427697186741869,5.6532663316582905,0.09339559445284286
9.200000000000001,0.008390129868870994,9.200000000000001,0.009567702891008615,5.7788944723618085,0.0906659529867168
9.4,0.011429133369690125,9.4,0.012510869498455417,5.9045226130653266,0.0880160898289493
9.600000000000001,0.018295480680811476,9.600000000000001,0.017243720741257688,6.030150753768844,0.0854436733258916
9.8,0.023782699962613688,9.8,0.021758826424414773,6.155778894472361,0.08294643997034774
10.0,0.0275036506123747,10.0,0.02533598966022506,6.281407035175879,0.08052219240988148
10.200000000000001,0.02968318394619308,10.200000000000001,0.026985298524850217,6.407035175879397,0.0781687975133334
10.4,0.029669677618000878,10.4,0.02759947488143659,6.532663316582914,0.07588418449384732
10.600000000000001,0.027937405177407903,10.600000000000001,0.026844589366866966,6.658291457286431,0.07366634308675443
10.8,0.02442213924194354,10.8,0.02477218692851722,6.783919597989949,0.07151332178071192
11.0,0.02039368470818134,11.0,0.022084439842405764,6.909547738693467,0.06942322610053919
11.200000000000001,0.01578272927938674,11.200000000000001,0.017630777012782522,7.035175879396984,0.06739421694024142
11.4,0.011135486838030534,11.4,0.01332732422176221,7.160804020100501,0.06542450894475275
11.600000000000001,0.008548133036030142,11.600000000000001,0.008949558172650193,7.2864321608040195,0.06351236893897651
11.8,0.010843635102277637,11.8,0.0074022378096045725,7.4120603015075375,0.06165611440273855
12.0,0.014966522047174193,12.0,0.009698023630310986,7.537688442211055,0.05985411199031314
12.200000000000001,0.019219745186858386,12.200000000000001,0.014636289882655742,7.663316582914572,0.05810477609321785
12.4,0.022812483445804686,12.4,0.01942746688928,7.78894472361809,0.05640656744501332
12.600000000000001,0.02563333407836979,12.600000000000001,0.023626660085270014,7.914572864321608,0.05475799176688014
12.8,0.027001196498483874,12.8,0.026561854660717515,8.040201005025125,0.05315759845278077
13.0,0.027307906647763735,13.0,0.028351743866343856,8.165829145728642,0.05160397929304992
13.200000000000001,0.02598070996667517,13.200000000000001,0.02827384787959342,8.29145728643216,0.05009576723529012
13.4,0.02351586250975557,13.4,0.02748142425711879,8.417085427135678,0.04863163518148223
13.600000000000001,0.019595964454024846,13.600000000000001,0.024142507827157378,8.542713567839195,0.04721029482025226
13.8,0.015194071741516877,13.8,0.019677009021354386,8.668341708542712,0.04583049549326727
14.0,0.01096199925121696,14.0,0.014585184600713529,8.793969849246231,0.04449102309476251
14.200000000000001,0.007863582536309243,14.200000000000001,0.011250423355408136,8.919597989949748,0.04319069900323207
14.4,0.008435155065815207,14.4,0.011026927554484568,9.045226130653266,0.04192837904434235
14.600000000000001,0.011706027883064286,14.600000000000001,0.01412595230780227,9.170854271356783,0.040702952484156216
14.8,0.015620875917482126,14.8,0.018300748756040913,9.2964824120603,0.039513341051781725
15.0,0.019246649053123885,15.0,0.0224439865983434,9.422110552763819,0.03835849799058589
15.200000000000001,0.02181113863726509,15.200000000000001,0.02578447629289801,9.547738693467336,0.03723740713713791
15.4,0.023093286276173946,15.4,0.028303781647009904,9.673366834170853,0.03614908202707211
15.600000000000001,0.023366241101961917,15.600000000000001,0.02882981860199521,9.798994974874372,0.035092565027083286
15.8,0.022035904047306952,15.8,0.02837761818203283,9.924623115577889,0.03406692649229119
16.0,0.01979028990339716,16.0,0.02602373979225317,10.050251256281406,0.03307126394823211
16.2,0.01595396925288447,16.2,0.022298982448406397,10.175879396984923,0.03210470129675848
16.400000000000002,0.011670408104330367,16.400000000000002,0.017405525644579253,10.30150753768844,0.03116638804514713
16.6,0.007555046592898508,16.6,0.012402084087061085,10.42713567839196,0.030255498557738108
16.8,0.00643269865991866,16.8,0.008075697266702533,10.552763819095476,0.029371231329445878
17.0,0.009224506077067218,17.0,0.006900667171187941,10.678391959798994,0.028512808280503045
17.2,0.013035852228379706,17.2,0.011406904252803796,10.804020100502512,0.02767947407181655
17.400000000000002,0.016270390929160657,17.400000000000002,0.015260609606432274,10.92964824120603,0.026870495440333646
17.6,0.01839091508723745,17.6,0.018707599814955313,11.055276381909547,0.026085160553832986
17.8,0.019498618766740698,17.8,0.021327196176087568,11.180904522613064,0.025322778384572836
18.0,0.01897333903878506,18.0,0.022577325915295685,11.306532663316581,0.024582678101245738
18.2,0.017460928365920166,18.2,0.022302411079557948,11.4321608040201,0.02386420847870405
18.400000000000002,0.014610719209926,18.400000000000002,0.02077796865520047,11.557788944723617,0.023166737324937396
18.6,0.011853940307735211,18.6,0.018020973800586985,11.683417085427134,0.022489650924797506
18.8,0.010006124336964526,18.8,0.014619649760190716,11.809045226130653,0.02183235349998134
19.0,0.010015118013406559,19.0,0.011061744606553198,11.93467336683417,0.021194266684796896
19.200000000000003,0.012781202852885887,19.200000000000003,0.009245658106045563,12.060301507537687,0.02057482901725075
19.400000000000002,0.016629906883441816,19.400000000000002,0.010003539904532607,12.185929648241205,0.01997349544500929
19.6,0.01981722298300423,19.6,0.012745211190028652,12.311557788944722,0.019389736845799276
19.8,0.022440985060902075,19.8,0.01563594781603142,12.43718592964824,0.018823039561825235
20.0,0.023608419291656184,20.0,0.018573692916358936,12.562814070351758,0.018272904947794454
20.200000000000003,0.023647337988908085,20.200000000000003,0.02046391669837447,12.688442211055275,0.017738848932151618
20.400000000000002,0.022262643616656606,20.400000000000002,0.022138346232376645,12.814070351758794,0.017220401591137087
20.6,0.019083468466328163,20.6,0.02177945773341749,12.93969849246231,0.01671710673529412
20.8,0.015872510609827056,20.8,0.020923907389566964,13.065326633165828,0.016228521508061
21.0,0.012374775947258013,21.0,0.01797696563721378,13.190954773869345,0.01575421599609503
21.200000000000003,0.009842140596007336,21.200000000000003,0.015032397442333097,13.316582914572862,0.015293772850985427
21.400000000000002,0.009724836094181153,21.400000000000002,0.011585512625568395,13.442211055276381,0.014846786922022341
21.6,0.012563694509557587,21.6,0.009782652522549243,13.567839195979898,0.014412864899698757
21.8,0.01579496182104747,21.8,0.010693451047647178,13.693467336683415,0.013991624969631664
22.0,0.018894247829155976,22.0,0.012724922404968883,13.819095477386934,0.013582696476597905
22.200000000000003,0.020718537759696277,22.200000000000003,0.01600663234322506,13.944723618090451,0.01318571959838931
22.400000000000002,0.021671247113098195,22.400000000000002,0.019846038864734395,14.070351758793969,0.012800345029199666
22.6,0.021789217250438628,22.6,0.02240208927206718,14.195979899497486,0.012426233672265516
22.8,0.02059497535835462,22.8,0.023852072539277513,14.321608040201003,0.012063056341489879
23.0,0.018332137226016648,23.0,0.02372111508105615,14.447236180904522,0.01171049347178651
23.200000000000003,0.01502160229039071,23.200000000000003,0.021731562086627323,14.572864321608039,0.011368234837889946
23.400000000000002,0.012076213020771153,23.400000000000002,0.01889288585986942,14.698492462311556,0.01103597928138367
23.6,0.009564425091821746,23.6,0.015505446263003224,14.824120603015075,0.010713434445706396
23.8,0.008917088649530792,23.8,0.011418464190775452,14.949748743718592,0.010400316518903234
24.0,0.011042918861992086,24.0,0.00882944084506596,15.07537688442211,0.010096349983895326
24.200000000000003,0.01358277148620471,24.200000000000003,0.009041066105586637,15.201005025125626,0.009801267376048362
24.400000000000002,0.015818556640103197,24.400000000000002,0.012812235341627082,15.326633165829143,0.009514809047826483
24.6,0.0179476109120722,24.6,0.017432122216136346,15.452261306532662,0.009236722940324555
24.8,0.019077460587845235,24.8,0.02128936171415188,15.57788944723618,0.008966764361477905
25.0,0.01911142509656745,25.0,0.024274443376748066,15.703517587939697,0.008704695770754065
25.200000000000003,0.01870483501393789,25.200000000000003,0.026505383643827398,15.829145728643216,0.008450286570137433
25.400000000000002,0.01765067355773452,25.400000000000002,0.026658834988357697,15.954773869346733,0.008203312901222651
25.6,0.01625123836841382,25.6,0.02547970205773132,16.08040201005025,0.007963557448238302
25.8,0.014681853332123114,25.8,0.022707617309620204,16.20603015075377,0.007730809246827534
26.0,0.013633876058346883,26.0,0.01916232780120774,16.331658291457284,0.007504863498417458
26.200000000000003,0.013290348097051556,26.200000000000003,0.015035994835273297,16.457286432160803,0.0072855213900138325
26.400000000000002,0.01384019084488285,26.400000000000002,0.010547315424462111,16.58291457286432,0.0070725899192625955
26.6,0.0153567052982336,26.6,0.009943150179358266,16.708542713567837,0.006865881724624223
26.8,0.016837262012351,26.8,0.013195043884951399,16.834170854271356,0.006665214920511589
27.0,0.017950242320975265,27.0,0.018157370903351625,16.95979899497487,0.006470412937246124
27.200000000000003,0.018628551771228574,27.200000000000003,0.02272592436182279,17.08542713567839,0.006281304365691567
27.400000000000002,0.01858690069202439,27.400000000000002,0.026221495481309233,17.21105527638191,0.006097722806428535
27.6,0.017543456794028297,27.6,0.028324076812504793,17.336683417085425,0.00591950672333723
27.8,0.0158009293107392,27.8,0.02825272964683862,17.462311557788944,0.005746499301459401
28.0,0.013675107696468519,28.0,0.026658370098521164,17.587939698492463,0.005578548309014587
28.200000000000003,0.011596651393244105,28.200000000000003,0.023344620007595962,17.713567839195978,0.005415505963449107
28.400000000000002,0.010261985468288914,28.400000000000002,0.018469959071676745,17.839195979899497,0.005257228801400015
28.6,0.010928109080967039,28.6,0.013544278213098797,17.964824120603012,0.005103577552459582
28.8,0.013408331278472003,28.8,0.010717108030257372,18.09045226130653,0.004954417016629189
29.0,0.01662720373202747,29.0,0.012757338045333421,18.21608040201005,0.004809615945354889
29.200000000000003,0.019727282826469753,29.200000000000003,0.01831291815666185,18.341708542713565,0.004669046926039845
29.400000000000002,0.022175815021580673,29.400000000000002,0.023802058140566986,18.467336683417084,0.004532586269932109
29.6,0.023868939430925513,29.6,0.029409692494900254,18.5929648241206,0.0044001139032890805
29.8,0.02434666548186982,29.8,0.03319524660277142,18.71859296482412,0.0042715132617228415
30.0,0.023515720574744745,30.0,0.03466829030628312,18.844221105527637,0.0041466711876334324
30.200000000000003,0.021123954495023762,30.200000000000003,0.034307097995689595,18.969849246231153,0.004025477830639818
30.400000000000002,0.01769328734964197,30.400000000000002,0.031854000188102805,19.09547738693467,0.003907826550920902
30.6,0.013722196939174171,30.6,0.02788290144398539,19.22110552763819,0.0037936138253816024
30.8,0.009798137283024682,30.8,0.022021883738698973,19.346733668341706,0.003682739156561336
31.0,0.008321016998630774,31.0,0.016018015154963927,19.472361809045225,0.003575104984204825
31.200000000000003,0.010707955767646379,31.200000000000003,0.012272888551264197,19.597989949748744,0.0034706165994173926
31.400000000000002,0.015362422454256787,31.400000000000002,0.013569931272074438,19.72361809045226,0.0033691820613292135
31.6,0.020306721263370495,31.6,0.018729611740545913,19.849246231155778,0.003270712116195174
31.8,0.024544154111723577,31.8,0.025274724908906886,19.974874371859293,0.0031751201188592077
32.0,0.0276736901783319,32.0,0.03099783273657559,20.100502512562812,0.003082321956513922
32.2,0.029567003890698846,32.2,0.0354881375527735,20.22613065326633,0.002992235974688518
32.4,0.029971624702510125,32.4,0.037796422703235535,20.351758793969847,0.002904782905399818
32.6,0.02874211041824448,32.6,0.0374649080303427,20.477386934673365,0.002819885797403176
32.800000000000004,0.026027183651343606,32.800000000000004,0.03495627632565939,20.60301507537688,0.0027374699484819715
33.0,0.02181481549923028,33.0,0.030955266999292557,20.7286432160804,0.0026574628397160074
33.2,0.017435774074331112,33.2,0.024980016753055598,20.85427135678392,0.0025797940716710574
33.4,0.014529547154626026,33.4,0.018551628397006574,20.979899497487434,0.0025043953024533596
33.6,0.014535401493306023,33.6,0.014061662034514788,21.105527638190953,0.0024312001875745758
33.800000000000004,0.01792040908005253,33.800000000000004,0.014890286680338904,21.231155778894472,0.0023601443215743017
34.0,0.02280943287887633,34.0,0.02082389994703859,21.356783919597987,0.0022911651813487537
34.2,0.02774256936777883,34.2,0.028091897120098627,21.482412060301506,0.0022242020711357585
34.4,0.03159816021147339,34.4,0.034368040232211065,21.608040201005025,0.0021591960691076735
34.6,0.03373578957936509,34.6,0.03931530638797368,21.73366834170854,0.0020960899755251916
34.800000000000004,0.034191681556664355,34.800000000000004,0.04246067522760691,21.85929648241206,0.0020348282624064436
35.0,0.03240969627240835,35.0,0.04265325068307541,21.984924623115575,0.0019753570246671273
35.2,0.02902820863843565,35.2,0.04032116325027515,22.110552763819094,0.0019176239326886035
35.4,0.024976535274841123,35.4,0.035346206370016946,22.236180904522612,0.0018615781862723142
35.6,0.02058812304517934,35.6,0.028440650925891393,22.361809045226128,0.0018071704699399308
35.800000000000004,0.017827223125117326,35.800000000000004,0.020398306563451624,22.487437185929647,0.001754352909539934
36.0,0.01839294197029875,36.0,0.014045799277745042,22.613065326633162,0.0017030790301224513
36.2,0.021711031837054483,36.2,0.014743703647145452,22.73869346733668,0.0016533037150452574
36.4,0.02628821426313029,36.4,0.022339664092705873,22.8643216080402,0.0016049831662749774
36.6,0.03089765601371077,36.6,0.03150180484441007,22.989949748743715,0.0015580748658485534
36.800000000000004,0.03410122811526231,36.800000000000004,0.04023306438531193,23.115577889447234,0.0015125375384610555
37.0,0.035746478737889054,37.0,0.04675536470168675,23.241206030150753,0.0014683311151469423
37.2,0.03578740722654943,37.2,0.051464914077079614,23.36683417085427,0.0014254166980227827
37.4,0.03390927578665137,37.4,0.052454480886726045,23.492462311557787,0.0013837565260604293
37.6,0.030899813319453164,37.6,0.051036080274269764,23.618090452261306,0.0013433139418605469
37.800000000000004,0.027598161497650018,37.800000000000004,0.04576508280800484,23.74371859296482,0.001304053359397215
38.0,0.025194637106457925,38.0,0.03812620530698671,23.86934673366834,0.0012659402327052595
38.2,0.025119963984740923,38.2,0.02859464254126198,23.994974874371856,0.0012289410254827573
38.400000000000006,0.027398611361537973,38.400000000000006,0.0196284232956598,24.120603015075375,0.0011930231815819397
38.6,0.03132755284396746,38.6,0.01585861281394957,24.246231155778894,0.0011581550963625665
38.800000000000004,0.03532317085257816,38.800000000000004,0.020805619907032936,24.37185929648241,0.001124306088882532
39.0,0.03857858718107385,39.0,0.03014484952057293,24.497487437185928,0.0010914463749012544
39.2,0.04062680638762125,39.2,0.03829330076868868,24.623115577889443,0.0010595470406720828
39.400000000000006,0.04116690483262244,39.400000000000006,0.045696753269677426,24.748743718592962,0.0010285800175006629
39.6,0.03978084180650674,39.6,0.05039879791871467,24.87437185929648,0.000998518057046884
39.800000000000004,0.037005421832643284,39.800000000000004,0.05270249599350186,25.0,0.0009693347073486598
40.0,0.03307426857527155,40.0,0.051571121557489275,,
40.2,0.028657934551317116,40.2,0.04690181703817452,,
40.400000000000006,0.025905891094743526,40.400000000000006,0.039436906069576325,,
40.6,0.026421886902181026,40.6,0.02945178893487658,,
40.800000000000004,0.03059785034317706,40.800000000000004,0.021027180215326804,,
41.0,0.036680217321599984,41.0,0.018489533756461653,,
41.2,0.042408210252094125,41.2,0.026369846207065183,,
41.400000000000006,0.046646090281916124,41.400000000000006,0.03639471357320175,,
41.6,0.04876571922578392,41.6,0.04565164792847638,,
41.800000000000004,0.04867457637080736,41.800000000000004,0.05275572947773868,,
42.0,0.04580719086364633,42.0,0.05714647501397044,,
42.2,0.040764271103023546,42.2,0.05875327451352457,,
42.400000000000006,0.03421463270456526,42.400000000000006,0.05633941301800232,,
42.6,0.02784631684294537,42.6,0.05072580679737139,,
42.800000000000004,0.024420673601635693,42.800000000000004,0.041233506523905325,,
43.0,0.026578705082941738,43.0,0.029383528933175404,,
43.2,0.033337632056393986,43.2,0.020721836140922736,,
43.400000000000006,0.04167505182804672,43.400000000000006,0.02387107796855857,,
43.6,0.049689803942296815,43.6,0.03607231596987459,,
43.800000000000004,0.0562201855367983,43.800000000000004,0.04977395963104667,,
44.0,0.05994024295051848,44.0,0.06113490137561742,,
44.2,0.060759954046301204,44.2,0.07007070124966763,,
44.400000000000006,0.05814201306967759,44.400000000000006,0.07462781135807263,,
44.6,0.052507215492591595,44.6,0.07592276439870006,,
44.800000000000004,0.044240317113099746,44.800000000000004,0.07221640438491435,,
45.0,0.03521586294402623,45.0,0.06367564854565089,,
45.2,0.02782738827291724,45.2,0.05140473610614704,,
45.400000000000006,0.025914941816983138,45.400000000000006,0.03732974347324952,,
45.6,0.031034552230062414,45.6,0.024490808033787722,,
45.800000000000004,0.03938888985479094,45.800000000000004,0.023948000053211287,,
46.0,0.04782368127924863,46.0,0.03535230986726979,,
46.2,0.05520450482487779,46.2,0.04880731326421096,,
46.400000000000006,0.060061625307423684,46.400000000000006,0.060695664030795564,,
46.6,0.06129426428730979,46.6,0.07021560060975256,,
46.800000000000004,0.05916820116205262,46.800000000000004,0.07516127540717378,,
47.0,0.05404071186975692,47.0,0.07569019182688,,
47.2,0.046398949389115214,47.2,0.071012605166622,,
47.400000000000006,0.03777942212081966,47.400000000000006,0.06145112359312242,,
47.6,0.03026112723885352,47.6,0.04711259724015701,,
47.800000000000004,0.02766374168161116,47.800000000000004,0.030315751109526085,,
48.0,0.031963403238383474,48.0,0.016013567198114875,,
48.2,0.03976328587647771,48.2,0.020790896829959313,,
48.400000000000006,0.04785202484666795,48.400000000000006,0.03567727862186337,,
48.6,0.054491176403692734,48.6,0.05034325369098685,,
48.800000000000004,0.0586707537200134,48.800000000000004,0.06212694170768189,,
49.0,0.059322254555087946,49.0,0.07022692009649134,,
49.2,0.0564431052467658,49.2,0.07421922347584163,,
49.400000000000006,0.04982271973373917,49.400000000000006,0.07348708153741786,,
49.6,0.04078221011079956,49.6,0.06767394210517327,,
49.800000000000004,0.03141026148795774,49.800000000000004,0.05777904004351455,,
50.0,0.024974857035546198,50.0,0.04381563642387047,,
50.2,0.026631588039076063,50.2,0.02727948256433775,,
50.400000000000006,0.03520147058307034,50.400000000000006,0.011166900083561469,,
50.6,0.04574712394287798,50.6,0.016168722796500126,,
50.800000000000004,0.05481286470286255,50.800000000000004,0.03278208666524475,,
51.0,0.06172796756981588,51.0,0.047638100004757274,,
51.2,0.06504373309573182,51.2,0.05993301724944489,,
51.400000000000006,0.06399373100721038,51.400000000000006,0.06765637819726965,,
51.6,0.05891688583471186,51.6,0.07063904903997081,,
51.800000000000004,0.05017099056585747,51.800000000000004,0.06862391702053092,,
52.0,0.03880306834889936,52.0,0.06224185807901823,,
52.2,0.025830373368439335,52.2,0.05327045980972545,,
52.400000000000006,0.015563788019716559,52.400000000000006,0.04091679243376941,,
52.6,0.018422638271560234,52.6,0.028944000409995955,,
52.800000000000004,0.03095863229239084,52.800000000000004,0.01889014645172067,,
53.0,0.0437858786373245,53.0,0.019363910926332228,,
53.2,0.05455460577172045,53.2,0.029072165452529598,,
53.400000000000006,0.060893010364009834,53.400000000000006,0.040348856556096484,,
53.6,0.06308539199844364,53.6,0.0496805557494663,,
53.800000000000004,0.06095739637984636,53.800000000000004,0.05605914717759553,,
54.0,0.05476564804082052,54.0,0.058475123035002435,,
54.2,0.04516839185922069,54.2,0.05673337093152301,,
54.400000000000006,0.03395955995279887,54.400000000000006,0.050832440641733395,,
54.6,0.021183882599438642,54.6,0.04288729052276154,,
54.800000000000004,0.012322345379802807,54.800000000000004,0.03287698038993488,,
55.0,0.01796502395195484,55.0,0.022421720211393412,,
55.2,0.03072813192063694,55.2,0.014796322665306233,,
55.400000000000006,0.042899140872786796,55.400000000000006,0.016270753501379014,,
55.6,0.052364543375427654,55.6,0.025447146127764775,,
55.800000000000004,0.058047597329399576,55.800000000000004,0.03606680182873242,,
56.0,0.059583024495053094,56.0,0.043902334995654144,,
56.2,0.05692624539023135,56.2,0.04864786330086169,,
56.400000000000006,0.050521875601453485,56.400000000000006,0.05013133186171772,,
56.6,0.04116439105013809,56.6,0.047486186241353465,,
56.800000000000004,0.029646216965839578,56.800000000000004,0.04173671557880812,,
57.0,0.016970528603169884,57.0,0.033484922420629504,,
57.2,0.008725430857591246,57.2,0.02351090917236425,,
57.400000000000006,0.015727458261686752,57.400000000000006,0.014079388265295633,,
57.6,0.028301618099264274,57.6,0.012261623110974902,,
57.800000000000004,0.039169685632889535,57.800000000000004,0.01987610501906546,,
58.0,0.04748248717019152,58.0,0.029401872936515867,,
58.2,0.052257183149166844,58.2,0.03731614932473847,,
58.400000000000006,0.05354157868253576,58.400000000000006,0.04301726537972742,,
58.6,0.0502394763167376,58.6,0.04654376087503529,,
58.800000000000004,0.04372171564486458,58.800000000000004,0.046596165273808804,,
59.0,0.03423279944996894,59.0,0.04485162274468068,,
59.2,0.024206161777875084,59.2,0.04042030865300393,,
59.400000000000006,0.015610057273966436,59.400000000000006,0.03345962659966536,,
59.6,0.01695415829678716,59.6,0.0245881783933596,,
59.800000000000004,0.02733369399888222,59.800000000000004,0.014097337929942283,,
60.0,0.03908880554849851,60.0,0.01169787255338463,,
60.2,0.049008030283119945,60.2,0.019475473018782795,,
60.400000000000006,0.056140856055076856,60.400000000000006,0.02929755416220315,,
60.6,0.05980244800912511,60.6,0.037676932013951774,,
60.800000000000004,0.05955872576060168,60.800000000000004,0.043896153235168184,,
61.0,0.05527617297057904,61.0,0.0473482118100818,,
61.2,0.04675363484695797,61.2,0.04807980326237535,,
61.400000000000006,0.03466149142702399,61.400000000000006,0.04560185777302538,,
61.6,0.02095038647163172,61.6,0.041073523630429105,,
61.800000000000004,0.011519787532870097,61.800000000000004,0.0344882224154178,,
62.0,0.018253858844205606,62.0,0.027072654596213764,,
62.2,0.03168129066246371,62.2,0.01924923846787071,,
62.400000000000006,0.04452652241291271,62.400000000000006,0.015647535794266886,,
62.6,0.05472429638256569,62.6,0.019737519565407077,,
62.800000000000004,0.06099512245652208,62.800000000000004,0.027277683294970528,,
63.0,0.0634687942412964,63.0,0.03539559447067677,,
63.2,0.06166154994878111,63.2,0.04211048980267283,,
63.400000000000006,0.05505811686838916,63.400000000000006,0.044925126226999484,,
63.6,0.04472356201236627,63.6,0.0441473206418566,,
63.800000000000004,0.03165117775892119,63.800000000000004,0.04035610305947975,,
64.0,0.01722820276611787,64.0,0.033320455736129025,,
64.2,0.008964035809419025,64.2,0.025131695370179577,,
64.4,0.02120560029107148,64.4,0.01706374191509523,,
64.60000000000001,0.03594883339158769,64.60000000000001,0.013483598294592664,,
64.8,0.04864962817049231,64.8,0.017701896185803596,,
65.0,0.058245220101469576,65.0,0.025471914458406505,,
65.2,0.06356993649607302,65.2,0.03320728759672027,,
65.4,0.06458446469592068,65.4,0.03875698631835834,,
65.60000000000001,0.06134344788194359,65.60000000000001,0.04330053988209441,,
65.8,0.053663356757469076,65.8,0.044846902151673605,,
66.0,0.04255567122511559,66.0,0.04352179294194405,,
66.2,0.028468395330472185,66.2,0.038657045941615405,,
66.4,0.013226023911559392,66.4,0.031213602437572856,,
66.60000000000001,0.009780930116827045,66.60000000000001,0.0222328625642275,,
66.8,0.024493693058090297,66.8,0.012772880095998076,,
67.0,0.039854526805039654,67.0,0.008628046511666213,,
67.2,0.0527039255812633,67.2,0.014633827792311356,,
67.4,0.06164906302063317,67.4,0.023499208458336945,,
67.60000000000001,0.06634787588263263,67.60000000000001,0.0317150091514354,,
67.8,0.06626292659838108,67.8,0.03779709416427594,,
68.0,0.06197096549947851,68.0,0.04108459909840413,,
68.2,0.053796946648346076,68.2,0.04156306602490112,,
68.4,0.04217173512317854,68.4,0.03923002710942259,,
68.60000000000001,0.0283740703960768,68.60000000000001,0.03466513541822649,,
68.8,0.014396671613747974,68.8,0.028194159079968,,
69.0,0.012557890434869054,69.0,0.020423074684792892,,
69.2,0.025373136339595502,69.2,0.012905916378876251,,
69.4,0.03871470439482426,69.4,0.010242235266783944,,
69.60000000000001,0.04936008412840802,69.60000000000001,0.015843220936815935,,
69.8,0.0572927065862018,69.8,0.02392679183941542,,
70.0,0.06088271878787284,70.0,0.03077923701321186,,
70.2,0.06044669271393847,70.2,0.03556862024117171,,
70.4,0.05532790818742094,70.4,0.037679229444256335,,
70.60000000000001,0.04669296464341004,70.60000000000001,0.03614088414708104,,
70.8,0.035451355912368046,70.8,0.032539904612053236,,
71.0,0.02328964860409693,71.0,0.026427291084874214,,
71.2,0.014661627629783621,71.2,0.019731100383095578,,
71.4,0.019963839772923393,71.4,0.01401287489434923,,
71.60000000000001,0.033007023477193184,71.60000000000001,0.014029449670965569,,
71.8,0.04541553739694065,71.8,0.019808326159514864,,
72.0,0.05475848464023001,72.0,0.027049307423965913,,
72.2,0.06065439162774624,72.2,0.03366119919067224,,
72.4,0.061945952738914054,72.4,0.038656048152767096,,
72.60000000000001,0.05888509972008528,72.60000000000001,0.042145811781795536,,
72.8,0.0519412880082571,72.8,0.04162208127386664,,
73.0,0.041795552061772975,73.0,0.0382577748329371,,
73.2,0.02967606928704429,73.2,0.03217928727184266,,
73.4,0.017675216062529732,73.4,0.023833346295785894,,
73.60000000000001,0.014288124963471373,73.60000000000001,0.015768388231148792,,
73.8,0.024931265681593928,73.8,0.013602531613477197,,
74.0,0.03878225047248467,74.0,0.020016896927176064,,
74.2,0.05157100834836531,74.2,0.02900365082928947,,
74.4,0.06104437702009705,74.4,0.037478567570099416,,
74.60000000000001,0.06633063829734259,74.60000000000001,0.04389344953581518,,
74.8,0.06704893830925107,74.8,0.048064391654406124,,
75.0,0.06316544889031271,75.0,0.04888307833393013,,
75.2,0.05511515588131024,75.2,0.04673293726854103,,
75.4,0.044153389615669086,75.4,0.04159637681319006,,
75.60000000000001,0.031211886098370556,75.60000000000001,0.034302064904509516,,
75.8,0.01872865793270633,75.8,0.025729421906367858,,
76.0,0.012841610812004434,76.0,0.01953730077039291,,
76.2,0.02029617074247197,76.2,0.020822423934710173,,
76.4,0.031965206744381545,76.4,0.028394542929765003,,
76.60000000000001,0.042668993425945594,76.60000000000001,0.03684560932874904,,
76.80000000000001,0.05096184735504783,76.80000000000001,0.044771738094168644,,
77.0,0.05576115081960038,77.0,0.05066947275492254,,
77.2,0.05672758056002579,77.2,0.05344270737401729,,
77.4,0.054197212960021654,77.4,0.052396387046530234,,
77.60000000000001,0.048173020237035756,77.60000000000001,0.047522920014014675,,
77.80000000000001,0.039832470542353934,77.80000000000001,0.03960509323533243,,
78.0,0.030384988597032613,78.0,0.03046288894152372,,
78.2,0.021796398147674527,78.2,0.02326139826947181,,
78.4,0.017720627354721876,78.4,0.02133795659145223,,
78.60000000000001,0.020663739487362272,78.60000000000001,0.026434499966889173,,
78.80000000000001,0.028450511735776694,78.80000000000001,0.03567159009632965,,
79.0,0.03694744737699476,79.0,0.0444219788832552,,
79.2,0.04332214027034795,79.2,0.0515542296615023,,
79.4,0.04690885806532549,79.4,0.05592828809361716,,
79.60000000000001,0.047162384190634156,79.60000000000001,0.05643072053546789,,
79.80000000000001,0.044522822476035624,79.80000000000001,0.0527504329653644,,
80.0,0.0391104890107592,80.0,0.0454404880495857,,
80.2,0.03223279307536158,80.2,0.0352595745731899,,
80.4,0.025707134562514496,80.4,0.02478303390941126,,
80.60000000000001,0.02050519094440598,80.60000000000001,0.020318519003757182,,
80.80000000000001,0.018200811870376296,80.80000000000001,0.025609828037352636,,
81.0,0.020568124598909,81.0,0.0356740569400673,,
81.2,0.025255869219731462,81.2,0.045499041597036105,,
81.4,0.029255611719439575,81.4,0.05309637715622657,,
81.60000000000001,0.03235129550087529,81.60000000000001,0.056566571140965444,,
81.80000000000001,0.03324275250794167,81.80000000000001,0.05698232561164786,,
82.0,0.03184871797131658,82.0,0.05325755340260169,,
82.2,0.0290655223619747,82.2,0.04563892861141927,,
82.4,0.02571987187171735,82.4,0.035640091389948676,,
82.60000000000001,0.02270760887297079,82.60000000000001,0.024668081468154978,,
82.80000000000001,0.021846993735745206,82.80000000000001,0.01621150508980715,,
83.0,0.023118577421104375,83.0,0.018298206986091633,,
83.2,0.025864728656846952,83.2,0.028149936923269683,,
83.4,0.029957091605058467,83.4,0.037873700256667385,,
83.60000000000001,0.03449895090637425,83.60000000000001,0.04644220823412094,,
83.80000000000001,0.03847609582088463,83.80000000000001,0.05149604863801137,,
84.0,0.04113752426888987,84.0,0.05350441623906867,,
84.2,0.04146752670023067,84.2,0.05168184354934869,,
84.4,0.03896534445254446,84.4,0.04647467770155763,,
84.60000000000001,0.0342059929198094,84.60000000000001,0.03855732938803284,,
84.80000000000001,0.027034601617052657,84.80000000000001,0.02815204269671742,,
85.0,0.018535712907164437,85.0,0.017589816962192962,,
85.2,0.011274080847582052,85.2,0.013528779884381822,,
85.4,0.010308487680048401,85.4,0.02153362553499105,,
85.60000000000001,0.01638110778422494,85.60000000000001,0.03194839935428588,,
85.80000000000001,0.024099648752387962,85.80000000000001,0.04120335574948024,,
86.0,0.030416986914653846,86.0,0.04792894025289512,,
86.2,0.03504607459432721,86.2,0.05147786932896222,,
86.4,0.03725919004086972,86.4,0.05147483220802181,,
86.60000000000001,0.037322558307261784,86.60000000000001,0.04825462217591343,,
86.80000000000001,0.034981168666306864,86.80000000000001,0.04207385395649404,,
87.0,0.029967984784595676,87.0,0.03308070163057725,,
87.2,0.024087969300963394,87.2,0.02319220266895364,,
87.4,0.0167994933528317,87.4,0.016738516935901615,,
87.60000000000001,0.011761076265319055,87.60000000000001,0.019440078459871987,,
87.80000000000001,0.012879448519740877,87.80000000000001,0.027191735683966024,,
88.0,0.018639958219368834,88.0,0.035201373607607125,,
88.2,0.025582125821052754,88.2,0.04117777777468191,,
88.4,0.03182173251485961,88.4,0.04484194512318051,,
88.60000000000001,0.03623215176195317,88.60000000000001,0.04597577716652023,,
88.80000000000001,0.038582792342567646,88.80000000000001,0.043861586029128555,,
89.0,0.03835494331263615,89.0,0.040045806658672516,,
89.2,0.03559802978237015,89.2,0.03310356160740997,,
89.4,0.030705213044786246,89.4,0.02544573070509316,,
89.60000000000001,0.024929642821074714,89.60000000000001,0.017460381673199247,,
89.80000000000001,0.019908010169903158,89.80000000000001,0.013477700686687836,,
90.0,0.017838728884572955,90.0,0.018149790224462146,,
90.2,0.01958194745580235,90.2,0.025730453708249702,,
90.4,0.02346063797959533,90.4,0.033122493988864084,,
90.60000000000001,0.02810187945048723,90.60000000000001,0.0392049333187794,,
90.80000000000001,0.03205592446158574,90.80000000000001,0.043425874449514075,,
91.0,0.03453748155747573,91.0,0.04479484616884647,,
91.2,0.03487265303164348,91.2,0.04282200058864193,,
91.4,0.0335485760352268,91.4,0.038405842630306664,,
91.60000000000001,0.03047786829001214,91.60000000000001,0.03139675048959784,,
91.80000000000001,0.026535312286851923,91.80000000000001,0.02340588252617855,,
92.0,0.0227435025438999,92.0,0.016113281256616943,,
92.2,0.02007326931757302,92.2,0.01409415238784387,,
92.4,0.020376735863590636,92.4,0.020152537067229408,,
92.60000000000001,0.023332335592653144,92.60000000000001,0.027453184665142745,,
92.80000000000001,0.02803247781592642,92.80000000000001,0.03513492839472564,,
93.0,0.032916673840349374,93.0,0.041017544926783396,,
93.2,0.03653335960260461,93.2,0.04481366558819525,,
93.4,0.03842713358202356,93.4,0.04620633371134922,,
93.60000000000001,0.03784443403067663,93.60000000000001,0.044551883832743444,,
93.80000000000001,0.03518946794353384,93.80000000000001,0.04003256067817669,,
94.0,0.031114947557638897,94.0,0.0338986037813579,,
94.2,0.02625098441137682,94.2,0.027312823847871003,,
94.4,0.022614955528740054,94.4,0.022065139734379253,,
94.60000000000001,0.02097014367208818,94.60000000000001,0.022175598413776035,,
94.80000000000001,0.022101557837414375,94.80000000000001,0.026832905404667807,,
95.0,0.025038436913622772,95.0,0.033579553153282475,,
95.2,0.029235142945894094,95.2,0.040479268624391454,,
95.4,0.03331471305393844,95.4,0.04608117321517587,,
95.60000000000001,0.036046180734847076,95.60000000000001,0.05049250164079328,,
95.80000000000001,0.0367221879264472,95.80000000000001,0.05248709732428149,,
96.0,0.03538575517157439,96.0,0.051769296545865325,,
96.2,0.03248273399212135,96.2,0.04896826002914563,,
96.4,0.029193822878810644,96.4,0.04389984005782253,,
96.60000000000001,0.025933471514542956,96.60000000000001,0.03714567675075668,,
96.80000000000001,0.024358897578388154,96.80000000000001,0.031128952542970316,,
97.0,0.02565017859830337,97.0,0.027576359407407946,,
97.2,0.028940121222535403,97.2,0.029490977083708157,,
97.4,0.03216903509105003,97.4,0.035681078828815264,,
97.60000000000001,0.03510371635691146,97.60000000000001,0.04335372662968869,,
97.80000000000001,0.03700934711521893,97.80000000000001,0.050796458325452924,,
98.0,0.03772272406873111,98.0,0.05609808446062746,,
98.2,0.03750465032762383,98.2,0.057999064330097806,,
98.4,0.035798702793545814,98.4,0.05675430539444119,,
98.60000000000001,0.03299293022436284,98.60000000000001,0.052731069221145406,,
98.80000000000001,0.02964230064589039,98.80000000000001,0.04588204590831897,,
99.0,0.027125106770045718,99.0,0.03868430062537733,,
99.2,0.026321582066323356,99.2,0.032995949354663746,,
99.4,0.028186814340421924,99.4,0.03171872255054276,,
99.60000000000001,0.03274205271538231,99.60000000000001,0.03616621319731086,,
99.80000000000001,0.03798941328770548,99.80000000000001,0.04346359475533812,,
100.0,0.04269423352211025,100.0,0.05064207018079684,,


==> Data/timing_data.csv <==
Clusters,SWPIC_Runtime,SWPIC_Fit,SPIC_Clusters,SPIC_Runtime
10000,259.01,261.91876018192846,,
20000,528.69,545.8860865247332,,
30000,886.93,838.8171194514498,,
40000,1157.96,1137.7253742889757,,
50000,1431.06,1441.1583949602111,,
60000,1764.42,1748.2466484235251,,
70000,2050.72,2058.408299992665,,
80000,2348.98,2371.225534509643,,
90000,2624.26,2686.383210565355,,
100000,3016.16,3003.6348512823224,,
,,,100000,2378.25


==> Data/twostream_compare.csv <==
t_pic,amp_pic,t_swpic,amp_swpic,t_fit,fit_y
1.000000000000000021e-02,1.055102674990221201e-01,1.000000000000000021e-02,1.055039162615944992e-01,1.000000000000000021e-02,2.320633157063824170e-02
2.000000000000000042e-02,1.063192019490527135e-01,2.000000000000000042e-02,1.063113507636247873e-01,2.000000000000000042e-02,2.338951968280251342e-02
2.999999999999999889e-02,1.065772095479411152e-01,2.999999999999999889e-02,1.066371877298638721e-01,2.999999999999999889e-02,2.357415386085342374e-02
4.000000000000000083e-02,1.064421057357911038e-01,4.000000000000000083e-02,1.064421057279344995e-01,4.000000000000000083e-02,2.376024551986875843e-02
5.000000000000000278e-02,1.062720171336649505e-01,5.000000000000000278e-02,1.063025785266652756e-01,5.000000000000000278e-02,2.394780616503559140e-02
5.999999999999999778e-02,1.058501010077911308e-01,5.999999999999999778e-02,1.064469856022843414e-01,5.999999999999999778e-02,2.413684739236164264e-02
7.000000000000000666e-02,1.047957046993337055e-01,7.000000000000000666e-02,1.052293382701081914e-01,7.000000000000000666e-02,2.432738088939217710e-02
8.000000000000000167e-02,1.033670119473942689e-01,8.000000000000000167e-02,1.034248084411409502e-01,8.000000000000000167e-02,2.451941843593260020e-02
8.999999999999999667e-02,1.013771615947852839e-01,8.999999999999999667e-02,1.008459137737254818e-01,8.999999999999999667e-02,2.471297190477673988e-02
1.000000000000000056e-01,9.925810081868124968e-02,1.000000000000000056e-01,9.884393371220046021e-02,1.000000000000000056e-01,2.490805326244089832e-02
1.100000000000000006e-01,9.823003406981244134e-02,1.100000000000000006e-01,9.858625866246044367e-02,1.100000000000000006e-01,2.510467456990367677e-02
1.199999999999999956e-01,9.720769728838069001e-02,1.199999999999999956e-01,9.718920729382654611e-02,1.199999999999999956e-01,2.530284798335167076e-02
1.300000000000000044e-01,9.584436643410476631e-02,1.300000000000000044e-01,9.589085525169747937e-02,1.300000000000000044e-01,2.550258575493097313e-02
1.400000000000000133e-01,9.421783972665519202e-02,1.400000000000000133e-01,9.418456713389979085e-02,1.400000000000000133e-01,2.570390023350475200e-02
1.499999999999999944e-01,9.260802940262134741e-02,1.499999999999999944e-01,9.303617490909572851e-02,1.499999999999999944e-01,2.590680386541666103e-02
1.600000000000000033e-01,9.075474117066038848e-02,1.600000000000000033e-01,9.070970399938499407e-02,1.600000000000000033e-01,2.611130919526036265e-02
1.700000000000000122e-01,8.814778228750293210e-02,1.700000000000000122e-01,8.762887541741770647e-02,1.700000000000000122e-01,2.631742886665510220e-02
1.799999999999999933e-01,8.581193587513795407e-02,1.799999999999999933e-01,8.560365112919533781e-02,1.799999999999999933e-01,2.652517562302739509e-02
1.900000000000000022e-01,8.304561412605651616e-02,1.900000000000000022e-01,8.289793186067538622e-02,1.900000000000000022e-01,2.673456230839891395e-02
2.000000000000000111e-01,8.000356416417729599e-02,2.000000000000000111e-01,8.000659430639246728e-02,2.000000000000000111e-01,2.694560186818052705e-02
2.099999999999999922e-01,7.695419530331344682e-02,2.099999999999999922e-01,7.652407987084436369e-02,2.099999999999999922e-01,2.715830734997272400e-02
2.200000000000000011e-01,7.458908787143593566e-02,2.200000000000000011e-01,7.415247755561582554e-02,2.200000000000000011e-01,2.737269190437223443e-02
2.300000000000000100e-01,7.207774105129594044e-02,2.300000000000000100e-01,7.178344809117204184e-02,2.300000000000000100e-01,2.758876878578508593e-02
2.399999999999999911e-01,6.931469506087727106e-02,2.399999999999999911e-01,6.896186984843459544e-02,2.399999999999999911e-01,2.780655135324607355e-02
2.500000000000000000e-01,6.664173611143248133e-02,2.500000000000000000e-01,6.641622368826846645e-02,2.500000000000000000e-01,2.802605307124466164e-02
2.600000000000000089e-01,6.371531174337538572e-02,2.600000000000000089e-01,6.406555129519135583e-02,2.600000000000000089e-01,2.824728751055745682e-02
2.700000000000000178e-01,6.022314299546045052e-02,2.700000000000000178e-01,6.060396500871352565e-02,2.700000000000000178e-01,2.847026834908722437e-02
2.800000000000000266e-01,5.729233583503540866e-02,2.800000000000000266e-01,5.790674834807715138e-02,2.800000000000000266e-01,2.869500937270847915e-02
2.899999999999999800e-01,5.425333442097755865e-02,2.899999999999999800e-01,5.489950629572828283e-02,2.899999999999999800e-01,2.892152447611988711e-02
2.999999999999999889e-01,5.115674957271541812e-02,2.999999999999999889e-01,5.093228184734524544e-02,2.999999999999999889e-01,2.914982766370324829e-02
3.099999999999999978e-01,4.881939625249728104e-02,3.099999999999999978e-01,4.888691887603505842e-02,3.099999999999999978e-01,2.937993305038935285e-02
3.200000000000000067e-01,4.724689009601953232e-02,3.200000000000000067e-01,4.737937167774933928e-02,3.200000000000000067e-01,2.961185486253061980e-02
3.300000000000000155e-01,4.556964079486233721e-02,3.300000000000000155e-01,4.613760110769611622e-02,3.300000000000000155e-01,2.984560743878066080e-02
3.400000000000000244e-01,4.424465059323529764e-02,3.400000000000000244e-01,4.548003464968001369e-02,3.400000000000000244e-01,3.008120523098078633e-02
3.500000000000000333e-01,4.289207544060386068e-02,3.500000000000000333e-01,4.367457320098239171e-02,3.500000000000000333e-01,3.031866280505343680e-02
3.599999999999999867e-01,4.107871124451280276e-02,3.599999999999999867e-01,4.163457681701011187e-02,3.599999999999999867e-01,3.055799484190281287e-02
3.699999999999999956e-01,3.962101882284131682e-02,3.699999999999999956e-01,4.074755427374745359e-02,3.699999999999999956e-01,3.079921613832246885e-02
3.800000000000000044e-01,3.839299590351002989e-02,3.800000000000000044e-01,3.935847212605923101e-02,3.800000000000000044e-01,3.104234160791013997e-02
3.900000000000000133e-01,3.689352915550606765e-02,3.900000000000000133e-01,3.739909422200635852e-02,3.900000000000000133e-01,3.128738628198979299e-02
4.000000000000000222e-01,3.531338556113246957e-02,4.000000000000000222e-01,3.603404118947842183e-02,4.000000000000000222e-01,3.153436531054094188e-02
4.100000000000000311e-01,3.471846838200447205e-02,4.100000000000000311e-01,3.524326282924660630e-02,4.100000000000000311e-01,3.178329396313527705e-02
4.199999999999999845e-01,3.469020520484655812e-02,4.199999999999999845e-01,3.505654674492383188e-02,4.199999999999999845e-01,3.203418762988075735e-02
4.299999999999999933e-01,3.489848072442072735e-02,4.299999999999999933e-01,3.627801247500131443e-02,4.299999999999999933e-01,3.228706182237308514e-02
4.400000000000000022e-01,3.521688319986371329e-02,4.400000000000000022e-01,3.619709066342705756e-02,4.400000000000000022e-01,3.254193217465466137e-02
4.500000000000000111e-01,3.640079576911912917e-02,4.500000000000000111e-01,3.670560973939908378e-02,4.500000000000000111e-01,3.279881444418127762e-02
4.600000000000000200e-01,3.824484875316953164e-02,4.600000000000000200e-01,3.877906448979598353e-02,4.600000000000000200e-01,3.305772451279624657e-02
4.700000000000000289e-01,4.042761936487455215e-02,4.700000000000000289e-01,4.085230464403052236e-02,4.700000000000000289e-01,3.331867838771233881e-02
4.799999999999999822e-01,4.284478918257763475e-02,4.799999999999999822e-01,4.245465352830952999e-02,4.799999999999999822e-01,3.358169220250140780e-02
4.899999999999999911e-01,4.483739744002557259e-02,4.899999999999999911e-01,4.367291554288342537e-02,4.899999999999999911e-01,3.384678221809186288e-02
5.000000000000000000e-01,4.681867196604077436e-02,5.000000000000000000e-01,4.615303629780178468e-02,5.000000000000000000e-01,3.411396482377404560e-02
5.100000000000000089e-01,4.889368792773739203e-02,5.100000000000000089e-01,4.925967140723406384e-02,5.100000000000000089e-01,3.438325653821341227e-02
5.200000000000000178e-01,5.111406857174947277e-02,5.200000000000000178e-01,5.129032353689640111e-02,5.200000000000000178e-01,3.465467401047190449e-02
5.300000000000000266e-01,5.378231220204419960e-02,5.300000000000000266e-01,5.425993309307076268e-02,5.300000000000000266e-01,3.492823402103724384e-02
5.400000000000000355e-01,5.633712965719423621e-02,5.400000000000000355e-01,5.698948745831777796e-02,5.400000000000000355e-01,3.520395348286038673e-02
5.500000000000000444e-01,5.870616017314185531e-02,5.500000000000000444e-01,5.880835456783144871e-02,5.500000000000000444e-01,3.548184944240116018e-02
5.600000000000000533e-01,6.077382306842056547e-02,5.600000000000000533e-01,6.020723961836665222e-02,5.600000000000000533e-01,3.576193908068222432e-02
5.700000000000000622e-01,6.324567276171999541e-02,5.700000000000000622e-01,6.209261120915780113e-02,5.700000000000000622e-01,3.604423971435120888e-02
5.799999999999999600e-01,6.588349547346426804e-02,5.799999999999999600e-01,6.541595992416307515e-02,5.799999999999999600e-01,3.632876879675140530e-02
5.899999999999999689e-01,6.819132522732113122e-02,5.899999999999999689e-01,6.853931286903923448e-02,5.899999999999999689e-01,3.661554391900079253e-02
5.999999999999999778e-01,6.973937632506538309e-02,5.999999999999999778e-01,6.963484166186395541e-02,5.999999999999999778e-01,3.690458281107955596e-02
6.099999999999999867e-01,7.053637152388891884e-02,6.099999999999999867e-01,7.025179280284807315e-02,6.099999999999999867e-01,3.719590334292636330e-02
6.199999999999999956e-01,7.136573629911990846e-02,6.199999999999999956e-01,7.179730502877690324e-02,6.199999999999999956e-01,3.748952352554309891e-02
6.300000000000000044e-01,7.235096254388868886e-02,6.300000000000000044e-01,7.238501503060676412e-02,6.300000000000000044e-01,3.778546151210843140e-02
6.400000000000000133e-01,7.347650457018937986e-02,6.400000000000000133e-01,7.332953302116286542e-02,6.400000000000000133e-01,3.808373559910013806e-02
6.500000000000000222e-01,7.413012299386531612e-02,6.500000000000000222e-01,7.376475011523912773e-02,6.500000000000000222e-01,3.838436422742628334e-02
6.600000000000000311e-01,7.497273186762883068e-02,6.600000000000000311e-01,7.478381718134675948e-02,6.600000000000000311e-01,3.868736598356531387e-02
6.700000000000000400e-01,7.583280119151576681e-02,6.700000000000000400e-01,7.592652959989894257e-02,6.700000000000000400e-01,3.899275960071523633e-02
6.800000000000000488e-01,7.705269374334186572e-02,6.800000000000000488e-01,7.775582945625868214e-02,6.800000000000000488e-01,3.930056395995173979e-02
6.900000000000000577e-01,7.820864285112136272e-02,6.900000000000000577e-01,7.864355834716693638e-02,6.900000000000000577e-01,3.961079809139558122e-02
7.000000000000000666e-01,7.926932533828967564e-02,7.000000000000000666e-01,7.963799243902930369e-02,7.000000000000000666e-01,3.992348117538908198e-02
7.099999999999999645e-01,7.988379465587269745e-02,7.099999999999999645e-01,7.994170139089938620e-02,7.099999999999999645e-01,4.023863254368197778e-02
7.199999999999999734e-01,8.015964427412940185e-02,7.199999999999999734e-01,7.986123392543544031e-02,7.199999999999999734e-01,4.055627168062662935e-02
7.299999999999999822e-01,8.008853688695671824e-02,7.299999999999999822e-01,8.010824769658765609e-02,7.299999999999999822e-01,4.087641822438261435e-02
7.399999999999999911e-01,7.997682952091951514e-02,7.399999999999999911e-01,8.065389184129977129e-02,7.399999999999999911e-01,4.119909196813090202e-02
7.500000000000000000e-01,7.971463015725023527e-02,7.500000000000000000e-01,8.063687091253129990e-02,7.500000000000000000e-01,4.152431286129755483e-02
7.600000000000000089e-01,7.904492888726874500e-02,7.600000000000000089e-01,8.008627802213258429e-02,7.600000000000000089e-01,4.185210101078706835e-02
7.700000000000000178e-01,7.867923546003839641e-02,7.700000000000000178e-01,7.950516384517997137e-02,7.700000000000000178e-01,4.218247668222558505e-02
7.800000000000000266e-01,7.820831671900219106e-02,7.800000000000000266e-01,7.854550617592680195e-02,7.800000000000000266e-01,4.251546030121374636e-02
7.900000000000000355e-01,7.668177077539681252e-02,7.900000000000000355e-01,7.667928174024830901e-02,7.900000000000000355e-01,4.285107245458952968e-02
8.000000000000000444e-01,7.493093048851125204e-02,8.000000000000000444e-01,7.523993594627839676e-02,8.000000000000000444e-01,4.318933389170107745e-02
8.100000000000000533e-01,7.345957674930703174e-02,8.100000000000000533e-01,7.391551346820128543e-02,8.100000000000000533e-01,4.353026552568942109e-02
8.200000000000000622e-01,7.165749597033704843e-02,8.200000000000000622e-01,7.159626669550803180e-02,8.200000000000000622e-01,4.387388843478160633e-02
8.300000000000000711e-01,7.028775619321560308e-02,8.300000000000000711e-01,6.993885593616143426e-02,8.300000000000000711e-01,4.422022386359373419e-02
8.399999999999999689e-01,6.908902823875012755e-02,8.399999999999999689e-01,6.925266010452643672e-02,8.399999999999999689e-01,4.456929322444447977e-02
8.499999999999999778e-01,6.823881066652427718e-02,8.499999999999999778e-01,6.909342106792250304e-02,8.499999999999999778e-01,4.492111809867889438e-02
8.599999999999999867e-01,6.725943287501928713e-02,8.599999999999999867e-01,6.785164126353540603e-02,8.599999999999999867e-01,4.527572023800267159e-02
8.699999999999999956e-01,6.621750648009942786e-02,8.699999999999999956e-01,6.717518073161400649e-02,8.699999999999999956e-01,4.563312156582698120e-02
8.800000000000000044e-01,6.504304517048603573e-02,8.800000000000000044e-01,6.579932245428803117e-02,8.800000000000000044e-01,4.599334417862388502e-02
8.900000000000000133e-01,6.376631580902937524e-02,8.900000000000000133e-01,6.369559745312754206e-02,8.900000000000000133e-01,4.635641034729243160e-02
9.000000000000000222e-01,6.244519872515102293e-02,9.000000000000000222e-01,6.217552615058596910e-02,9.000000000000000222e-01,4.672234251853563114e-02
9.100000000000000311e-01,6.175417417010090754e-02,9.100000000000000311e-01,6.113745845176436072e-02,9.100000000000000311e-01,4.709116331624810942e-02
9.200000000000000400e-01,6.082991048296675085e-02,9.200000000000000400e-01,6.083921623432601844e-02,9.200000000000000400e-01,4.746289554291496793e-02
9.300000000000000488e-01,5.979091996754413996e-02,9.300000000000000488e-01,5.940831089087508093e-02,9.300000000000000488e-01,4.783756218102150348e-02
9.400000000000000577e-01,5.856736800580053526e-02,9.400000000000000577e-01,5.882052757121696007e-02,9.400000000000000577e-01,4.821518639447409244e-02
9.500000000000000666e-01,5.731298605178239414e-02,9.500000000000000666e-01,5.797014631222674463e-02,9.500000000000000666e-01,4.859579153003235064e-02
9.599999999999999645e-01,5.622981070860338937e-02,9.599999999999999645e-01,5.668213733173656926e-02,9.599999999999999645e-01,4.897940111875246499e-02
9.699999999999999734e-01,5.512547702242973774e-02,9.699999999999999734e-01,5.554206085174295121e-02,9.699999999999999734e-01,4.936603887744213381e-02
9.799999999999999822e-01,5.439970300699803474e-02,9.799999999999999822e-01,5.481422356383675032e-02,9.799999999999999822e-01,4.975572871012678283e-02
9.899999999999999911e-01,5.395176212182907494e-02,9.899999999999999911e-01,5.412163425631606045e-02,9.899999999999999911e-01,5.014849470952748717e-02
1.000000000000000000e+00,5.352044286360328751e-02,1.000000000000000000e+00,5.442121144762065293e-02,1.000000000000000000e+00,5.054436115855046041e-02
1.010000000000000009e+00,5.326030352987726896e-02,1.010000000000000009e+00,5.364012241894575150e-02,1.010000000000000009e+00,5.094335253178840228e-02
1.020000000000000018e+00,5.310011048744204404e-02,1.020000000000000018e+00,5.314369316492885409e-02,1.020000000000000018e+00,5.134549349703362853e-02
1.030000000000000027e+00,5.319949782688669637e-02,1.030000000000000027e+00,5.386708643720890949e-02,1.030000000000000027e+00,5.175080891680317041e-02
1.040000000000000036e+00,5.360616750181792373e-02,1.040000000000000036e+00,5.386950316124417687e-02,1.040000000000000036e+00,5.215932384987590625e-02
1.050000000000000044e+00,5.423001203733078535e-02,1.050000000000000044e+00,5.498167562918820223e-02,1.050000000000000044e+00,5.257106355284186378e-02
1.060000000000000053e+00,5.503919193889038330e-02,1.060000000000000053e+00,5.562387717629402317e-02,1.060000000000000053e+00,5.298605348166361001e-02
1.070000000000000062e+00,5.543761430683647601e-02,1.070000000000000062e+00,5.597730643940330986e-02,1.070000000000000062e+00,5.340431929325022836e-02
1.080000000000000071e+00,5.557683753606348920e-02,1.080000000000000071e+00,5.682322646032786362e-02,1.080000000000000071e+00,5.382588684704345261e-02
1.090000000000000080e+00,5.616384698402461517e-02,1.090000000000000080e+00,5.731731514236743097e-02,1.090000000000000080e+00,5.425078220661649214e-02
1.100000000000000089e+00,5.659216041207289910e-02,1.100000000000000089e+00,5.814006530882995932e-02,1.100000000000000089e+00,5.467903164128542354e-02
1.110000000000000098e+00,5.712635052850817408e-02,1.110000000000000098e+00,5.774922399079143731e-02,1.110000000000000098e+00,5.511066162773321786e-02
1.120000000000000107e+00,5.809294394395837086e-02,1.120000000000000107e+00,5.895343340631051254e-02,1.120000000000000107e+00,5.554569885164678533e-02
1.130000000000000115e+00,5.979580912250501840e-02,1.130000000000000115e+00,6.084196204996921570e-02,1.130000000000000115e+00,5.598417020936678756e-02
1.140000000000000124e+00,6.205559502249893833e-02,1.140000000000000124e+00,6.283410099325399678e-02,1.140000000000000124e+00,5.642610280955048102e-02
1.150000000000000133e+00,6.361608341763315411e-02,1.150000000000000133e+00,6.420801116156377164e-02,1.150000000000000133e+00,5.687152397484775829e-02
1.159999999999999920e+00,6.524760809043649024e-02,1.159999999999999920e+00,6.577775471206638580e-02,1.159999999999999920e+00,5.732046124359035238e-02
1.169999999999999929e+00,6.708942608618835568e-02,1.169999999999999929e+00,6.748677870771073450e-02,1.169999999999999929e+00,5.777294237149444012e-02
1.179999999999999938e+00,6.909835280671101920e-02,1.179999999999999938e+00,7.010461835500676753e-02,1.179999999999999938e+00,5.822899533337660971e-02
1.189999999999999947e+00,7.138972918399541512e-02,1.189999999999999947e+00,7.330153309384761229e-02,1.189999999999999947e+00,5.868864832488344258e-02
1.199999999999999956e+00,7.322822466126420460e-02,1.199999999999999956e+00,7.411693808403785333e-02,1.199999999999999956e+00,5.915192976423471610e-02
1.209999999999999964e+00,7.579088326185771940e-02,1.209999999999999964e+00,7.501205370040790743e-02,1.209999999999999964e+00,5.961886829398038712e-02
1.219999999999999973e+00,7.872586687426179342e-02,1.219999999999999973e+00,7.791180862477346813e-02,1.219999999999999973e+00,6.008949278277132128e-02
1.229999999999999982e+00,8.173932609088356560e-02,1.229999999999999982e+00,8.129507639485206161e-02,1.229999999999999982e+00,6.056383232714428883e-02
1.239999999999999991e+00,8.461363371831830127e-02,1.239999999999999991e+00,8.425746728898209081e-02,1.239999999999999991e+00,6.104191625332072713e-02
1.250000000000000000e+00,8.671098536274893243e-02,1.250000000000000000e+00,8.659415018742687431e-02,1.250000000000000000e+00,6.152377411901990834e-02
1.260000000000000009e+00,8.866370039705864792e-02,1.260000000000000009e+00,8.813254818239596444e-02,1.260000000000000009e+00,6.200943571528636650e-02
1.270000000000000018e+00,9.044589916699119492e-02,1.270000000000000018e+00,9.085093125142140735e-02,1.270000000000000018e+00,6.249893106833163264e-02
1.280000000000000027e+00,9.230870949716422913e-02,1.280000000000000027e+00,9.274403880876544437e-02,1.280000000000000027e+00,6.299229044139077749e-02
1.290000000000000036e+00,9.384344969015614990e-02,1.290000000000000036e+00,9.356629049750382621e-02,1.290000000000000036e+00,6.348954433659331764e-02
1.300000000000000044e+00,9.494623675521786377e-02,1.300000000000000044e+00,9.554629444813743377e-02,1.300000000000000044e+00,6.399072349684913064e-02
1.310000000000000053e+00,9.628763309006642401e-02,1.310000000000000053e+00,9.619299673233157322e-02,1.310000000000000053e+00,6.449585890774903185e-02
1.320000000000000062e+00,9.733712195930392663e-02,1.320000000000000062e+00,9.712507490441676938e-02,1.320000000000000062e+00,6.500498179948054067e-02
1.330000000000000071e+00,9.859098188118010919e-02,1.330000000000000071e+00,9.853722543903768727e-02,1.330000000000000071e+00,6.551812364875871098e-02
1.340000000000000080e+00,9.996576172739989052e-02,1.340000000000000080e+00,1.000703860489382951e-01,1.340000000000000080e+00,6.603531618077213006e-02
1.350000000000000089e+00,1.013216744374444978e-01,1.350000000000000089e+00,1.022686253765951458e-01,1.350000000000000089e+00,6.655659137114440516e-02
1.360000000000000098e+00,1.027348722467347208e-01,1.360000000000000098e+00,1.039438931411197503e-01,1.360000000000000098e+00,6.708198144791102657e-02
1.370000000000000107e+00,1.045702403776602590e-01,1.370000000000000107e+00,1.052271398278971648e-01,1.370000000000000107e+00,6.761151889351184330e-02
1.380000000000000115e+00,1.060090594741791015e-01,1.380000000000000115e+00,1.069786099921786193e-01,1.380000000000000115e+00,6.814523644679942871e-02
1.390000000000000124e+00,1.072014172984947916e-01,1.390000000000000124e+00,1.080143180713943885e-01,1.390000000000000124e+00,6.868316710506307265e-02
1.400000000000000133e+00,1.077161086217113956e-01,1.400000000000000133e+00,1.086625335446941981e-01,1.400000000000000133e+00,6.922534412606878851e-02
1.409999999999999920e+00,1.086318544465385283e-01,1.409999999999999920e+00,1.089308769625801643e-01,1.409999999999999920e+00,6.977180103011564050e-02
1.419999999999999929e+00,1.093360984870781621e-01,1.419999999999999929e+00,1.093104212467530673e-01,1.419999999999999929e+00,7.032257160210816926e-02
1.429999999999999938e+00,1.093321334428989239e-01,1.429999999999999938e+00,1.094564545803870664e-01,1.429999999999999938e+00,7.087768989364487404e-02
1.439999999999999947e+00,1.090639580971939637e-01,1.439999999999999947e+00,1.098566086497533845e-01,1.439999999999999947e+00,7.143719022512377836e-02
1.449999999999999956e+00,1.092839742351856408e-01,1.449999999999999956e+00,1.105583720365650724e-01,1.449999999999999956e+00,7.200110718786414954e-02
1.459999999999999964e+00,1.092653014118089433e-01,1.459999999999999964e+00,1.104815932550760188e-01,1.459999999999999964e+00,7.256947564624516289e-02
1.469999999999999973e+00,1.092280200805405832e-01,1.469999999999999973e+00,1.101449034874820571e-01,1.469999999999999973e+00,7.314233073986137201e-02
1.479999999999999982e+00,1.090289549443628631e-01,1.479999999999999982e+00,1.099676062965657120e-01,1.479999999999999982e+00,7.371970788569524868e-02
1.489999999999999991e+00,1.082516152184629793e-01,1.489999999999999991e+00,1.086630404147036350e-01,1.489999999999999991e+00,7.430164278030688962e-02
1.500000000000000000e+00,1.078599498721488498e-01,1.500000000000000000e+00,1.077783468147089779e-01,1.500000000000000000e+00,7.488817140204087619e-02
1.510000000000000009e+00,1.074102201500196502e-01,1.510000000000000009e+00,1.078386698614810096e-01,1.510000000000000009e+00,7.547933001325074498e-02
1.520000000000000018e+00,1.069547703091417168e-01,1.520000000000000018e+00,1.069061882786033202e-01,1.520000000000000018e+00,7.607515516254088894e-02
1.530000000000000027e+00,1.061560905380901365e-01,1.530000000000000027e+00,1.062769824063056756e-01,1.530000000000000027e+00,7.667568368702609716e-02
1.540000000000000036e+00,1.052451118194284579e-01,1.540000000000000036e+00,1.056006645486905066e-01,1.540000000000000036e+00,7.728095271460919125e-02
1.550000000000000044e+00,1.040792705908026999e-01,1.550000000000000044e+00,1.049264155211330485e-01,1.550000000000000044e+00,7.789099966627636984e-02
1.560000000000000053e+00,1.031353287869788277e-01,1.560000000000000053e+00,1.038803592896991035e-01,1.560000000000000053e+00,7.850586225841080235e-02
1.570000000000000062e+00,1.017733166361388247e-01,1.570000000000000062e+00,1.033205404269256916e-01,1.570000000000000062e+00,7.912557850512437485e-02
1.580000000000000071e+00,9.980509467599475715e-02,1.580000000000000071e+00,1.007388542540521986e-01,1.580000000000000071e+00,7.975018672060807390e-02
1.590000000000000080e+00,9.758971010890891973e-02,1.590000000000000080e+00,9.802297120955454079e-02,1.590000000000000080e+00,8.037972552150070282e-02
1.600000000000000089e+00,9.579639731415491577e-02,1.600000000000000089e+00,9.528385106075733246e-02,1.600000000000000089e+00,8.101423382927633310e-02
1.610000000000000098e+00,9.408505355949553506e-02,1.610000000000000098e+00,9.366006872743282141e-02,1.610000000000000098e+00,8.165375087265071274e-02
1.620000000000000107e+00,9.244943484507758824e-02,1.620000000000000107e+00,9.247930869567301537e-02,1.620000000000000107e+00,8.229831619000652077e-02
1.630000000000000115e+00,9.123275608513266299e-02,1.630000000000000115e+00,9.061667419380793620e-02,1.630000000000000115e+00,8.294796963183791172e-02
1.640000000000000124e+00,8.944106375493769689e-02,1.640000000000000124e+00,8.859773841055668120e-02,1.640000000000000124e+00,8.360275136321423939e-02
1.650000000000000133e+00,8.729339126923667258e-02,1.650000000000000133e+00,8.662998407284831781e-02,1.650000000000000133e+00,8.426270186626330649e-02
1.660000000000000142e+00,8.558476982155442669e-02,1.660000000000000142e+00,8.607519721574508065e-02,1.660000000000000142e+00,8.492786194267419597e-02
1.669999999999999929e+00,8.375791403071321251e-02,1.669999999999999929e+00,8.563856554448769087e-02,1.669999999999999929e+00,8.559827271621972544e-02
1.679999999999999938e+00,8.138798865035730412e-02,1.679999999999999938e+00,8.286298738447139822e-02,1.679999999999999938e+00,8.627397563529920488e-02
1.689999999999999947e+00,7.901951778362918677e-02,1.689999999999999947e+00,7.923048904575395734e-02,1.689999999999999947e+00,8.695501247550078971e-02
1.699999999999999956e+00,7.719073059526694591e-02,1.699999999999999956e+00,7.792010093041421004e-02,1.699999999999999956e+00,8.764142534218420655e-02
1.709999999999999964e+00,7.540578032355813032e-02,1.709999999999999964e+00,7.707733755981868717e-02,1.709999999999999964e+00,8.833325667308417062e-02
1.719999999999999973e+00,7.408627242707065130e-02,1.719999999999999973e+00,7.509664981253796889e-02,1.719999999999999973e+00,8.903054924093400935e-02
1.729999999999999982e+00,7.237756095577772830e-02,1.729999999999999982e+00,7.312321939829606599e-02,1.729999999999999982e+00,8.973334615610996379e-02
1.739999999999999991e+00,7.051348883801558665e-02,1.739999999999999991e+00,7.215220682692541354e-02,1.739999999999999991e+00,9.044169086929673695e-02
1.750000000000000000e+00,6.891241392735654447e-02,1.750000000000000000e+00,7.100525412213867793e-02,1.750000000000000000e+00,9.115562717417369232e-02
1.760000000000000009e+00,6.749960822493190904e-02,1.760000000000000009e+00,6.867687815140806340e-02,1.760000000000000009e+00,9.187519921012249347e-02
1.770000000000000018e+00,6.624954980257194426e-02,1.770000000000000018e+00,6.710740059225581144e-02,1.770000000000000018e+00,9.260045146495596291e-02
1.780000000000000027e+00,6.476555938815076185e-02,1.780000000000000027e+00,6.553689705489598727e-02,1.780000000000000027e+00,9.333142877766864576e-02
1.790000000000000036e+00,6.416175232599580225e-02,1.790000000000000036e+00,6.421776260106973333e-02,1.790000000000000036e+00,9.406817634120891169e-02
1.800000000000000044e+00,6.392647467953774254e-02,1.800000000000000044e+00,6.447018170945387205e-02,1.800000000000000044e+00,9.481073970527308103e-02
1.810000000000000053e+00,6.410920204792175392e-02,1.810000000000000053e+00,6.566282504339684967e-02,1.810000000000000053e+00,9.555916477912154705e-02
1.820000000000000062e+00,6.427115922579035301e-02,1.820000000000000062e+00,6.589161532108181452e-02,1.820000000000000062e+00,9.631349783441717216e-02
1.830000000000000071e+00,6.498436282080503890e-02,1.830000000000000071e+00,6.553595228459660471e-02,1.830000000000000071e+00,9.707378550808584694e-02
1.840000000000000080e+00,6.615534426010447056e-02,1.840000000000000080e+00,6.638965028613601216e-02,1.840000000000000080e+00,9.784007480520014177e-02
1.850000000000000089e+00,6.668873289090770928e-02,1.850000000000000089e+00,6.697511836851896549e-02,1.850000000000000089e+00,9.861241310188520459e-02
1.860000000000000098e+00,6.716363379813705681e-02,1.860000000000000098e+00,6.866045326919339997e-02,1.860000000000000098e+00,9.939084814824793168e-02
1.870000000000000107e+00,6.808110080533523456e-02,1.870000000000000107e+00,7.019866726159280923e-02,1.870000000000000107e+00,1.001754280713289258e-01
1.880000000000000115e+00,6.909377912762849905e-02,1.880000000000000115e+00,7.146499135521057477e-02,1.880000000000000115e+00,1.009662013780782269e-01
1.890000000000000124e+00,7.064653036434850875e-02,1.890000000000000124e+00,7.369051293592644714e-02,1.890000000000000124e+00,1.017632169583541496e-01
1.900000000000000133e+00,7.247339675572067597e-02,1.900000000000000133e+00,7.390622298096935494e-02,1.900000000000000133e+00,1.025665240879459067e-01
1.910000000000000142e+00,7.428834158766503548e-02,1.910000000000000142e+00,7.550222644554559215e-02,1.910000000000000142e+00,1.033761724316201308e-01
1.919999999999999929e+00,7.615658270961667142e-02,1.919999999999999929e+00,7.759233546317258201e-02,1.919999999999999929e+00,1.041922120461913903e-01
1.929999999999999938e+00,7.756327997780820827e-02,1.929999999999999938e+00,7.930619106136957419e-02,1.929999999999999938e+00,1.050146933836170332e-01
1.939999999999999947e+00,7.839769596870403701e-02,1.939999999999999947e+00,7.966026199892160820e-02,1.939999999999999947e+00,1.058436672941162893e-01
1.949999999999999956e+00,7.957904578305069476e-02,1.949999999999999956e+00,8.047259673699949656e-02,1.949999999999999956e+00,1.066791850293142413e-01
1.959999999999999964e+00,8.057003240376793551e-02,1.959999999999999964e+00,8.158071468639230273e-02,1.959999999999999964e+00,1.075212982454103600e-01
1.969999999999999973e+00,8.146129997704884551e-02,1.969999999999999973e+00,8.270590891236712094e-02,1.969999999999999973e+00,1.083700590063722269e-01
1.979999999999999982e+00,8.323728257384899187e-02,1.979999999999999982e+00,8.460101798543846752e-02,1.979999999999999982e+00,1.092255197871543904e-01
1.989999999999999991e+00,8.597492889533935034e-02,1.989999999999999991e+00,8.681596125249292639e-02,1.989999999999999991e+00,1.100877334769427007e-01
2.000000000000000000e+00,8.870886670066685520e-02,2.000000000000000000e+00,8.908387052770933012e-02,2.000000000000000000e+00,1.109567533824240421e-01
2.010000000000000231e+00,9.128761856229042349e-02,2.010000000000000231e+00,9.155587291233828473e-02,2.010000000000000231e+00,1.118326332310822929e-01
2.020000000000000018e+00,9.320038710223722822e-02,2.020000000000000018e+00,9.338788377465710722e-02,2.020000000000000018e+00,1.127154271745197667e-01
2.030000000000000249e+00,9.448502127815132379e-02,2.030000000000000249e+00,9.498600786369683358e-02,2.030000000000000249e+00,1.136051897918054221e-01
2.040000000000000036e+00,9.606149117311676977e-02,2.040000000000000036e+00,9.722793190441028632e-02,2.040000000000000036e+00,1.145019760928490393e-01
2.049999999999999822e+00,9.696838687197867346e-02,2.049999999999999822e+00,9.825670829216005819e-02,2.049999999999999822e+00,1.154058415218023464e-01
2.060000000000000053e+00,9.778375197257907492e-02,2.060000000000000053e+00,9.835219193879722599e-02,2.060000000000000053e+00,1.163168419604867776e-01
2.069999999999999840e+00,9.941446184132601838e-02,2.069999999999999840e+00,9.891848120434183766e-02,2.069999999999999840e+00,1.172350337318484870e-01
2.080000000000000071e+00,1.013187229687898816e-01,2.080000000000000071e+00,1.007160449352439285e-01,2.080000000000000071e+00,1.181604736034404524e-01
2.089999999999999858e+00,1.033874524051433402e-01,2.089999999999999858e+00,1.035042655876515366e-01,2.089999999999999858e+00,1.190932187909321815e-01
2.100000000000000089e+00,1.050759222024677808e-01,2.100000000000000089e+00,1.058169901011635911e-01,2.100000000000000089e+00,1.200333269616471327e-01
2.109999999999999876e+00,1.062635121088198464e-01,2.109999999999999876e+00,1.063575084313791164e-01,2.109999999999999876e+00,1.209808562381279595e-01
2.120000000000000107e+00,1.072143815771256642e-01,2.120000000000000107e+00,1.066866500683602559e-01,2.120000000000000107e+00,1.219358652017299566e-01
2.129999999999999893e+00,1.082698036860985091e-01,2.129999999999999893e+00,1.079445819369782289e-01,2.129999999999999893e+00,1.228984128962429534e-01
2.140000000000000124e+00,1.092193303207976557e-01,2.140000000000000124e+00,1.097521848906783393e-01,2.140000000000000124e+00,1.238685588315416725e-01
2.149999999999999911e+00,1.100791672617710548e-01,2.149999999999999911e+00,1.101665066877001720e-01,2.149999999999999911e+00,1.248463629872648001e-01
2.160000000000000142e+00,1.110422759848808949e-01,2.160000000000000142e+00,1.102346403069995318e-01,2.160000000000000142e+00,1.258318858165236309e-01
2.169999999999999929e+00,1.112914990023088357e-01,2.169999999999999929e+00,1.113516918955908680e-01,2.169999999999999929e+00,1.268251882496390370e-01
2.180000000000000160e+00,1.120179758520800373e-01,2.180000000000000160e+00,1.131740386963194789e-01,2.180000000000000160e+00,1.278263316979092457e-01
2.189999999999999947e+00,1.131911533210952919e-01,2.189999999999999947e+00,1.143385738998220075e-01,2.189999999999999947e+00,1.288353780574058582e-01
2.200000000000000178e+00,1.136010738316906854e-01,2.200000000000000178e+00,1.154304182861860956e-01,2.200000000000000178e+00,1.298523897128011362e-01
2.209999999999999964e+00,1.139825340781841778e-01,2.209999999999999964e+00,1.163801355358710654e-01,2.209999999999999964e+00,1.308774295412246935e-01
2.220000000000000195e+00,1.146484997899687303e-01,2.220000000000000195e+00,1.165681412226720892e-01,2.220000000000000195e+00,1.319105609161509984e-01
2.229999999999999982e+00,1.154207499043979901e-01,2.229999999999999982e+00,1.157766012686626406e-01,2.229999999999999982e+00,1.329518477113174335e-01
2.240000000000000213e+00,1.161967627731479297e-01,2.240000000000000213e+00,1.155386708398069701e-01,2.240000000000000213e+00,1.340013543046733313e-01
2.250000000000000000e+00,1.173434746295590608e-01,2.250000000000000000e+00,1.173319504007923203e-01,2.250000000000000000e+00,1.350591455823601239e-01
2.260000000000000231e+00,1.184168744271842655e-01,2.260000000000000231e+00,1.191097070188335549e-01,2.260000000000000231e+00,1.361252869427230505e-01
2.270000000000000018e+00,1.192713318163127062e-01,2.270000000000000018e+00,1.217808882100760298e-01,2.270000000000000018e+00,1.371998443003541734e-01
2.280000000000000249e+00,1.197301267533156383e-01,2.280000000000000249e+00,1.220045568661286411e-01,2.280000000000000249e+00,1.382828840901680068e-01
2.290000000000000036e+00,1.192064090687658118e-01,2.290000000000000036e+00,1.209629675493808509e-01,2.290000000000000036e+00,1.393744732715084811e-01
2.300000000000000266e+00,1.182069814518577483e-01,2.300000000000000266e+00,1.197015964768206875e-01,2.300000000000000266e+00,1.404746793322889653e-01
2.310000000000000053e+00,1.172442215508771035e-01,2.310000000000000053e+00,1.189869569852194942e-01,2.310000000000000053e+00,1.415835702931645679e-01
2.319999999999999840e+00,1.167726380848866652e-01,2.319999999999999840e+00,1.177395958837604284e-01,2.319999999999999840e+00,1.427012147117377450e-01
2.330000000000000071e+00,1.167873702534649172e-01,2.330000000000000071e+00,1.172044666580932537e-01,2.330000000000000071e+00,1.438276816867967156e-01
2.339999999999999858e+00,1.170888794236442793e-01,2.339999999999999858e+00,1.175200461953801040e-01,2.339999999999999858e+00,1.449630408625874889e-01
2.350000000000000089e+00,1.181282270673901791e-01,2.350000000000000089e+00,1.190770930672637312e-01,2.350000000000000089e+00,1.461073624331199472e-01
2.359999999999999876e+00,1.197745538060520781e-01,2.359999999999999876e+00,1.213986119087744897e-01,2.359999999999999876e+00,1.472607171465072640e-01
2.370000000000000107e+00,1.212420962560783466e-01,2.370000000000000107e+00,1.228382395067968424e-01,2.370000000000000107e+00,1.484231763093401268e-01
2.379999999999999893e+00,1.218072426362570571e-01,2.379999999999999893e+00,1.236871704957812762e-01,2.379999999999999893e+00,1.495948117910952113e-01
2.390000000000000124e+00,1.220899389748032610e-01,2.390000000000000124e+00,1.245894630476618165e-01,2.390000000000000124e+00,1.507756960285786263e-01
2.399999999999999911e+00,1.222208123947963881e-01,2.399999999999999911e+00,1.241721874216049210e-01,2.399999999999999911e+00,1.519659020304042207e-01
2.410000000000000142e+00,1.223543595467001394e-01,2.410000000000000142e+00,1.237185034921871457e-01,2.410000000000000142e+00,1.531655033815076394e-01
2.419999999999999929e+00,1.222312479370460669e-01,2.419999999999999929e+00,1.230807150547070516e-01,2.419999999999999929e+00,1.543745742476952398e-01
2.430000000000000160e+00,1.225310954936037894e-01,2.430000000000000160e+00,1.222041578730980738e-01,2.430000000000000160e+00,1.555931893802300070e-01
2.439999999999999947e+00,1.231821306747440808e-01,2.439999999999999947e+00,1.236394287612359727e-01,2.439999999999999947e+00,1.568214241204525794e-01
2.450000000000000178e+00,1.241577423086220461e-01,2.450000000000000178e+00,1.246610625532765942e-01,2.450000000000000178e+00,1.580593544044396614e-01
2.459999999999999964e+00,1.253837956696313705e-01,2.459999999999999964e+00,1.250434302984324286e-01,2.459999999999999964e+00,1.593070567676984628e-01
2.470000000000000195e+00,1.256062291665711317e-01,2.470000000000000195e+00,1.259588398820571387e-01,2.470000000000000195e+00,1.605646083498988019e-01
2.479999999999999982e+00,1.262212617021136185e-01,2.479999999999999982e+00,1.263459269450591949e-01,2.479999999999999982e+00,1.618320868996420137e-01
2.490000000000000213e+00,1.273748559125719992e-01,2.490000000000000213e+00,1.276775375406844215e-01,2.490000000000000213e+00,1.631095707792682148e-01
2.500000000000000000e+00,1.286290498384534686e-01,2.500000000000000000e+00,1.284976053996611522e-01,2.500000000000000000e+00,1.643971389697005125e-01
2.510000000000000231e+00,1.299723452535086476e-01,2.510000000000000231e+00,1.307492129449684404e-01,2.510000000000000231e+00,1.656948710753285703e-01
2.520000000000000018e+00,1.321182092230743788e-01,2.520000000000000018e+00,1.326993394135969062e-01,2.520000000000000018e+00,1.670028473289298376e-01
2.530000000000000249e+00,1.348369014622106121e-01,2.530000000000000249e+00,1.352948503183172835e-01,2.530000000000000249e+00,1.683211485966301102e-01
2.540000000000000036e+00,1.369626178562621810e-01,2.540000000000000036e+00,1.381997947778092484e-01,2.540000000000000036e+00,1.696498563829030026e-01
2.550000000000000266e+00,1.387882694168001974e-01,2.550000000000000266e+00,1.409701651522917987e-01,2.550000000000000266e+00,1.709890528356093065e-01
2.560000000000000053e+00,1.411198680979994791e-01,2.560000000000000053e+00,1.427363705128626425e-01,2.560000000000000053e+00,1.723388207510751780e-01
2.569999999999999840e+00,1.431708892813316480e-01,2.569999999999999840e+00,1.447604264276953767e-01,2.569999999999999840e+00,1.736992435792119038e-01
2.580000000000000071e+00,1.452215571379634473e-01,2.580000000000000071e+00,1.466252835389511011e-01,2.580000000000000071e+00,1.750704054286745526e-01
2.589999999999999858e+00,1.474506884924306760e-01,2.589999999999999858e+00,1.481371624355740380e-01,2.589999999999999858e+00,1.764523910720619815e-01
2.600000000000000089e+00,1.496046673948977501e-01,2.600000000000000089e+00,1.493179430995331125e-01,2.600000000000000089e+00,1.778452859511587825e-01
2.609999999999999876e+00,1.517467506619925854e-01,2.609999999999999876e+00,1.511080516953569597e-01,2.609999999999999876e+00,1.792491761822166130e-01
2.620000000000000107e+00,1.544573948414166287e-01,2.620000000000000107e+00,1.538782287074376698e-01,2.620000000000000107e+00,1.806641485612791864e-01
2.629999999999999893e+00,1.573421685414962690e-01,2.629999999999999893e+00,1.560761506980664348e-01,2.629999999999999893e+00,1.820902905695481744e-01
2.640000000000000124e+00,1.605950133156249793e-01,2.640000000000000124e+00,1.597318034051793956e-01,2.640000000000000124e+00,1.835276903787918523e-01
2.649999999999999911e+00,1.636152430225832899e-01,2.649999999999999911e+00,1.634764884576475341e-01,2.649999999999999911e+00,1.849764368567959616e-01
2.660000000000000142e+00,1.657376402007746385e-01,2.660000000000000142e+00,1.668339183822000471e-01,2.660000000000000142e+00,1.864366195728588971e-01
2.669999999999999929e+00,1.683238869388610504e-01,2.669999999999999929e+00,1.697071615403708267e-01,2.669999999999999929e+00,1.879083288033282506e-01
2.680000000000000160e+00,1.711603539757788339e-01,2.680000000000000160e+00,1.706498718709375528e-01,2.680000000000000160e+00,1.893916555371829846e-01
2.689999999999999947e+00,1.738677813784899051e-01,2.689999999999999947e+00,1.730487283900881135e-01,2.689999999999999947e+00,1.908866914816585436e-01
2.700000000000000178e+00,1.761008157350076597e-01,2.700000000000000178e+00,1.763399104846309629e-01,2.700000000000000178e+00,1.923935290679167631e-01
2.709999999999999964e+00,1.782988300162365314e-01,2.709999999999999964e+00,1.786945836121654752e-01,2.709999999999999964e+00,1.939122614567604375e-01
2.720000000000000195e+00,1.806140710591029042e-01,2.720000000000000195e+00,1.804008356312272743e-01,2.720000000000000195e+00,1.954429825443930457e-01
2.729999999999999982e+00,1.830828829148331838e-01,2.729999999999999982e+00,1.835143230181939256e-01,2.729999999999999982e+00,1.969857869682236362e-01
2.740000000000000213e+00,1.859106012548780718e-01,2.740000000000000213e+00,1.857081836184643897e-01,2.740000000000000213e+00,1.985407701127186175e-01
2.750000000000000000e+00,1.884050575352264334e-01,2.750000000000000000e+00,1.890556525143488042e-01,2.750000000000000000e+00,2.001080281152978202e-01
2.760000000000000231e+00,1.908981499432404472e-01,2.760000000000000231e+00,1.924573125647719429e-01,2.760000000000000231e+00,2.016876578722791857e-01
2.770000000000000018e+00,1.934177554513358266e-01,2.770000000000000018e+00,1.957417158978319027e-01,2.770000000000000018e+00,2.032797570448689195e-01
2.780000000000000249e+00,1.964195280812621180e-01,2.780000000000000249e+00,1.979994114161896801e-01,2.780000000000000249e+00,2.048844240651996607e-01
2.790000000000000036e+00,1.993211888445000080e-01,2.790000000000000036e+00,2.008627811227591542e-01,2.790000000000000036e+00,2.065017581424156146e-01
2.800000000000000266e+00,2.020344066565162855e-01,2.800000000000000266e+00,2.032366665437747300e-01,2.800000000000000266e+00,2.081318592688072011e-01
2.810000000000000053e+00,2.043631439195160993e-01,2.810000000000000053e+00,2.064319125995492943e-01,2.810000000000000053e+00,2.097748282259918329e-01
2.819999999999999840e+00,2.065744753705690273e-01,2.819999999999999840e+00,2.075098702229960790e-01,2.819999999999999840e+00,2.114307665911457079e-01
2.830000000000000071e+00,2.081723416308075558e-01,2.830000000000000071e+00,2.073253683215476595e-01,2.830000000000000071e+00,2.130997767432838419e-01
2.839999999999999858e+00,2.092785255547623402e-01,2.839999999999999858e+00,2.085130222799922994e-01,2.839999999999999858e+00,2.147819618695888388e-01
2.850000000000000089e+00,2.109625088134742810e-01,2.850000000000000089e+00,2.106251070941663750e-01,2.850000000000000089e+00,2.164774259717914540e-01
2.859999999999999876e+00,2.129864534010020571e-01,2.859999999999999876e+00,2.133672575141708494e-01,2.859999999999999876e+00,2.181862738726000339e-01
2.870000000000000107e+00,2.153151858565132970e-01,2.870000000000000107e+00,2.156425993445999223e-01,2.870000000000000107e+00,2.199086112221813605e-01
2.879999999999999893e+00,2.176660121027676753e-01,2.879999999999999893e+00,2.178836509489524009e-01,2.879999999999999893e+00,2.216445445046923979e-01
2.890000000000000124e+00,2.199014024281343849e-01,2.890000000000000124e+00,2.205951334641428896e-01,2.890000000000000124e+00,2.233941810448639986e-01
2.899999999999999911e+00,2.218565778931270438e-01,2.899999999999999911e+00,2.234726153978841556e-01,2.899999999999999911e+00,2.251576290146357628e-01
2.910000000000000142e+00,2.236453993148516117e-01,2.910000000000000142e+00,2.266485466489369660e-01,2.910000000000000142e+00,2.269349974398443825e-01
2.919999999999999929e+00,2.249278547035927223e-01,2.919999999999999929e+00,2.289465875743179890e-01,2.919999999999999929e+00,2.287263962069639167e-01
2.930000000000000160e+00,2.260392690226482315e-01,2.930000000000000160e+00,2.292217786324953765e-01,2.930000000000000160e+00,2.305319360698996345e-01
2.939999999999999947e+00,2.268419305588835200e-01,2.939999999999999947e+00,2.284240684644316954e-01,2.939999999999999947e+00,2.323517286568353157e-01
2.950000000000000178e+00,2.279309316148613596e-01,2.950000000000000178e+00,2.297231028744834147e-01,2.950000000000000178e+00,2.341858864771349802e-01
2.959999999999999964e+00,2.292022645261125313e-01,2.959999999999999964e+00,2.310315958066731790e-01,2.959999999999999964e+00,2.360345229282981294e-01
2.970000000000000195e+00,2.313689997626281469e-01,2.970000000000000195e+00,2.317169223633754604e-01,2.970000000000000195e+00,2.378977523029718599e-01
2.979999999999999982e+00,2.336485584207861066e-01,2.979999999999999982e+00,2.339711042180593614e-01,2.979999999999999982e+00,2.397756897960155453e-01
2.990000000000000213e+00,2.354576322169172342e-01,2.990000000000000213e+00,2.364442680081618176e-01,2.990000000000000213e+00,2.416684515116239163e-01
3.000000000000000000e+00,2.366578174639996091e-01,3.000000000000000000e+00,2.376606686527524548e-01,3.000000000000000000e+00,2.435761544705047910e-01
3.010000000000000231e+00,2.376515625904070395e-01,3.010000000000000231e+00,2.387473430112849737e-01,3.010000000000000231e+00,2.454989166171140658e-01
3.020000000000000018e+00,2.386494581913961022e-01,3.020000000000000018e+00,2.404895681474989166e-01,3.020000000000000018e+00,2.474368568269472157e-01
3.030000000000000249e+00,2.387008568544803644e-01,3.030000000000000249e+00,2.411353426471808947e-01,3.030000000000000249e+00,2.493900949138899426e-01
3.040000000000000036e+00,2.388006242042346738e-01,3.040000000000000036e+00,2.417924601271574658e-01,3.040000000000000036e+00,2.513587516376242226e-01
3.050000000000000266e+00,2.393771518758588679e-01,3.050000000000000266e+00,2.427510977638064615e-01,3.050000000000000266e+00,2.533429487110954725e-01
3.060000000000000053e+00,2.405681843947895249e-01,3.060000000000000053e+00,2.426860782377313341e-01,3.060000000000000053e+00,2.553428088080370584e-01
3.070000000000000284e+00,2.422821496792908758e-01,3.070000000000000284e+00,2.431009065009505921e-01,3.070000000000000284e+00,2.573584555705546451e-01
3.080000000000000071e+00,2.440475264832537017e-01,3.080000000000000071e+00,2.443663199952866572e-01,3.080000000000000071e+00,2.593900136167704429e-01
3.089999999999999858e+00,2.456826420581828818e-01,3.089999999999999858e+00,2.461852523202347209e-01,3.089999999999999858e+00,2.614376085485278778e-01
3.100000000000000089e+00,2.471642589310774629e-01,3.100000000000000089e+00,2.476807959804943338e-01,3.100000000000000089e+00,2.635013669591567131e-01
3.109999999999999876e+00,2.489482900229699480e-01,3.109999999999999876e+00,2.494266755224201770e-01,3.109999999999999876e+00,2.655814164413000666e-01
3.120000000000000107e+00,2.507543249968157140e-01,3.120000000000000107e+00,2.508692890294807465e-01,3.120000000000000107e+00,2.676778855948027114e-01
3.129999999999999893e+00,2.516750876000830583e-01,3.129999999999999893e+00,2.525116746637511844e-01,3.129999999999999893e+00,2.697909040346614939e-01
3.140000000000000124e+00,2.524092492314799485e-01,3.140000000000000124e+00,2.548257150625993783e-01,3.140000000000000124e+00,2.719206023990394794e-01
3.149999999999999911e+00,2.534032554605722964e-01,3.149999999999999911e+00,2.560386053201365031e-01,3.149999999999999911e+00,2.740671123573422685e-01
3.160000000000000142e+00,2.548657217222257132e-01,3.160000000000000142e+00,2.570916281911744816e-01,3.160000000000000142e+00,2.762305666183585418e-01
3.169999999999999929e+00,2.564975504664068207e-01,3.169999999999999929e+00,2.577648901228408729e-01,3.169999999999999929e+00,2.784110989384650514e-01
3.180000000000000160e+00,2.582714400611743621e-01,3.180000000000000160e+00,2.587096819839189710e-01,3.180000000000000160e+00,2.806088441298958958e-01
3.189999999999999947e+00,2.607470247899976723e-01,3.189999999999999947e+00,2.604888405127172568e-01,3.189999999999999947e+00,2.828239380690771299e-01
3.200000000000000178e+00,2.629787505685835525e-01,3.200000000000000178e+00,2.633535648974296151e-01,3.200000000000000178e+00,2.850565177050284893e-01
3.209999999999999964e+00,2.646767932777870924e-01,3.209999999999999964e+00,2.656347198364567008e-01,3.209999999999999964e+00,2.873067210678286187e-01
3.220000000000000195e+00,2.664153409033012121e-01,3.220000000000000195e+00,2.688488374939127512e-01,3.220000000000000195e+00,2.895746872771503000e-01
3.229999999999999982e+00,2.691927444767984179e-01,3.229999999999999982e+00,2.713251128974987214e-01,3.229999999999999982e+00,2.918605565508607946e-01
3.240000000000000213e+00,2.721641205430623267e-01,3.240000000000000213e+00,2.744721906759702290e-01,3.240000000000000213e+00,2.941644702136911871e-01
3.250000000000000000e+00,2.747356609066731736e-01,3.250000000000000000e+00,2.782281818710078958e-01,3.250000000000000000e+00,2.964865707059736177e-01
3.260000000000000231e+00,2.777438012258306999e-01,3.260000000000000231e+00,2.811512087699844509e-01,3.260000000000000231e+00,2.988270015924480716e-01
3.270000000000000018e+00,2.815079934287734176e-01,3.270000000000000018e+00,2.838526747045592713e-01,3.270000000000000018e+00,3.011859075711376121e-01
3.280000000000000249e+00,2.846389528231221822e-01,3.280000000000000249e+00,2.861447183719336707e-01,3.280000000000000249e+00,3.035634344822952246e-01
3.290000000000000036e+00,2.869309353034715793e-01,3.290000000000000036e+00,2.889489664616443076e-01,3.290000000000000036e+00,3.059597293174200483e-01
3.300000000000000266e+00,2.893947119380244626e-01,3.300000000000000266e+00,2.924786644513086564e-01,3.300000000000000266e+00,3.083749402283450514e-01
3.310000000000000053e+00,2.922832740842919441e-01,3.310000000000000053e+00,2.961451569004037165e-01,3.310000000000000053e+00,3.108092165363969261e-01
3.320000000000000284e+00,2.955526868178967037e-01,3.320000000000000284e+00,2.984974877007133820e-01,3.320000000000000284e+00,3.132627087416277045e-01
3.330000000000000071e+00,2.988722260548428711e-01,3.330000000000000071e+00,3.011935226857219705e-01,3.330000000000000071e+00,3.157355685321190375e-01
3.339999999999999858e+00,3.028307479257956736e-01,3.339999999999999858e+00,3.040013584818241910e-01,3.339999999999999858e+00,3.182279487933617479e-01
3.350000000000000089e+00,3.070711694676644954e-01,3.350000000000000089e+00,3.065270850417275983e-01,3.350000000000000089e+00,3.207400036177065483e-01
3.359999999999999876e+00,3.112073628179303775e-01,3.359999999999999876e+00,3.095904395153171729e-01,3.359999999999999876e+00,3.232718883138911981e-01
3.370000000000000107e+00,3.150748168638061175e-01,3.370000000000000107e+00,3.135825622639595855e-01,3.370000000000000107e+00,3.258237594166437101e-01
3.379999999999999893e+00,3.189028555720142544e-01,3.379999999999999893e+00,3.172324214753314831e-01,3.379999999999999893e+00,3.283957746963581115e-01
3.390000000000000124e+00,3.234872769833955219e-01,3.390000000000000124e+00,3.229929913355347182e-01,3.390000000000000124e+00,3.309880931688505279e-01
3.399999999999999911e+00,3.284513163252636425e-01,3.399999999999999911e+00,3.287899601824842422e-01,3.399999999999999911e+00,3.336008751051893206e-01
3.410000000000000142e+00,3.328424622924444631e-01,3.410000000000000142e+00,3.347343103084903793e-01,3.410000000000000142e+00,3.362342820416046596e-01
3.419999999999999929e+00,3.373956342738236858e-01,3.419999999999999929e+00,3.402704503342582343e-01,3.419999999999999929e+00,3.388884767894741468e-01
3.430000000000000160e+00,3.417397703233643891e-01,3.430000000000000160e+00,3.451806477117114191e-01,3.430000000000000160e+00,3.415636234453910958e-01
3.439999999999999947e+00,3.462618781647058830e-01,3.439999999999999947e+00,3.500349714748722252e-01,3.439999999999999947e+00,3.442598874013071963e-01
3.450000000000000178e+00,3.508422872464235232e-01,3.450000000000000178e+00,3.534852799548723890e-01,3.450000000000000178e+00,3.469774353547597778e-01
3.459999999999999964e+00,3.554590618043436123e-01,3.459999999999999964e+00,3.571085832872477606e-01,3.459999999999999964e+00,3.497164353191772324e-01
3.470000000000000195e+00,3.597373879502289151e-01,3.470000000000000195e+00,3.609472498003327146e-01,3.470000000000000195e+00,3.524770566342667610e-01
3.479999999999999982e+00,3.640764064761560781e-01,3.479999999999999982e+00,3.642469806214213013e-01,3.479999999999999982e+00,3.552594699764834996e-01
3.490000000000000213e+00,3.686209741787880856e-01,3.490000000000000213e+00,3.686264916117350521e-01,3.490000000000000213e+00,3.580638473695832991e-01
3.500000000000000000e+00,3.738398090417847097e-01,3.500000000000000000e+00,3.727742527576530240e-01,3.500000000000000000e+00,3.608903621952570528e-01
3.510000000000000231e+00,3.790033876576746064e-01,3.510000000000000231e+00,3.767746035894709578e-01,3.510000000000000231e+00,3.637391892038513430e-01
3.520000000000000018e+00,3.840623311302801546e-01,3.520000000000000018e+00,3.821148787729283236e-01,3.520000000000000018e+00,3.666105045251717987e-01
3.530000000000000249e+00,3.889268453557920280e-01,3.530000000000000249e+00,3.874313732522294274e-01,3.530000000000000249e+00,3.695044856793723853e-01
3.540000000000000036e+00,3.937513899279558860e-01,3.540000000000000036e+00,3.921151352184054084e-01,3.540000000000000036e+00,3.724213115879307368e-01
3.550000000000000266e+00,3.984103880280101539e-01,3.550000000000000266e+00,3.969928977595912345e-01,3.550000000000000266e+00,3.753611625847103617e-01
3.560000000000000053e+00,4.029360248859139015e-01,3.560000000000000053e+00,4.022350497071258135e-01,3.560000000000000053e+00,3.783242204271086706e-01
3.570000000000000284e+00,4.071333617442284836e-01,3.570000000000000284e+00,4.078277569650000656e-01,3.570000000000000284e+00,3.813106683072963743e-01
3.580000000000000071e+00,4.114195508442297644e-01,3.580000000000000071e+00,4.120856513730990489e-01,3.580000000000000071e+00,3.843206908635408703e-01
3.589999999999999858e+00,4.164708613871123122e-01,3.589999999999999858e+00,4.161233043648130958e-01,3.589999999999999858e+00,3.873544741916233325e-01
3.600000000000000089e+00,4.217144187659033761e-01,3.600000000000000089e+00,4.203476268124095028e-01,3.600000000000000089e+00,3.904122058563441744e-01
3.609999999999999876e+00,4.271729249383655613e-01,3.609999999999999876e+00,4.255386042938554825e-01,3.609999999999999876e+00,3.934940749031176632e-01
3.620000000000000107e+00,4.330824330837498293e-01,3.620000000000000107e+00,4.313563431089461608e-01,3.620000000000000107e+00,3.966002718696615692e-01
3.629999999999999893e+00,4.383860351501459029e-01,3.629999999999999893e+00,4.365150355676710170e-01,3.629999999999999893e+00,3.997309887977762433e-01
3.640000000000000124e+00,4.429480369827721864e-01,3.640000000000000124e+00,4.411836374741531785e-01,3.640000000000000124e+00,4.028864192452182302e-01
3.649999999999999911e+00,4.474292806477187523e-01,3.649999999999999911e+00,4.453818495844988345e-01,3.649999999999999911e+00,4.060667582976659196e-01
3.660000000000000142e+00,4.518219918980493355e-01,3.660000000000000142e+00,4.499273674963503167e-01,3.660000000000000142e+00,4.092722025807828956e-01
3.669999999999999929e+00,4.559893926129452990e-01,3.669999999999999929e+00,4.545436521951493614e-01,3.669999999999999929e+00,4.125029502723717711e-01
3.680000000000000160e+00,4.606676057263240365e-01,3.680000000000000160e+00,4.586696549884050622e-01,3.680000000000000160e+00,4.157592011146288846e-01
3.689999999999999947e+00,4.652518629019868346e-01,3.689999999999999947e+00,4.624248468272562085e-01,3.689999999999999947e+00,4.190411564264920341e-01
3.700000000000000178e+00,4.703375970442723042e-01,3.700000000000000178e+00,4.671369984547741883e-01,3.700000000000000178e+00,4.223490191160877982e-01
3.709999999999999964e+00,4.751902297461871316e-01,3.709999999999999964e+00,4.719997385910668641e-01,3.709999999999999964e+00,4.256829936932760017e-01
3.720000000000000195e+00,4.804942691796965093e-01,3.720000000000000195e+00,4.791042306198268208e-01,3.720000000000000195e+00,4.290432862822939897e-01
3.729999999999999982e+00,4.851724272924298198e-01,3.729999999999999982e+00,4.870722911516909281e-01,3.729999999999999982e+00,4.324301046344995458e-01
3.740000000000000213e+00,4.893638122916925126e-01,3.740000000000000213e+00,4.914063796721621635e-01,3.740000000000000213e+00,4.358436581412168387e-01
3.750000000000000000e+00,4.937719919149443637e-01,3.750000000000000000e+00,4.947754664049973661e-01,3.750000000000000000e+00,4.392841578466799013e-01
3.760000000000000231e+00,4.986063205056739944e-01,3.760000000000000231e+00,5.000186085605223818e-01,3.760000000000000231e+00,4.427518164610824147e-01
3.770000000000000018e+00,5.031082998472213852e-01,3.770000000000000018e+00,5.044284904563144378e-01,3.770000000000000018e+00,4.462468483737276337e-01
3.780000000000000249e+00,5.075721506388516380e-01,3.780000000000000249e+00,5.085131589620173198e-01,3.780000000000000249e+00,4.497694696662836167e-01
3.790000000000000036e+00,5.120105749751804325e-01,3.790000000000000036e+00,5.114172053205042756e-01,3.790000000000000036e+00,4.533198981261412630e-01
3.800000000000000266e+00,5.166353382398983785e-01,3.800000000000000266e+00,5.152001944998855221e-01,3.800000000000000266e+00,4.568983532598816510e-01
3.810000000000000053e+00,5.211021651652940623e-01,3.810000000000000053e+00,5.190490759781452024e-01,3.810000000000000053e+00,4.605050563068440739e-01
3.820000000000000284e+00,5.253032068784135866e-01,3.820000000000000284e+00,5.252384364008177986e-01,3.820000000000000284e+00,4.641402302528065960e-01
3.830000000000000071e+00,5.294495446465632416e-01,3.830000000000000071e+00,5.302322256987785920e-01,3.830000000000000071e+00,4.678040998437711373e-01
3.839999999999999858e+00,5.339061174970403112e-01,3.839999999999999858e+00,5.342041221838582654e-01,3.839999999999999858e+00,4.714968915998586918e-01
3.850000000000000089e+00,5.383515083924980127e-01,3.850000000000000089e+00,5.390389260898769130e-01,3.850000000000000089e+00,4.752188338293139580e-01
3.859999999999999876e+00,5.426455135314182110e-01,3.859999999999999876e+00,5.431953326055591891e-01,3.859999999999999876e+00,4.789701566426208257e-01
3.870000000000000107e+00,5.472165639577135643e-01,3.870000000000000107e+00,5.471489749117380841e-01,3.870000000000000107e+00,4.827510919667287181e-01
3.879999999999999893e+00,5.515845090744539991e-01,3.879999999999999893e+00,5.525324330550434038e-01,3.879999999999999893e+00,4.865618735593918442e-01
3.890000000000000124e+00,5.554053397176870188e-01,3.890000000000000124e+00,5.575817877194219063e-01,3.890000000000000124e+00,4.904027370236213601e-01
3.899999999999999911e+00,5.594080100782243825e-01,3.899999999999999911e+00,5.626612919025206772e-01,3.899999999999999911e+00,4.942739198222509400e-01
3.910000000000000142e+00,5.636499381603448100e-01,3.910000000000000142e+00,5.682246234932047946e-01,3.910000000000000142e+00,4.981756612926190320e-01
3.919999999999999929e+00,5.685597744397282716e-01,3.919999999999999929e+00,5.721615907136976542e-01,3.919999999999999929e+00,5.021082026613654659e-01
3.930000000000000160e+00,5.738333385423074473e-01,3.930000000000000160e+00,5.756480917866988456e-01,3.930000000000000160e+00,5.060717870593454126e-01
3.939999999999999947e+00,5.785452125166624660e-01,3.939999999999999947e+00,5.796164745568204157e-01,3.939999999999999947e+00,5.100666595366609712e-01
3.950000000000000178e+00,5.828432465816186792e-01,3.950000000000000178e+00,5.832533647110709207e-01,3.950000000000000178e+00,5.140930670778116607e-01
3.959999999999999964e+00,5.868755561267778864e-01,3.959999999999999964e+00,5.866185892865911633e-01,3.959999999999999964e+00,5.181512586169636503e-01
3.970000000000000195e+00,5.909606731122233336e-01,3.970000000000000195e+00,5.906081571245105355e-01,3.970000000000000195e+00,5.222414850533420028e-01
3.979999999999999982e+00,5.954013534399612562e-01,3.979999999999999982e+00,5.970102170791288243e-01,3.979999999999999982e+00,5.263639992667401568e-01
3.990000000000000213e+00,5.999729089874290544e-01,3.990000000000000213e+00,6.023548185049452108e-01,3.990000000000000213e+00,5.305190561331563082e-01
4.000000000000000000e+00,6.046173593846528860e-01,4.000000000000000000e+00,6.065207642480113792e-01,4.000000000000000000e+00,5.347069125405501389e-01
4.009999999999999787e+00,6.094851724789328573e-01,4.009999999999999787e+00,6.112997692724480014e-01,4.009999999999999787e+00,5.389278274047255568e-01
4.020000000000000462e+00,6.149854217220732666e-01,4.020000000000000462e+00,6.165388229203099257e-01,4.020000000000000462e+00,5.431820616853381134e-01
4.030000000000000249e+00,6.204534789041280529e-01,4.030000000000000249e+00,6.226545476252381972e-01,4.030000000000000249e+00,5.474698784020280984e-01
4.040000000000000036e+00,6.254781856150868347e-01,4.040000000000000036e+00,6.275998293870170830e-01,4.040000000000000036e+00,5.517915426506834198e-01
4.049999999999999822e+00,6.300986249624311863e-01,4.049999999999999822e+00,6.316800210919029102e-01,4.049999999999999822e+00,5.561473216198281611e-01
4.060000000000000497e+00,6.339228509341887641e-01,4.060000000000000497e+00,6.345485018798479038e-01,4.060000000000000497e+00,5.605374846071425887e-01
4.070000000000000284e+00,6.376320704123931149e-01,4.070000000000000284e+00,6.381727833741833722e-01,4.070000000000000284e+00,5.649623030361098364e-01
4.080000000000000071e+00,6.415502638021438608e-01,4.080000000000000071e+00,6.415766711191770444e-01,4.080000000000000071e+00,5.694220504728012555e-01
4.089999999999999858e+00,6.462925162715176253e-01,4.089999999999999858e+00,6.447926352592817656e-01,4.089999999999999858e+00,5.739170026427857785e-01
4.099999999999999645e+00,6.508960674661136148e-01,4.099999999999999645e+00,6.486565465077015480e-01,4.099999999999999645e+00,5.784474374481787251e-01
4.110000000000000320e+00,6.553063946061794542e-01,4.110000000000000320e+00,6.542468237643821460e-01,4.110000000000000320e+00,5.830136349848229482e-01
4.120000000000000107e+00,6.604222691630737829e-01,4.120000000000000107e+00,6.599793820821063806e-01,4.120000000000000107e+00,5.876158775596049821e-01
4.129999999999999893e+00,6.654647135610518571e-01,4.129999999999999893e+00,6.658175176988975208e-01,4.129999999999999893e+00,5.922544497079100800e-01
4.139999999999999680e+00,6.699790529249397553e-01,4.139999999999999680e+00,6.709845793375308620e-01,4.139999999999999680e+00,5.969296382112125876e-01
4.150000000000000355e+00,6.738173809657234115e-01,4.150000000000000355e+00,6.756620019457816317e-01,4.150000000000000355e+00,6.016417321148083142e-01
4.160000000000000142e+00,6.782868179785649376e-01,4.160000000000000142e+00,6.795612670440686065e-01,4.160000000000000142e+00,6.063910227456805746e-01
4.169999999999999929e+00,6.829189863743142519e-01,4.169999999999999929e+00,6.831884538567959408e-01,4.169999999999999929e+00,6.111778037305171107e-01
4.179999999999999716e+00,6.871964990018450958e-01,4.179999999999999716e+00,6.869039207237610523e-01,4.179999999999999716e+00,6.160023710138595732e-01
4.190000000000000391e+00,6.918869589512273155e-01,4.190000000000000391e+00,6.922521951550374419e-01,4.190000000000000391e+00,6.208650228764023282e-01
4.200000000000000178e+00,6.966649628428812635e-01,4.200000000000000178e+00,6.970534647244597259e-01,4.200000000000000178e+00,6.257660599534325963e-01
4.209999999999999964e+00,7.017732750595894187e-01,4.209999999999999964e+00,7.017321658701447529e-01,4.209999999999999964e+00,6.307057852534184716e-01
4.219999999999999751e+00,7.064056028125473841e-01,4.219999999999999751e+00,7.058709949826393881e-01,4.219999999999999751e+00,6.356845041767418270e-01
4.230000000000000426e+00,7.105637085983831369e-01,4.230000000000000426e+00,7.086112571067902932e-01,4.230000000000000426e+00,6.407025245345810971e-01
4.240000000000000213e+00,7.153265709933604999e-01,4.240000000000000213e+00,7.114648593039359925e-01,4.240000000000000213e+00,6.457601565679381705e-01
4.250000000000000000e+00,7.200355570938173910e-01,4.250000000000000000e+00,7.159589185846290116e-01,4.250000000000000000e+00,6.508577129668244865e-01
4.259999999999999787e+00,7.241574453875739836e-01,4.259999999999999787e+00,7.222425244905904540e-01,4.259999999999999787e+00,6.559955088895890185e-01
4.270000000000000462e+00,7.284582168763423793e-01,4.270000000000000462e+00,7.281942193779469275e-01,4.270000000000000462e+00,6.611738619824051311e-01
4.280000000000000249e+00,7.330675742406588258e-01,4.280000000000000249e+00,7.342546948730850342e-01,4.280000000000000249e+00,6.663930923989076494e-01
4.290000000000000036e+00,7.379873346150129798e-01,4.290000000000000036e+00,7.385757127056318261e-01,4.290000000000000036e+00,6.716535228199881358e-01
4.299999999999999822e+00,7.429129457734382491e-01,4.299999999999999822e+00,7.427634484465334141e-01,4.299999999999999822e+00,6.769554784737438213e-01
4.310000000000000497e+00,7.474796180596335882e-01,4.310000000000000497e+00,7.464641994743821396e-01,4.310000000000000497e+00,6.822992871555855210e-01
4.320000000000000284e+00,7.522445421675545418e-01,4.320000000000000284e+00,7.503510800154394866e-01,4.320000000000000284e+00,6.876852792485020904e-01
4.330000000000000071e+00,7.565973588401996297e-01,4.330000000000000071e+00,7.552461786084566642e-01,4.330000000000000071e+00,6.931137877434887518e-01
4.339999999999999858e+00,7.609443838137400773e-01,4.339999999999999858e+00,7.612717346407782415e-01,4.339999999999999858e+00,6.985851482601335150e-01
4.350000000000000533e+00,7.656116933704685268e-01,4.350000000000000533e+00,7.678382163062751342e-01,4.350000000000000533e+00,7.040996990673664691e-01
4.360000000000000320e+00,7.700190318602920803e-01,4.360000000000000320e+00,7.729953733691105056e-01,4.360000000000000320e+00,7.096577811043729422e-01
4.370000000000000107e+00,7.747522505531333481e-01,4.370000000000000107e+00,7.761095289724900814e-01,4.370000000000000107e+00,7.152597380016741946e-01
4.379999999999999893e+00,7.795384172194296246e-01,4.379999999999999893e+00,7.787069131104276121e-01,4.379999999999999893e+00,7.209059161023705364e-01
4.389999999999999680e+00,7.844124366363706136e-01,4.389999999999999680e+00,7.834431612096773856e-01,4.389999999999999680e+00,7.265966644835554211e-01
4.400000000000000355e+00,7.890972805144228497e-01,4.400000000000000355e+00,7.883318322339912809e-01,4.400000000000000355e+00,7.323323349778965152e-01
4.410000000000000142e+00,7.938155243369219294e-01,4.410000000000000142e+00,7.934780412838083885e-01,4.410000000000000142e+00,7.381132821953874101e-01
4.419999999999999929e+00,7.986413486080751190e-01,4.419999999999999929e+00,7.992302029149326303e-01,4.419999999999999929e+00,7.439398635452728614e-01
4.429999999999999716e+00,8.034633695178791113e-01,4.429999999999999716e+00,8.054458112534574887e-01,4.429999999999999716e+00,7.498124392581456688e-01
4.440000000000000391e+00,8.085084049353363778e-01,4.440000000000000391e+00,8.107271505669759737e-01,4.440000000000000391e+00,7.557313724082168616e-01
4.450000000000000178e+00,8.133890833835082379e-01,4.450000000000000178e+00,8.155262942695223893e-01,4.450000000000000178e+00,7.616970289357628543e-01
4.459999999999999964e+00,8.174019239962284633e-01,4.459999999999999964e+00,8.188188266573613872e-01,4.459999999999999964e+00,7.677097776697515696e-01
4.469999999999999751e+00,8.213731764092436771e-01,4.469999999999999751e+00,8.226276698018438749e-01,4.469999999999999751e+00,7.737699903506438659e-01
4.480000000000000426e+00,8.256439843341438767e-01,4.480000000000000426e+00,8.266596941911679153e-01,4.480000000000000426e+00,7.798780416533775961e-01
4.490000000000000213e+00,8.303924953867553027e-01,4.490000000000000213e+00,8.301695780494523502e-01,4.490000000000000213e+00,7.860343092105304130e-01
4.500000000000000000e+00,8.347263342288171462e-01,4.500000000000000000e+00,8.345908513615850621e-01,4.500000000000000000e+00,7.922391736356686476e-01
4.509999999999999787e+00,8.394129187898402567e-01,4.509999999999999787e+00,8.392237037299193902e-01,4.509999999999999787e+00,7.984930185468791519e-01
4.520000000000000462e+00,8.448087960923439388e-01,4.520000000000000462e+00,8.446538283511181300e-01,4.520000000000000462e+00,8.047962305904855507e-01
4.530000000000000249e+00,8.500003934026550967e-01,4.530000000000000249e+00,8.499569611750692477e-01,4.530000000000000249e+00,8.111491994649507875e-01
4.540000000000000036e+00,8.549253259342813882e-01,4.540000000000000036e+00,8.542460901583139865e-01,4.540000000000000036e+00,8.175523179449758482e-01
4.549999999999999822e+00,8.596112667339101954e-01,4.549999999999999822e+00,8.590303966247913037e-01,4.549999999999999822e+00,8.240059819057784507e-01
4.560000000000000497e+00,8.641458604809111321e-01,4.560000000000000497e+00,8.638670944481403602e-01,4.560000000000000497e+00,8.305105903475703544e-01
4.570000000000000284e+00,8.685126946390857583e-01,4.570000000000000284e+00,8.701251233202339508e-01,4.570000000000000284e+00,8.370665454202238509e-01
4.580000000000000071e+00,8.735174018952474029e-01,4.580000000000000071e+00,8.749750239891370684e-01,4.580000000000000071e+00,8.436742524481374295e-01
4.589999999999999858e+00,8.782155906018068725e-01,4.589999999999999858e+00,8.805347988141188909e-01,4.589999999999999858e+00,8.503341199552928442e-01
4.600000000000000533e+00,8.830755690545394332e-01,4.600000000000000533e+00,8.855213166307838168e-01,4.600000000000000533e+00,8.570465596905150196e-01
4.610000000000000320e+00,8.879086598911637429e-01,4.610000000000000320e+00,8.893915651032395786e-01,4.610000000000000320e+00,8.638119866529232471e-01
4.620000000000000107e+00,8.922773752448843743e-01,4.620000000000000107e+00,8.934824826624476746e-01,4.620000000000000107e+00,8.706308191175954336e-01
4.629999999999999893e+00,8.970319216882194358e-01,4.629999999999999893e+00,8.968943181214055205e-01,4.629999999999999893e+00,8.775034786614235305e-01
4.639999999999999680e+00,9.016455860771400710e-01,4.639999999999999680e+00,9.014472959748901504e-01,4.639999999999999680e+00,8.844303901891789055e-01
4.650000000000000355e+00,9.056017856945542954e-01,4.650000000000000355e+00,9.066112946157343089e-01,4.650000000000000355e+00,8.914119819597827732e-01
4.660000000000000142e+00,9.095161139391627625e-01,4.660000000000000142e+00,9.106260866899109629e-01,4.660000000000000142e+00,8.984486856127821275e-01
4.669999999999999929e+00,9.138695937588311446e-01,4.669999999999999929e+00,9.149609026916006860e-01,4.669999999999999929e+00,9.055409361950377267e-01
4.679999999999999716e+00,9.186028565482744490e-01,4.679999999999999716e+00,9.195983347575704681e-01,4.679999999999999716e+00,9.126891721876196906e-01
4.690000000000000391e+00,9.232158760346103055e-01,4.690000000000000391e+00,9.230788020506360825e-01,4.690000000000000391e+00,9.198938355329189243e-01
4.700000000000000178e+00,9.275279558130600233e-01,4.700000000000000178e+00,9.283915571228213981e-01,4.700000000000000178e+00,9.271553716619652663e-01
4.709999999999999964e+00,9.321455545582463253e-01,4.709999999999999964e+00,9.331468649097102164e-01,4.709999999999999964e+00,9.344742295219732320e-01
4.719999999999999751e+00,9.365285107027780942e-01,4.719999999999999751e+00,9.375466309335418469e-01,4.719999999999999751e+00,9.418508616040935921e-01
4.730000000000000426e+00,9.409173123089249469e-01,4.730000000000000426e+00,9.407072346516879291e-01,4.730000000000000426e+00,9.492857239713906603e-01
4.740000000000000213e+00,9.446348097982774084e-01,4.740000000000000213e+00,9.441145020120123021e-01,4.740000000000000213e+00,9.567792762870369616e-01
4.750000000000000000e+00,9.490258098356680883e-01,4.750000000000000000e+00,9.494097661899812968e-01,4.750000000000000000e+00,9.643319818427344980e-01
4.759999999999999787e+00,9.531155658121833740e-01,4.759999999999999787e+00,9.545093914265344592e-01,4.759999999999999787e+00,9.719443075873563931e-01
4.770000000000000462e+00,9.569598673799518673e-01,4.770000000000000462e+00,9.598848595961905206e-01,4.770000000000000462e+00,9.796167241558165761e-01
4.780000000000000249e+00,9.609234226782440436e-01,4.780000000000000249e+00,9.644234350562325142e-01,4.780000000000000249e+00,9.873497058981659524e-01
4.790000000000000036e+00,9.648593907360352162e-01,4.790000000000000036e+00,9.678091506308790226e-01,4.790000000000000036e+00,9.951437309089207206e-01
4.799999999999999822e+00,9.692798665350221832e-01,4.799999999999999822e+00,9.707132698893891076e-01,4.799999999999999822e+00,1.002999281056621284e+00
4.810000000000000497e+00,9.733930159530568282e-01,4.810000000000000497e+00,9.722411866551221582e-01,4.810000000000000497e+00,1.010916842013621864e+00
4.820000000000000284e+00,9.771204996724844882e-01,4.820000000000000284e+00,9.739341005732485845e-01,4.820000000000000284e+00,1.018896903286117261e+00
4.830000000000000071e+00,9.808563305974095092e-01,4.830000000000000071e+00,9.780484605922137309e-01,4.830000000000000071e+00,1.026939958244410089e+00
4.839999999999999858e+00,9.841992428748826960e-01,4.839999999999999858e+00,9.836421548043835505e-01,4.839999999999999858e+00,1.035046504153409819e+00
4.850000000000000533e+00,9.876542652574674674e-01,4.850000000000000533e+00,9.874751198774234240e-01,4.850000000000000533e+00,1.043217042203379075e+00
4.860000000000000320e+00,9.914314938404112931e-01,4.860000000000000320e+00,9.930209381095880250e-01,4.860000000000000320e+00,1.051452077540917074e+00
4.870000000000000107e+00,9.949716156119137178e-01,4.870000000000000107e+00,9.987718710578700199e-01,4.870000000000000107e+00,1.059752119300193307e+00
4.879999999999999893e+00,9.988549111245544898e-01,4.879999999999999893e+00,1.004101403378492519e+00,4.879999999999999893e+00,1.068117680634425026e+00
4.889999999999999680e+00,1.002584530698569010e+00,4.889999999999999680e+00,1.007851442018883326e+00,4.889999999999999680e+00,1.076549278747599647e+00
4.900000000000000355e+00,1.006213793974897408e+00,4.900000000000000355e+00,1.010306005730307044e+00,4.900000000000000355e+00,1.085047434926455168e+00
4.910000000000000142e+00,1.009720915990334422e+00,4.910000000000000142e+00,1.012560110586999240e+00,4.910000000000000142e+00,1.093612674572705501e+00
4.919999999999999929e+00,1.012957341405689604e+00,4.919999999999999929e+00,1.014410805664619497e+00,4.919999999999999929e+00,1.102245527235526712e+00
4.929999999999999716e+00,1.015991963572487888e+00,4.929999999999999716e+00,1.015850595191493344e+00,4.929999999999999716e+00,1.110946526644294163e+00
4.940000000000000391e+00,1.019621563457956626e+00,4.940000000000000391e+00,1.019667765273770677e+00,4.940000000000000391e+00,1.119716210741582785e+00
4.950000000000000178e+00,1.023533219252313886e+00,4.950000000000000178e+00,1.024422331332790481e+00,4.950000000000000178e+00,1.128555121716422471e+00
4.959999999999999964e+00,1.027319362822735282e+00,4.959999999999999964e+00,1.028574680757943893e+00,4.959999999999999964e+00,1.137463806037821712e+00
4.969999999999999751e+00,1.030898529077987069e+00,4.969999999999999751e+00,1.031791933786874615e+00,4.969999999999999751e+00,1.146442814488553896e+00
4.980000000000000426e+00,1.034297770988558351e+00,4.980000000000000426e+00,1.034282168573581240e+00,4.980000000000000426e+00,1.155492702199207189e+00
4.990000000000000213e+00,1.037718585097922919e+00,4.990000000000000213e+00,1.037143335280130918e+00,4.990000000000000213e+00,1.164614028682505520e+00
5.000000000000000000e+00,1.040608584041844864e+00,5.000000000000000000e+00,1.040683962273594609e+00,5.000000000000000000e+00,1.173807357867903578e+00
5.009999999999999787e+00,1.044155881767847349e+00,5.009999999999999787e+00,1.044596160915122640e+00,5.009999999999999787e+00,1.183073258136450034e+00
5.020000000000000462e+00,1.048207367743748453e+00,5.020000000000000462e+00,1.048275744870414528e+00,5.020000000000000462e+00,1.192412302355928100e+00
5.030000000000000249e+00,1.052113274485418470e+00,5.030000000000000249e+00,1.052794011204190694e+00,5.030000000000000249e+00,1.201825067916272305e+00
5.040000000000000036e+00,1.055914782607459079e+00,5.040000000000000036e+00,1.057744091237450279e+00,5.040000000000000036e+00,1.211312136765268610e+00
5.049999999999999822e+00,1.059515918515432364e+00,5.049999999999999822e+00,1.060612347855576898e+00,5.049999999999999822e+00,1.220874095444530072e+00
5.060000000000000497e+00,1.062849982778611757e+00,5.060000000000000497e+00,1.062414260678070432e+00,5.060000000000000497e+00,1.230511535125765388e+00
5.070000000000000284e+00,1.066292684645153033e+00,5.070000000000000284e+00,1.064013135621467043e+00,5.070000000000000284e+00,1.240225051647318555e+00
5.080000000000000071e+00,1.070634555406445587e+00,5.080000000000000071e+00,1.067177739947603676e+00,5.080000000000000071e+00,1.250015245551018728e+00
5.089999999999999858e+00,1.074605581144143729e+00,5.089999999999999858e+00,1.071974942184083845e+00,5.089999999999999858e+00,1.259882722119300302e+00
5.100000000000000533e+00,1.078518294701265479e+00,5.100000000000000533e+00,1.077230904157335134e+00,5.100000000000000533e+00,1.269828091412629645e+00
5.110000000000000320e+00,1.082292541254417761e+00,5.110000000000000320e+00,1.081161807625844462e+00,5.110000000000000320e+00,1.279851968307215149e+00
5.120000000000000107e+00,1.085766004856865363e+00,5.120000000000000107e+00,1.085628992697324602e+00,5.120000000000000107e+00,1.289954972533034594e+00
5.129999999999999893e+00,1.089331914365406107e+00,5.129999999999999893e+00,1.089427951112612369e+00,5.129999999999999893e+00,1.300137728712138063e+00
5.139999999999999680e+00,1.093255225286744459e+00,5.139999999999999680e+00,1.091967590812374933e+00,5.139999999999999680e+00,1.310400866397271491e+00
5.150000000000000355e+00,1.097305329486790271e+00,5.150000000000000355e+00,1.093725182651188454e+00,5.150000000000000355e+00,1.320745020110799084e+00
5.160000000000000142e+00,1.101330937210897254e+00,5.160000000000000142e+00,1.097182063821940279e+00,5.160000000000000142e+00,1.331170829383927723e+00
5.169999999999999929e+00,1.105559511089174274e+00,5.169999999999999929e+00,1.102184855894799309e+00,5.169999999999999929e+00,1.341678938796253995e+00
5.179999999999999716e+00,1.109567637301792642e+00,5.179999999999999716e+00,1.107455830972373212e+00,5.179999999999999716e+00,1.352269998015609209e+00
5.190000000000000391e+00,1.113566543209536741e+00,5.190000000000000391e+00,1.112232097528398800e+00,5.190000000000000391e+00,1.362944661838232374e+00
5.200000000000000178e+00,1.117546800610441204e+00,5.200000000000000178e+00,1.116810246371524373e+00,5.200000000000000178e+00,1.373703590229241600e+00
5.209999999999999964e+00,1.121577553622935985e+00,5.209999999999999964e+00,1.120572418619631083e+00,5.209999999999999964e+00,1.384547448363449007e+00
5.219999999999999751e+00,1.125977478377162111e+00,5.219999999999999751e+00,1.122732665831606136e+00,5.219999999999999751e+00,1.395476906666478056e+00
5.230000000000000426e+00,1.130536129368272968e+00,5.230000000000000426e+00,1.125714845891783611e+00,5.230000000000000426e+00,1.406492640856215726e+00
5.240000000000000213e+00,1.134634507064386399e+00,5.240000000000000213e+00,1.129743275227162558e+00,5.240000000000000213e+00,1.417595331984587981e+00
5.250000000000000000e+00,1.137945257379731956e+00,5.250000000000000000e+00,1.134030213479318094e+00,5.250000000000000000e+00,1.428785666479666316e+00
5.259999999999999787e+00,1.141717711860104290e+00,5.259999999999999787e+00,1.138561083464757040e+00,5.259999999999999787e+00,1.440064336188106697e+00
5.270000000000000462e+00,1.145453685466127913e+00,5.270000000000000462e+00,1.142056135338726186e+00,5.270000000000000462e+00,1.451432038417923787e+00
5.280000000000000249e+00,1.148853756439089713e+00,5.280000000000000249e+00,1.145062983682388902e+00,5.280000000000000249e+00,1.462889475981598464e+00
5.290000000000000036e+00,1.152148477923560455e+00,5.290000000000000036e+00,1.146998716454805223e+00,5.290000000000000036e+00,1.474437357239534396e+00
5.299999999999999822e+00,1.155655757979075160e+00,5.299999999999999822e+00,1.150114851085016543e+00,5.299999999999999822e+00,1.486076396143853451e+00
5.310000000000000497e+00,1.159689716184891140e+00,5.310000000000000497e+00,1.153329508989916263e+00,5.310000000000000497e+00,1.497807312282531056e+00
5.320000000000000284e+00,1.163669233735497466e+00,5.320000000000000284e+00,1.157028921556671586e+00,5.320000000000000284e+00,1.509630830923884837e+00
5.330000000000000071e+00,1.168225745992396591e+00,5.330000000000000071e+00,1.161516824108826507e+00,5.330000000000000071e+00,1.521547683061420742e+00
5.339999999999999858e+00,1.172640332202668390e+00,5.339999999999999858e+00,1.165871233074562419e+00,5.339999999999999858e+00,1.533558605459022006e+00
5.350000000000000533e+00,1.176309289067794195e+00,5.350000000000000533e+00,1.169994251274000918e+00,5.350000000000000533e+00,1.545664340696501604e+00
5.360000000000000320e+00,1.179135221099692821e+00,5.360000000000000320e+00,1.173113042074755974e+00,5.360000000000000320e+00,1.557865637215511745e+00
5.370000000000000107e+00,1.181834800558235088e+00,5.370000000000000107e+00,1.175231078606907342e+00,5.370000000000000107e+00,1.570163249365817304e+00
5.379999999999999893e+00,1.184752075902459012e+00,5.379999999999999893e+00,1.177971278699508462e+00,5.379999999999999893e+00,1.582557937451932961e+00
5.389999999999999680e+00,1.187448958897338702e+00,5.389999999999999680e+00,1.180762860730701691e+00,5.389999999999999680e+00,1.595050467780130266e+00
5.400000000000000355e+00,1.190288840235376178e+00,5.400000000000000355e+00,1.184577919907518151e+00,5.400000000000000355e+00,1.607641612705814183e+00
5.410000000000000142e+00,1.193575160682007086e+00,5.410000000000000142e+00,1.187101437476199228e+00,5.410000000000000142e+00,1.620332150681274230e+00
5.419999999999999929e+00,1.196349305922008277e+00,5.419999999999999929e+00,1.187497819738515981e+00,5.419999999999999929e+00,1.633122866303812870e+00
5.429999999999999716e+00,1.198711882590421940e+00,5.429999999999999716e+00,1.188769750691550442e+00,5.429999999999999716e+00,1.646014550364253592e+00
5.440000000000000391e+00,1.200397345059099008e+00,5.440000000000000391e+00,1.191261270047090814e+00,5.440000000000000391e+00,1.659007999895832919e+00
5.450000000000000178e+00,1.201913587745407908e+00,5.450000000000000178e+00,1.195364329066450404e+00,5.450000000000000178e+00,1.672104018223471655e+00
5.459999999999999964e+00,1.203083668884894042e+00,5.459999999999999964e+00,1.197602439132938290e+00,5.459999999999999964e+00,1.685303415013448269e+00
5.469999999999999751e+00,1.204336604056742033e+00,5.469999999999999751e+00,1.197958833939728018e+00,5.469999999999999751e+00,1.698607006323456403e+00
5.480000000000000426e+00,1.206012925622486520e+00,5.480000000000000426e+00,1.199057700878850996e+00,5.480000000000000426e+00,1.712015614653052742e+00
5.490000000000000213e+00,1.207435344163914515e+00,5.490000000000000213e+00,1.199851657389895410e+00,5.490000000000000213e+00,1.725530068994507227e+00
5.500000000000000000e+00,1.208858918142824646e+00,5.500000000000000000e+00,1.200369016341017003e+00,5.500000000000000000e+00,1.739151204884064716e+00
5.509999999999999787e+00,1.209529558900691582e+00,5.509999999999999787e+00,1.200922768819174813e+00,5.509999999999999787e+00,1.752879864453594561e+00
5.520000000000000462e+00,1.210117922812773639e+00,5.520000000000000462e+00,1.202108140292993843e+00,5.520000000000000462e+00,1.766716896482659394e+00
5.530000000000000249e+00,1.210581722999015897e+00,5.530000000000000249e+00,1.202984649835223685e+00,5.530000000000000249e+00,1.780663156450988938e+00
5.540000000000000036e+00,1.210532338700373911e+00,5.540000000000000036e+00,1.203733901636908188e+00,5.540000000000000036e+00,1.794719506591372582e+00
5.549999999999999822e+00,1.210331936898368488e+00,5.549999999999999822e+00,1.202997476524850118e+00,5.549999999999999822e+00,1.808886815942965409e+00
5.560000000000000497e+00,1.211005133259213773e+00,5.560000000000000497e+00,1.203958575778086626e+00,5.560000000000000497e+00,1.823165960405019437e+00
5.570000000000000284e+00,1.211283571924818947e+00,5.570000000000000284e+00,1.204427364317195437e+00,5.570000000000000284e+00,1.837557822791028084e+00
5.580000000000000071e+00,1.211140168699472497e+00,5.580000000000000071e+00,1.204023601188321857e+00,5.580000000000000071e+00,1.852063292883323165e+00
5.589999999999999858e+00,1.210777829271369566e+00,5.589999999999999858e+00,1.203856176239433085e+00,5.589999999999999858e+00,1.866683267488068898e+00
5.600000000000000533e+00,1.209872598411602995e+00,5.600000000000000533e+00,1.201910109429314533e+00,5.600000000000000533e+00,1.881418650490717548e+00
5.610000000000000320e+00,1.207987456751034472e+00,5.610000000000000320e+00,1.200130869440146242e+00,5.610000000000000320e+00,1.896270352911884283e+00
5.620000000000000107e+00,1.206098619208732625e+00,5.620000000000000107e+00,1.197512088814661757e+00,5.620000000000000107e+00,1.911239292963681002e+00
5.629999999999999893e+00,1.204711949676580351e+00,5.629999999999999893e+00,1.195782904322720830e+00,5.629999999999999893e+00,1.926326396106479155e+00
5.639999999999999680e+00,1.203399710072969420e+00,5.639999999999999680e+00,1.196445916076195992e+00,5.639999999999999680e+00,1.941532595106125969e+00
5.650000000000000355e+00,1.202204159744296952e+00,5.650000000000000355e+00,1.197870544420286398e+00,5.650000000000000355e+00,1.956858830091621648e+00
5.660000000000000142e+00,1.201126899797164027e+00,5.660000000000000142e+00,1.198167623182155417e+00,5.660000000000000142e+00,1.972306048613226448e+00
5.669999999999999929e+00,1.199402067363663393e+00,5.669999999999999929e+00,1.196087783145354688e+00,5.669999999999999929e+00,1.987875205701060466e+00
5.679999999999999716e+00,1.197130300258359981e+00,5.679999999999999716e+00,1.193588452347011497e+00,5.679999999999999716e+00,2.003567263924139752e+00
5.690000000000000391e+00,1.194267133149266247e+00,5.690000000000000391e+00,1.189617647462373418e+00,5.690000000000000391e+00,2.019383193449889813e+00
5.700000000000000178e+00,1.191602843775924292e+00,5.700000000000000178e+00,1.186400190380000996e+00,5.700000000000000178e+00,2.035323972104125190e+00
5.709999999999999964e+00,1.188698370631357637e+00,5.709999999999999964e+00,1.184761870080487389e+00,5.709999999999999964e+00,2.051390585431505986e+00
5.719999999999999751e+00,1.185738698454708029e+00,5.719999999999999751e+00,1.182561537248637107e+00,5.719999999999999751e+00,2.067584026756468685e+00
5.730000000000000426e+00,1.182617798759826533e+00,5.730000000000000426e+00,1.178736113374357908e+00,5.730000000000000426e+00,2.083905297244639243e+00
5.740000000000000213e+00,1.179109218234164036e+00,5.740000000000000213e+00,1.175702435289579073e+00,5.740000000000000213e+00,2.100355405964723587e+00
5.750000000000000000e+00,1.175417752226899148e+00,5.750000000000000000e+00,1.173032457644850979e+00,5.750000000000000000e+00,2.116935369950911028e+00
5.759999999999999787e+00,1.171884936236436747e+00,5.759999999999999787e+00,1.168181734832087981e+00,5.759999999999999787e+00,2.133646214265732866e+00
5.770000000000000462e+00,1.168249613598919545e+00,5.770000000000000462e+00,1.163425046656066497e+00,5.770000000000000462e+00,2.150488972063452575e+00
5.780000000000000249e+00,1.164910654393077172e+00,5.780000000000000249e+00,1.159396299609959380e+00,5.780000000000000249e+00,2.167464684653925833e+00
5.790000000000000036e+00,1.161670957490626988e+00,5.790000000000000036e+00,1.155289895432156877e+00,5.790000000000000036e+00,2.184574401566996560e+00
5.799999999999999822e+00,1.158236639076271279e+00,5.799999999999999822e+00,1.153517434829650190e+00,5.799999999999999822e+00,2.201819180617373917e+00
5.810000000000000497e+00,1.154338192555736109e+00,5.810000000000000497e+00,1.153285282150862789e+00,5.810000000000000497e+00,2.219200087970034208e+00
5.820000000000000284e+00,1.150844747640058063e+00,5.820000000000000284e+00,1.152252899330659774e+00,5.820000000000000284e+00,2.236718198206137931e+00
5.830000000000000071e+00,1.147899368659097030e+00,5.830000000000000071e+00,1.149953787942884276e+00,5.830000000000000071e+00,2.254374594389465525e+00
5.839999999999999858e+00,1.144585201546799436e+00,5.839999999999999858e+00,1.146416316739909735e+00,5.839999999999999858e+00,2.272170368133378471e+00
5.850000000000000533e+00,1.141285019907885445e+00,5.850000000000000533e+00,1.141709554322145603e+00,5.850000000000000533e+00,2.290106619668307975e+00
5.860000000000000320e+00,1.137526617426757536e+00,5.860000000000000320e+00,1.136562655438231761e+00,5.860000000000000320e+00,2.308184457909779219e+00
5.870000000000000107e+00,1.133544096431277293e+00,5.870000000000000107e+00,1.131218443185552980e+00,5.870000000000000107e+00,2.326405000526966749e+00
5.879999999999999893e+00,1.128927404251717448e+00,5.879999999999999893e+00,1.126610035128430942e+00,5.879999999999999893e+00,2.344769374011799190e+00
5.889999999999999680e+00,1.125107871931257941e+00,5.889999999999999680e+00,1.122805817605317058e+00,5.889999999999999680e+00,2.363278713748601323e+00
5.900000000000000355e+00,1.121894568148389393e+00,5.900000000000000355e+00,1.118987554049566402e+00,5.900000000000000355e+00,2.381934164084293926e+00
5.910000000000000142e+00,1.118673395639509183e+00,5.910000000000000142e+00,1.115950765694298186e+00,5.910000000000000142e+00,2.400736878399134966e+00
5.919999999999999929e+00,1.115618935265323852e+00,5.919999999999999929e+00,1.113763475324567320e+00,5.919999999999999929e+00,2.419688019178036331e+00
5.929999999999999716e+00,1.112623092364474875e+00,5.929999999999999716e+00,1.110865505519599505e+00,5.929999999999999716e+00,2.438788758082437891e+00
5.940000000000000391e+00,1.109498517526123829e+00,5.940000000000000391e+00,1.107315736126268657e+00,5.940000000000000391e+00,2.458040276022734449e+00
5.950000000000000178e+00,1.105690674540199092e+00,5.950000000000000178e+00,1.103626506656604889e+00,5.950000000000000178e+00,2.477443763231288898e+00
5.959999999999999964e+00,1.101530547132031357e+00,5.959999999999999964e+00,1.099759782379896578e+00,5.959999999999999964e+00,2.497000419336026233e+00
5.969999999999999751e+00,1.096952111766849036e+00,5.969999999999999751e+00,1.095424480203824436e+00,5.969999999999999751e+00,2.516711453434596013e+00
5.980000000000000426e+00,1.093706936393987972e+00,5.980000000000000426e+00,1.091831148567860899e+00,5.980000000000000426e+00,2.536578084169123670e+00
5.990000000000000213e+00,1.090932793187323391e+00,5.990000000000000213e+00,1.088514535006645634e+00,5.990000000000000213e+00,2.556601539801556466e+00
6.000000000000000000e+00,1.087554936717648468e+00,6.000000000000000000e+00,1.083662049438879338e+00,6.000000000000000000e+00,2.576783058289600525e+00
6.009999999999999787e+00,1.083777479679210121e+00,6.009999999999999787e+00,1.079362101291345022e+00,6.009999999999999787e+00,2.597123887363256944e+00
6.020000000000000462e+00,1.079851554544815961e+00,6.020000000000000462e+00,1.075561126257841282e+00,6.020000000000000462e+00,2.617625284601966307e+00
6.030000000000000249e+00,1.076803055683188015e+00,6.030000000000000249e+00,1.072778586249287125e+00,6.030000000000000249e+00,2.638288517512348275e+00
6.040000000000000036e+00,1.074228529156143752e+00,6.040000000000000036e+00,1.071377654103028876e+00,6.040000000000000036e+00,2.659114863606586443e+00
6.049999999999999822e+00,1.071456383815055258e+00,6.049999999999999822e+00,1.070250514812294051e+00,6.049999999999999822e+00,2.680105610481390510e+00
6.060000000000000497e+00,1.068660794154423943e+00,6.060000000000000497e+00,1.070221919160337265e+00,6.060000000000000497e+00,2.701262055897614811e+00
6.070000000000000284e+00,1.066055752240307353e+00,6.070000000000000284e+00,1.068334796357367722e+00,6.070000000000000284e+00,2.722585507860481702e+00
6.080000000000000071e+00,1.064136063073040095e+00,6.080000000000000071e+00,1.065215811182803618e+00,6.080000000000000071e+00,2.744077284700462638e+00
6.089999999999999858e+00,1.062225087534367063e+00,6.089999999999999858e+00,1.060575126962709724e+00,6.089999999999999858e+00,2.765738715154774319e+00
6.100000000000000533e+00,1.059844172829060627e+00,6.100000000000000533e+00,1.055750756822133152e+00,6.100000000000000533e+00,2.787571138449541852e+00
6.110000000000000320e+00,1.057418180685679943e+00,6.110000000000000320e+00,1.052871368968273602e+00,6.110000000000000320e+00,2.809575904382571654e+00
6.120000000000000107e+00,1.054428091077227903e+00,6.120000000000000107e+00,1.049954638442486043e+00,6.120000000000000107e+00,2.831754373406830005e+00
6.129999999999999893e+00,1.051830839757614378e+00,6.129999999999999893e+00,1.049360009902381208e+00,6.129999999999999893e+00,2.854107916714538895e+00
6.140000000000000568e+00,1.049441723705083929e+00,6.140000000000000568e+00,1.048514038241262769e+00,6.140000000000000568e+00,2.876637916321954425e+00
6.150000000000000355e+00,1.047755600538169407e+00,6.150000000000000355e+00,1.047273681199445861e+00,6.150000000000000355e+00,2.899345765154810017e+00
6.160000000000000142e+00,1.046741306385253312e+00,6.160000000000000142e+00,1.045943437814482957e+00,6.160000000000000142e+00,2.922232867134435086e+00
6.169999999999999929e+00,1.045590244276210168e+00,6.169999999999999929e+00,1.044623626458334398e+00,6.169999999999999929e+00,2.945300637264550936e+00
6.179999999999999716e+00,1.044624856186542550e+00,6.179999999999999716e+00,1.044346475881089864e+00,6.179999999999999716e+00,2.968550501718757673e+00
6.190000000000000391e+00,1.043471626483588155e+00,6.190000000000000391e+00,1.043488611013845935e+00,6.190000000000000391e+00,2.991983897928707226e+00
6.200000000000000178e+00,1.041633170767576111e+00,6.200000000000000178e+00,1.041332224473133117e+00,6.200000000000000178e+00,3.015602274672960270e+00
6.209999999999999964e+00,1.039503204483780641e+00,6.209999999999999964e+00,1.038373836140435325e+00,6.209999999999999964e+00,3.039407092166586555e+00
6.219999999999999751e+00,1.037860430741733841e+00,6.219999999999999751e+00,1.036463595967999973e+00,6.219999999999999751e+00,3.063399822151413598e+00
6.230000000000000426e+00,1.035951769709744896e+00,6.230000000000000426e+00,1.033778754520064513e+00,6.230000000000000426e+00,3.087581947987036113e+00
6.240000000000000213e+00,1.033776469547315502e+00,6.240000000000000213e+00,1.031503756648699310e+00,6.240000000000000213e+00,3.111954964742508878e+00
6.250000000000000000e+00,1.032135283780153179e+00,6.250000000000000000e+00,1.031230779267921172e+00,6.250000000000000000e+00,3.136520379288799898e+00
6.259999999999999787e+00,1.030490989116308986e+00,6.259999999999999787e+00,1.031179034973111808e+00,6.259999999999999787e+00,3.161279710391939890e+00
6.270000000000000462e+00,1.028853403187209858e+00,6.270000000000000462e+00,1.030295605102824696e+00,6.270000000000000462e+00,3.186234488806923171e+00
6.280000000000000249e+00,1.027775768346954832e+00,6.280000000000000249e+00,1.028120276691363522e+00,6.280000000000000249e+00,3.211386257372349284e+00
6.290000000000000036e+00,1.027491166451961480e+00,6.290000000000000036e+00,1.025535706280438442e+00,6.290000000000000036e+00,3.236736571105806703e+00
6.299999999999999822e+00,1.027334908423385373e+00,6.299999999999999822e+00,1.023585712322078622e+00,6.299999999999999822e+00,3.262286997300015479e+00
6.310000000000000497e+00,1.027362420829633471e+00,6.310000000000000497e+00,1.021544175342071981e+00,6.310000000000000497e+00,3.288039115619723063e+00
6.320000000000000284e+00,1.026762334782142849e+00,6.320000000000000284e+00,1.020213330963076759e+00,6.320000000000000284e+00,3.313994518199368411e+00
6.330000000000000071e+00,1.025869065079821008e+00,6.330000000000000071e+00,1.020692769792723276e+00,6.330000000000000071e+00,3.340154809741517905e+00
6.339999999999999858e+00,1.024116141180071882e+00,6.339999999999999858e+00,1.021148142441182349e+00,6.339999999999999858e+00,3.366521607616074441e+00
6.350000000000000533e+00,1.022678422939731435e+00,6.350000000000000533e+00,1.020947299768910632e+00,6.350000000000000533e+00,3.393096541960276102e+00
6.360000000000000320e+00,1.021563440276991974e+00,6.360000000000000320e+00,1.020405178193206863e+00,6.360000000000000320e+00,3.419881255779467999e+00
6.370000000000000107e+00,1.020717231206421216e+00,6.370000000000000107e+00,1.020203243321529563e+00,6.370000000000000107e+00,3.446877405048695664e+00
6.379999999999999893e+00,1.020053860014407565e+00,6.379999999999999893e+00,1.020014356609054929e+00,6.379999999999999893e+00,3.474086658815088491e+00
6.390000000000000568e+00,1.019394048204226744e+00,6.390000000000000568e+00,1.019206175668746939e+00,6.390000000000000568e+00,3.501510699301035423e+00
6.400000000000000355e+00,1.018716646288846839e+00,6.400000000000000355e+00,1.018465579326142567e+00,6.400000000000000355e+00,3.529151222008188427e+00
6.410000000000000142e+00,1.017737273808558385e+00,6.410000000000000142e+00,1.017388500891465375e+00,6.410000000000000142e+00,3.557009935822305291e+00
6.419999999999999929e+00,1.016482489568386383e+00,6.419999999999999929e+00,1.015701429338866646e+00,6.419999999999999929e+00,3.585088563118886462e+00
6.429999999999999716e+00,1.015844506888387233e+00,6.429999999999999716e+00,1.014315544831962512e+00,6.429999999999999716e+00,3.613388839869668523e+00
6.440000000000000391e+00,1.015073323969478913e+00,6.440000000000000391e+00,1.014398639144991510e+00,6.440000000000000391e+00,3.641912515749947232e+00
6.450000000000000178e+00,1.013653869593943879e+00,6.450000000000000178e+00,1.014481708922159386e+00,6.450000000000000178e+00,3.670661354246755437e+00
6.459999999999999964e+00,1.012151827770038537e+00,6.459999999999999964e+00,1.014638687822262408e+00,6.459999999999999964e+00,3.699637132767889192e+00
6.469999999999999751e+00,1.010707946687488867e+00,6.469999999999999751e+00,1.013768469455974541e+00,6.469999999999999751e+00,3.728841642751797636e+00
6.480000000000000426e+00,1.009770548961118397e+00,6.480000000000000426e+00,1.011879138787826538e+00,6.480000000000000426e+00,3.758276689778337509e+00
6.490000000000000213e+00,1.008712468508759841e+00,6.490000000000000213e+00,1.009556754898267350e+00,6.490000000000000213e+00,3.787944093680407409e+00
6.500000000000000000e+00,1.007301297100243742e+00,6.500000000000000000e+00,1.007232285509696235e+00,6.500000000000000000e+00,3.817845688656456016e+00
6.509999999999999787e+00,1.005878755684858517e+00,6.509999999999999787e+00,1.006799623511059227e+00,6.509999999999999787e+00,3.847983323383883825e+00
6.520000000000000462e+00,1.004351001321703851e+00,6.520000000000000462e+00,1.005406286407823258e+00,6.520000000000000462e+00,3.878358861133342383e+00
6.530000000000000249e+00,1.002494412174446792e+00,6.530000000000000249e+00,1.004473490235329836e+00,6.530000000000000249e+00,3.908974179883915934e+00
6.540000000000000036e+00,1.001271996627252969e+00,6.540000000000000036e+00,1.004889979582456627e+00,6.540000000000000036e+00,3.939831172439250739e+00
6.549999999999999822e+00,1.000259068021210007e+00,6.549999999999999822e+00,1.003946137096261904e+00,6.549999999999999822e+00,3.970931746544559715e+00
6.560000000000000497e+00,9.991119929874251460e-01,6.560000000000000497e+00,1.002044768176825196e+00,6.560000000000000497e+00,4.002277825004592060e+00
6.570000000000000284e+00,9.976736940518701191e-01,6.570000000000000284e+00,9.994255804646021701e-01,6.570000000000000284e+00,4.033871345802474195e+00
6.580000000000000071e+00,9.966529240389317978e-01,6.580000000000000071e+00,9.978497379590409722e-01,6.580000000000000071e+00,4.065714262219564112e+00
6.589999999999999858e+00,9.951088755909328620e-01,6.589999999999999858e+00,9.978828151880533293e-01,6.589999999999999858e+00,4.097808542956192568e+00
6.600000000000000533e+00,9.931481601749422294e-01,6.600000000000000533e+00,9.977225479457008106e-01,6.600000000000000533e+00,4.130156172253386160e+00
6.610000000000000320e+00,9.906360565804980256e-01,6.610000000000000320e+00,9.953662619846369575e-01,6.610000000000000320e+00,4.162759150015541643e+00
6.620000000000000107e+00,9.887137163135589768e-01,6.620000000000000107e+00,9.924082666537223929e-01,6.620000000000000107e+00,4.195619491934068357e+00
6.629999999999999893e+00,9.874124647268608390e-01,6.629999999999999893e+00,9.901834163589852134e-01,6.629999999999999893e+00,4.228739229612016537e+00
6.640000000000000568e+00,9.858748053354960961e-01,6.640000000000000568e+00,9.884598318168128506e-01,6.640000000000000568e+00,4.262120410689677286e+00
6.650000000000000355e+00,9.835272125624067163e-01,6.650000000000000355e+00,9.854958426660819226e-01,6.650000000000000355e+00,4.295765098971168428e+00
6.660000000000000142e+00,9.810895253054037202e-01,6.660000000000000142e+00,9.832295324533221192e-01,6.660000000000000142e+00,4.329675374552047096e+00
6.669999999999999929e+00,9.783251883198873511e-01,6.669999999999999929e+00,9.812511503950120950e-01,6.669999999999999929e+00,4.363853333947915303e+00
6.679999999999999716e+00,9.755016364750466185e-01,6.679999999999999716e+00,9.785257194551766347e-01,6.679999999999999716e+00,4.398301090224014054e+00
6.690000000000000391e+00,9.725728374167360579e-01,6.690000000000000391e+00,9.756091153372916658e-01,6.690000000000000391e+00,4.433020773125886826e+00
6.700000000000000178e+00,9.703278912680861623e-01,6.700000000000000178e+00,9.739937976474734027e-01,6.700000000000000178e+00,4.468014529211032482e+00
6.709999999999999964e+00,9.684321115186828033e-01,6.709999999999999964e+00,9.721616834081728831e-01,6.709999999999999964e+00,4.503284521981638200e+00
6.719999999999999751e+00,9.667249539674532821e-01,6.719999999999999751e+00,9.700042013350028691e-01,6.719999999999999751e+00,4.538832932018323163e+00
6.730000000000000426e+00,9.647613469037010780e-01,6.730000000000000426e+00,9.673807200306960841e-01,6.730000000000000426e+00,4.574661957114972033e+00
6.740000000000000213e+00,9.628660859981662545e-01,6.740000000000000213e+00,9.656392250955728729e-01,6.740000000000000213e+00,4.610773812414579176e+00
6.750000000000000000e+00,9.603623980503378510e-01,6.750000000000000000e+00,9.636809315387011576e-01,6.750000000000000000e+00,4.647170730546239525e+00
6.759999999999999787e+00,9.579432578427427014e-01,6.759999999999999787e+00,9.614227732076753297e-01,6.759999999999999787e+00,4.683854961763160851e+00
6.770000000000000462e+00,9.556689950703638470e-01,6.770000000000000462e+00,9.596110983934691419e-01,6.770000000000000462e+00,4.720828774081788914e+00
6.780000000000000249e+00,9.537820663726460646e-01,6.780000000000000249e+00,9.590702480508818129e-01,6.780000000000000249e+00,4.758094453422033965e+00
6.790000000000000036e+00,9.518402652693281896e-01,6.790000000000000036e+00,9.584325077764261902e-01,6.790000000000000036e+00,4.795654303748593250e+00
6.799999999999999822e+00,9.502957067555496407e-01,6.799999999999999822e+00,9.555978258347567200e-01,6.799999999999999822e+00,4.833510647213395295e+00
6.810000000000000497e+00,9.487079523001482606e-01,6.810000000000000497e+00,9.523428114137416634e-01,6.810000000000000497e+00,4.871665824299174830e+00
6.820000000000000284e+00,9.465943058615440275e-01,6.820000000000000284e+00,9.510593900756640906e-01,6.820000000000000284e+00,4.910122193964155279e+00
6.830000000000000071e+00,9.438427839166744215e-01,6.830000000000000071e+00,9.495027544522527396e-01,6.830000000000000071e+00,4.948882133787911641e+00
6.839999999999999858e+00,9.416463533833930866e-01,6.839999999999999858e+00,9.479284200704607422e-01,6.839999999999999858e+00,4.987948040118369342e+00
6.850000000000000533e+00,9.401162068694655094e-01,6.850000000000000533e+00,9.474487339259689556e-01,6.850000000000000533e+00,5.027322328219939074e+00
6.860000000000000320e+00,9.389446077725294160e-01,6.860000000000000320e+00,9.476446315704611933e-01,6.860000000000000320e+00,5.067007432422841795e+00
6.870000000000000107e+00,9.382461969414586100e-01,6.870000000000000107e+00,9.472522052313903096e-01,6.870000000000000107e+00,5.107005806273636317e+00
6.879999999999999893e+00,9.375906443254042877e-01,6.879999999999999893e+00,9.455600979765411696e-01,6.879999999999999893e+00,5.147319922686888205e+00
6.890000000000000568e+00,9.367462238700802191e-01,6.890000000000000568e+00,9.444830967614171735e-01,6.890000000000000568e+00,5.187952274098068806e+00
6.900000000000000355e+00,9.361100229924329552e-01,6.900000000000000355e+00,9.418561880634974681e-01,6.900000000000000355e+00,5.228905372617647984e+00
6.910000000000000142e+00,9.346319403468376086e-01,6.910000000000000142e+00,9.391403354353892174e-01,6.910000000000000142e+00,5.270181750186405445e+00
6.919999999999999929e+00,9.333829855232155248e-01,6.919999999999999929e+00,9.376454744601522284e-01,6.919999999999999929e+00,5.311783958731971289e+00
6.929999999999999716e+00,9.322438920917129890e-01,6.929999999999999716e+00,9.365037938035731813e-01,6.929999999999999716e+00,5.353714570326598476e+00
6.940000000000000391e+00,9.318147171132131756e-01,6.940000000000000391e+00,9.365118663145932665e-01,6.940000000000000391e+00,5.395976177346182290e+00
6.950000000000000178e+00,9.316494920489862830e-01,6.950000000000000178e+00,9.372384661489816526e-01,6.950000000000000178e+00,5.438571392630535684e+00
6.959999999999999964e+00,9.315272994691390362e-01,6.959999999999999964e+00,9.385632961325660606e-01,6.959999999999999964e+00,5.481502849644928510e+00
6.969999999999999751e+00,9.316928837914530970e-01,6.969999999999999751e+00,9.400413039692854245e-01,6.969999999999999751e+00,5.524773202642901282e+00
6.980000000000000426e+00,9.322072932740900209e-01,6.980000000000000426e+00,9.417646545674870362e-01,6.980000000000000426e+00,5.568385126830373899e+00
6.990000000000000213e+00,9.330214677048899174e-01,6.990000000000000213e+00,9.421201342456420047e-01,6.990000000000000213e+00,5.612341318531016476e+00
7.000000000000000000e+00,9.337008257263356148e-01,7.000000000000000000e+00,9.415443391913228544e-01,7.000000000000000000e+00,5.656644495352986191e+00
7.009999999999999787e+00,9.340741731600731290e-01,7.009999999999999787e+00,9.403841098614758032e-01,7.009999999999999787e+00,5.701297396356912905e+00
7.020000000000000462e+00,9.346172423784218086e-01,7.020000000000000462e+00,9.388554016929900881e-01,7.020000000000000462e+00,5.746302782225278349e+00
7.030000000000000249e+00,9.346390472179243458e-01,7.030000000000000249e+00,9.385692211120656436e-01,7.030000000000000249e+00,5.791663435433044071e+00
7.040000000000000036e+00,9.343947327838018069e-01,7.040000000000000036e+00,9.391945621178292569e-01,7.040000000000000036e+00,5.837382160419728017e+00
7.049999999999999822e+00,9.345507270018045265e-01,7.049999999999999822e+00,9.407715989125565725e-01,7.049999999999999822e+00,5.883461783762767183e+00
7.060000000000000497e+00,9.347895305078629535e-01,7.060000000000000497e+00,9.417347609434926214e-01,7.060000000000000497e+00,5.929905154352274721e+00
7.070000000000000284e+00,9.356722882980421652e-01,7.070000000000000284e+00,9.440203003367910739e-01,7.070000000000000284e+00,5.976715143567174593e+00
7.080000000000000071e+00,9.375080183287904934e-01,7.080000000000000071e+00,9.448511468294248372e-01,7.080000000000000071e+00,6.023894645452727126e+00
7.089999999999999858e+00,9.390595844612513732e-01,7.089999999999999858e+00,9.454195797489998165e-01,7.089999999999999858e+00,6.071446576899451664e+00
7.100000000000000533e+00,9.406685693350265165e-01,7.100000000000000533e+00,9.469097273323786590e-01,7.100000000000000533e+00,6.119373877823471197e+00
7.110000000000000320e+00,9.426815505510431903e-01,7.110000000000000320e+00,9.478462947258795568e-01,7.110000000000000320e+00,6.167679511348247878e+00
7.120000000000000107e+00,9.445548629473502489e-01,7.120000000000000107e+00,9.504588079266950151e-01,7.120000000000000107e+00,6.216366463987831104e+00
7.129999999999999893e+00,9.468975634542232678e-01,7.129999999999999893e+00,9.532043430394794292e-01,7.129999999999999893e+00,6.265437745831448524e+00
7.140000000000000568e+00,9.489881612993681381e-01,7.140000000000000568e+00,9.552207706703403911e-01,7.140000000000000568e+00,6.314896390729634490e+00
7.150000000000000355e+00,9.508050895610611342e-01,7.150000000000000355e+00,9.560042400097592541e-01,7.150000000000000355e+00,6.364745456481775143e+00
7.160000000000000142e+00,9.519497495292890132e-01,7.160000000000000142e+00,9.567598659078678791e-01,7.160000000000000142e+00,6.414988025025190943e+00
7.169999999999999929e+00,9.531049508295089678e-01,7.169999999999999929e+00,9.578076194218281270e-01,7.169999999999999929e+00,6.465627202625652714e+00
7.179999999999999716e+00,9.547453532269644105e-01,7.179999999999999716e+00,9.596960647728904892e-01,7.179999999999999716e+00,6.516666120069434243e+00
7.190000000000000391e+00,9.573780259529474090e-01,7.190000000000000391e+00,9.618081746357720618e-01,7.190000000000000391e+00,6.568107932856895204e+00
7.200000000000000178e+00,9.602331358936243566e-01,7.200000000000000178e+00,9.641772757354752921e-01,7.200000000000000178e+00,6.619955821397519813e+00
7.209999999999999964e+00,9.632903905065954842e-01,7.209999999999999964e+00,9.665613616159440813e-01,7.209999999999999964e+00,6.672212991206600385e+00
7.219999999999999751e+00,9.657413864526653846e-01,7.219999999999999751e+00,9.672571483875772591e-01,7.219999999999999751e+00,6.724882673103395270e+00
7.230000000000000426e+00,9.676798630371986620e-01,7.230000000000000426e+00,9.681262927552863884e-01,7.230000000000000426e+00,6.777968123410875734e+00
7.240000000000000213e+00,9.689923641429372125e-01,7.240000000000000213e+00,9.691075965324777997e-01,7.240000000000000213e+00,6.831472624157052920e+00
7.250000000000000000e+00,9.708381152315249674e-01,7.250000000000000000e+00,9.699003868039691723e-01,7.250000000000000000e+00,6.885399483277889310e+00
7.259999999999999787e+00,9.734208429973486565e-01,7.259999999999999787e+00,9.709204405804546800e-01,7.259999999999999787e+00,6.939752034821813353e+00
7.270000000000000462e+00,9.760175629437438660e-01,7.270000000000000462e+00,9.723330512114278790e-01,7.270000000000000462e+00,6.994533639155856797e+00
7.280000000000000249e+00,9.783619153896652154e-01,7.280000000000000249e+00,9.760200090604774781e-01,7.280000000000000249e+00,7.049747683173379187e+00
7.290000000000000036e+00,9.810468027009574543e-01,7.290000000000000036e+00,9.792885913520168462e-01,7.290000000000000036e+00,7.105397580503503008e+00
7.299999999999999822e+00,9.835207347251371246e-01,7.299999999999999822e+00,9.829189779978718677e-01,7.299999999999999822e+00,7.161486771722157307e+00
7.310000000000000497e+00,9.861575106248203770e-01,7.310000000000000497e+00,9.884437144436473144e-01,7.310000000000000497e+00,7.218018724564768007e+00
7.320000000000000284e+00,9.884242407475308800e-01,7.320000000000000284e+00,9.921540697266530984e-01,7.320000000000000284e+00,7.274996934140657068e+00
7.330000000000000071e+00,9.906348288018791415e-01,7.330000000000000071e+00,9.943421774551924885e-01,7.330000000000000071e+00,7.332424923149150509e+00
7.339999999999999858e+00,9.927575171216783678e-01,7.339999999999999858e+00,9.963941809609067057e-01,7.339999999999999858e+00,7.390306242097357092e+00
7.350000000000000533e+00,9.953331114315706607e-01,7.350000000000000533e+00,9.978404776477473037e-01,7.350000000000000533e+00,7.448644469519676292e+00
7.360000000000000320e+00,9.979663248920629393e-01,7.360000000000000320e+00,9.984822602005435366e-01,7.360000000000000320e+00,7.507443212199048865e+00
7.370000000000000107e+00,1.000757678173616272e+00,7.370000000000000107e+00,1.000486815214415737e+00,7.370000000000000107e+00,7.566706105389942927e+00
7.379999999999999893e+00,1.003584230214811912e+00,7.379999999999999893e+00,1.002882139392783589e+00,7.379999999999999893e+00,7.626436813043109275e+00
7.390000000000000568e+00,1.006365017559485597e+00,7.390000000000000568e+00,1.006703055626393839e+00,7.390000000000000568e+00,7.686639028032111298e+00
7.400000000000000355e+00,1.009330237390316132e+00,7.400000000000000355e+00,1.009993526382837459e+00,7.400000000000000355e+00,7.747316472381602814e+00
7.410000000000000142e+00,1.012034890131154441e+00,7.410000000000000142e+00,1.012068407523259328e+00,7.410000000000000142e+00,7.808472897497513721e+00
7.419999999999999929e+00,1.014984143425950114e+00,7.419999999999999929e+00,1.015860491456887393e+00,7.419999999999999929e+00,7.870112084398914298e+00
7.429999999999999716e+00,1.017399015932268780e+00,7.429999999999999716e+00,1.018441057738428634e+00,7.429999999999999716e+00,7.932237843951810419e+00
7.440000000000000391e+00,1.019083476644077058e+00,7.440000000000000391e+00,1.021756353845611143e+00,7.440000000000000391e+00,7.994854017104753297e+00
7.450000000000000178e+00,1.020012948208676162e+00,7.450000000000000178e+00,1.024700029606300467e+00,7.450000000000000178e+00,8.057964475126278003e+00
7.459999999999999964e+00,1.021689492188891712e+00,7.459999999999999964e+00,1.027264017973027688e+00,7.459999999999999964e+00,8.121573119844283539e+00
7.469999999999999751e+00,1.024029256009029387e+00,7.469999999999999751e+00,1.030059888191619866e+00,7.469999999999999751e+00,8.185683883887264756e+00
7.480000000000000426e+00,1.027012700977320891e+00,7.480000000000000426e+00,1.031167278673616350e+00,7.480000000000000426e+00,8.250300730927417447e+00
7.490000000000000213e+00,1.030089596328446211e+00,7.490000000000000213e+00,1.032138429585626405e+00,7.490000000000000213e+00,8.315427655925693884e+00
7.500000000000000000e+00,1.032919894534200855e+00,7.500000000000000000e+00,1.034452243410759253e+00,7.500000000000000000e+00,8.381068685378833649e+00
7.509999999999999787e+00,1.035360442664529090e+00,7.509999999999999787e+00,1.035959357129018654e+00,7.509999999999999787e+00,8.447227877568268539e+00
7.520000000000000462e+00,1.037067095892639568e+00,7.520000000000000462e+00,1.038180238817853374e+00,7.520000000000000462e+00,8.513909322811041847e+00
7.530000000000000249e+00,1.038577442328605827e+00,7.530000000000000249e+00,1.040805601331915575e+00,7.530000000000000249e+00,8.581117143712681639e+00
7.540000000000000036e+00,1.041171143426765422e+00,7.540000000000000036e+00,1.043722973995986347e+00,7.540000000000000036e+00,8.648855495422097306e+00
7.549999999999999822e+00,1.043794584083040933e+00,7.549999999999999822e+00,1.047076838576570301e+00,7.549999999999999822e+00,8.717128565888458525e+00
7.560000000000000497e+00,1.045518820010777228e+00,7.560000000000000497e+00,1.051181411929489551e+00,7.560000000000000497e+00,8.785940576120140122e+00
7.570000000000000284e+00,1.047537245808601858e+00,7.570000000000000284e+00,1.053872834987410911e+00,7.570000000000000284e+00,8.855295780445631593e+00
7.580000000000000071e+00,1.049383643793991627e+00,7.580000000000000071e+00,1.056137769338085342e+00,7.580000000000000071e+00,8.925198466776654627e+00
7.589999999999999858e+00,1.051308564999531958e+00,7.589999999999999858e+00,1.056250868502028872e+00,7.589999999999999858e+00,8.995652956873183115e+00
7.600000000000000533e+00,1.053232488865631034e+00,7.600000000000000533e+00,1.056797533650550625e+00,7.600000000000000533e+00,9.066663606610676496e+00
7.610000000000000320e+00,1.054716356045251047e+00,7.610000000000000320e+00,1.059890336699758739e+00,7.610000000000000320e+00,9.138234806249354136e+00
7.620000000000000107e+00,1.056678852524264522e+00,7.620000000000000107e+00,1.063393430340411783e+00,7.620000000000000107e+00,9.210370980705668842e+00
7.629999999999999893e+00,1.058928042093446820e+00,7.629999999999999893e+00,1.066165338228336701e+00,7.629999999999999893e+00,9.283076589825846270e+00
7.640000000000000568e+00,1.060679991193818950e+00,7.640000000000000568e+00,1.068766527416394441e+00,7.640000000000000568e+00,9.356356128661625249e+00
7.650000000000000355e+00,1.061804183315393058e+00,7.650000000000000355e+00,1.071015076879379802e+00,7.650000000000000355e+00,9.430214127748163477e+00
7.660000000000000142e+00,1.062953208515678982e+00,7.660000000000000142e+00,1.072411824899585531e+00,7.660000000000000142e+00,9.504655153384147681e+00
7.669999999999999929e+00,1.064061872286385046e+00,7.669999999999999929e+00,1.073952122281455424e+00,7.669999999999999929e+00,9.579683807914095794e+00
7.679999999999999716e+00,1.065419114020538904e+00,7.679999999999999716e+00,1.076610858706544827e+00,7.679999999999999716e+00,9.655304730012908010e+00
7.690000000000000391e+00,1.066830016248371926e+00,7.690000000000000391e+00,1.078862314020779589e+00,7.690000000000000391e+00,9.731522594972645379e+00
7.700000000000000178e+00,1.068653814204730157e+00,7.700000000000000178e+00,1.081424538661619472e+00,7.700000000000000178e+00,9.808342114991592808e+00
7.709999999999999964e+00,1.070099762305264823e+00,7.709999999999999964e+00,1.082500788305525763e+00,7.709999999999999964e+00,9.885768039465583357e+00
7.719999999999999751e+00,1.071345323561695428e+00,7.719999999999999751e+00,1.082040716640684241e+00,7.719999999999999751e+00,9.963805155281635351e+00
7.730000000000000426e+00,1.072652085420382262e+00,7.730000000000000426e+00,1.080399553281681690e+00,7.730000000000000426e+00,1.004245828711390942e+01
7.740000000000000213e+00,1.073597360188528027e+00,7.740000000000000213e+00,1.078641818223920357e+00,7.740000000000000213e+00,1.012173229772195704e+01
7.750000000000000000e+00,1.073660391985041596e+00,7.750000000000000000e+00,1.077587573824161149e+00,7.750000000000000000e+00,1.020163208825144352e+01
7.759999999999999787e+00,1.073688983114632123e+00,7.759999999999999787e+00,1.078161562482510050e+00,7.759999999999999787e+00,1.028216259853708259e+01
7.770000000000000462e+00,1.074151012445332620e+00,7.770000000000000462e+00,1.080314193479992246e+00,7.770000000000000462e+00,1.036332880740808982e+01
7.780000000000000249e+00,1.074937083380587799e+00,7.780000000000000249e+00,1.082993981543685980e+00,7.780000000000000249e+00,1.044513573299596310e+01
7.790000000000000036e+00,1.076320147940081906e+00,7.790000000000000036e+00,1.082951000523807661e+00,7.790000000000000036e+00,1.052758843304477487e+01
7.799999999999999822e+00,1.077660907668014811e+00,7.799999999999999822e+00,1.083481764892777921e+00,7.799999999999999822e+00,1.061069200522384115e+01
7.810000000000000497e+00,1.078819690345174331e+00,7.810000000000000497e+00,1.083036509027962113e+00,7.810000000000000497e+00,1.069445158744289337e+01
7.820000000000000284e+00,1.079753590786741935e+00,7.820000000000000284e+00,1.081978991087389819e+00,7.820000000000000284e+00,1.077887235816973188e+01
7.830000000000000071e+00,1.080208020414888948e+00,7.830000000000000071e+00,1.081566895702154918e+00,7.830000000000000071e+00,1.086395953675038584e+01
7.839999999999999858e+00,1.080670092063552801e+00,7.839999999999999858e+00,1.081269991216038839e+00,7.839999999999999858e+00,1.094971838373180084e+01
7.850000000000000533e+00,1.080990153488182726e+00,7.850000000000000533e+00,1.083493473562878062e+00,7.850000000000000533e+00,1.103615420118707391e+01
7.860000000000000320e+00,1.081085526173247269e+00,7.860000000000000320e+00,1.085532768665061987e+00,7.860000000000000320e+00,1.112327233304326057e+01
7.870000000000000107e+00,1.080675345958912015e+00,7.870000000000000107e+00,1.085346130540463028e+00,7.870000000000000107e+00,1.121107816541175950e+01
7.879999999999999893e+00,1.080778554634436617e+00,7.879999999999999893e+00,1.085731847195178013e+00,7.879999999999999893e+00,1.129957712692131189e+01
7.890000000000000568e+00,1.080885529559928893e+00,7.890000000000000568e+00,1.084985487180998742e+00,7.890000000000000568e+00,1.138877468905364587e+01
7.900000000000000355e+00,1.080965465107922796e+00,7.900000000000000355e+00,1.084218834370058504e+00,7.900000000000000355e+00,1.147867636648169842e+01
7.910000000000000142e+00,1.081213322799067234e+00,7.910000000000000142e+00,1.083303166604360657e+00,7.910000000000000142e+00,1.156928771741063677e+01
7.919999999999999929e+00,1.082156733366599566e+00,7.919999999999999929e+00,1.083848068665617337e+00,7.919999999999999929e+00,1.166061434392143958e+01
7.930000000000000604e+00,1.082743352071462661e+00,7.930000000000000604e+00,1.083528773629006015e+00,7.930000000000000604e+00,1.175266189231730429e+01
7.940000000000000391e+00,1.083220802586029041e+00,7.940000000000000391e+00,1.082897445252045232e+00,7.940000000000000391e+00,1.184543605347264084e+01
7.950000000000000178e+00,1.082799520539971194e+00,7.950000000000000178e+00,1.082227732948207510e+00,7.950000000000000178e+00,1.193894256318500702e+01
7.959999999999999964e+00,1.082443077734313475e+00,7.959999999999999964e+00,1.080998436969865528e+00,7.959999999999999964e+00,1.203318720252967111e+01
7.969999999999999751e+00,1.082089764786817732e+00,7.969999999999999751e+00,1.080230752380734183e+00,7.969999999999999751e+00,1.212817579821705394e+01
7.980000000000000426e+00,1.081823957308385653e+00,7.980000000000000426e+00,1.079655108488326798e+00,7.980000000000000426e+00,1.222391422295294916e+01
7.990000000000000213e+00,1.081571113254751415e+00,7.990000000000000213e+00,1.079905869647318939e+00,7.990000000000000213e+00,1.232040839580161951e+01
8.000000000000000000e+00,1.081201505693552223e+00,8.000000000000000000e+00,1.081060103972684372e+00,8.000000000000000000e+00,1.241766428255173871e+01
8.009999999999999787e+00,1.080554411908974721e+00,8.009999999999999787e+00,1.081765813390899167e+00,8.009999999999999787e+00,1.251568789608523247e+01
8.019999999999999574e+00,1.079722671408638091e+00,8.019999999999999574e+00,1.080604086093067018e+00,8.019999999999999574e+00,1.261448529674902019e+01
8.029999999999999361e+00,1.079080598639018396e+00,8.029999999999999361e+00,1.078499190139910358e+00,8.029999999999999361e+00,1.271406259272970729e+01
8.040000000000000924e+00,1.079246628330310820e+00,8.040000000000000924e+00,1.076700626254925908e+00,8.040000000000000924e+00,1.281442594043123151e+01
8.050000000000000711e+00,1.078708121596417602e+00,8.050000000000000711e+00,1.074540090514576107e+00,8.050000000000000711e+00,1.291558154485543675e+01
8.060000000000000497e+00,1.078164250493446552e+00,8.060000000000000497e+00,1.074419846015374658e+00,8.060000000000000497e+00,1.301753565998578033e+01
8.070000000000000284e+00,1.077569603533487630e+00,8.070000000000000284e+00,1.074876503110297810e+00,8.070000000000000284e+00,1.312029458917392688e+01
8.080000000000000071e+00,1.076929381804283992e+00,8.080000000000000071e+00,1.076252010190042574e+00,8.080000000000000071e+00,1.322386468552947747e+01
8.089999999999999858e+00,1.076459600604024791e+00,8.089999999999999858e+00,1.076020527698964502e+00,8.089999999999999858e+00,1.332825235231273808e+01
8.099999999999999645e+00,1.076382239331898916e+00,8.099999999999999645e+00,1.075794440315012368e+00,8.099999999999999645e+00,1.343346404333064825e+01
8.109999999999999432e+00,1.075888813112035436e+00,8.109999999999999432e+00,1.075373524648584711e+00,8.109999999999999432e+00,1.353950626333572416e+01
8.120000000000000995e+00,1.074507260724262947e+00,8.120000000000000995e+00,1.075529262528447161e+00,8.120000000000000995e+00,1.364638556842828443e+01
8.130000000000000782e+00,1.072606907793274278e+00,8.130000000000000782e+00,1.074224093448100659e+00,8.130000000000000782e+00,1.375410856646167801e+01
8.140000000000000568e+00,1.070876297048351633e+00,8.140000000000000568e+00,1.073982367483655720e+00,8.140000000000000568e+00,1.386268191745094569e+01
8.150000000000000355e+00,1.069525932380593458e+00,8.150000000000000355e+00,1.074303957420057021e+00,8.150000000000000355e+00,1.397211233398453878e+01
8.160000000000000142e+00,1.068806686326383648e+00,8.160000000000000142e+00,1.073333561962264593e+00,8.160000000000000142e+00,1.408240658163926895e+01
8.169999999999999929e+00,1.068760788967020758e+00,8.169999999999999929e+00,1.071315338278006735e+00,8.169999999999999929e+00,1.419357147939864561e+01
8.179999999999999716e+00,1.068644927346229068e+00,8.179999999999999716e+00,1.068527081468532591e+00,8.179999999999999716e+00,1.430561390007445155e+01
8.189999999999999503e+00,1.067664713340244598e+00,8.189999999999999503e+00,1.066464168604384533e+00,8.189999999999999503e+00,1.441854077073165286e+01
8.199999999999999289e+00,1.065970103707921446e+00,8.199999999999999289e+00,1.065046131683741848e+00,8.199999999999999289e+00,1.453235907311667141e+01
8.210000000000000853e+00,1.064090543147204970e+00,8.210000000000000853e+00,1.064838933454394621e+00,8.210000000000000853e+00,1.464707584408904495e+01
8.220000000000000639e+00,1.062538697641446817e+00,8.220000000000000639e+00,1.064870500991825342e+00,8.220000000000000639e+00,1.476269817605643020e+01
8.230000000000000426e+00,1.061496068624248057e+00,8.230000000000000426e+00,1.064223255663144574e+00,8.230000000000000426e+00,1.487923321741317650e+01
8.240000000000000213e+00,1.060557999687282926e+00,8.240000000000000213e+00,1.064399584256824127e+00,8.240000000000000213e+00,1.499668817298222123e+01
8.250000000000000000e+00,1.060180622666590411e+00,8.250000000000000000e+00,1.065578216440107751e+00,8.250000000000000000e+00,1.511507030446054500e+01
8.259999999999999787e+00,1.059900796856408256e+00,8.259999999999999787e+00,1.065894072719073549e+00,8.259999999999999787e+00,1.523438693086812812e+01
8.269999999999999574e+00,1.058289781267336638e+00,8.269999999999999574e+00,1.065175863364839604e+00,8.269999999999999574e+00,1.535464542900044194e+01
8.279999999999999361e+00,1.056050152780070528e+00,8.279999999999999361e+00,1.064107928899487243e+00,8.279999999999999361e+00,1.547585323388457113e+01
8.290000000000000924e+00,1.054916503686791796e+00,8.290000000000000924e+00,1.061639270634925358e+00,8.290000000000000924e+00,1.559801783923883889e+01
8.300000000000000711e+00,1.054217976786221422e+00,8.300000000000000711e+00,1.060745877000605519e+00,8.300000000000000711e+00,1.572114679793604353e+01
8.310000000000000497e+00,1.052961638436246794e+00,8.310000000000000497e+00,1.059840442231165358e+00,8.310000000000000497e+00,1.584524772247056923e+01
8.320000000000000284e+00,1.051891739011920235e+00,8.320000000000000284e+00,1.058352909495848149e+00,8.320000000000000284e+00,1.597032828542896432e+01
8.330000000000000071e+00,1.051256526582032835e+00,8.330000000000000071e+00,1.058331651064953416e+00,8.330000000000000071e+00,1.609639621996425163e+01
8.339999999999999858e+00,1.050149461277024576e+00,8.339999999999999858e+00,1.058054084442711096e+00,8.339999999999999858e+00,1.622345932027408821e+01
8.349999999999999645e+00,1.048949443229625578e+00,8.349999999999999645e+00,1.056685790377370315e+00,8.349999999999999645e+00,1.635152544208263592e+01
8.359999999999999432e+00,1.047956730866183905e+00,8.359999999999999432e+00,1.056599128068664628e+00,8.359999999999999432e+00,1.648060250312622799e+01
8.370000000000000995e+00,1.047197331787250940e+00,8.370000000000000995e+00,1.057775239676983503e+00,8.370000000000000995e+00,1.661069848364292767e+01
8.380000000000000782e+00,1.046162375282745138e+00,8.380000000000000782e+00,1.058783879744480183e+00,8.380000000000000782e+00,1.674182142686582253e+01
8.390000000000000568e+00,1.045708828261087353e+00,8.390000000000000568e+00,1.059087174681527799e+00,8.390000000000000568e+00,1.687397943952040436e+01
8.400000000000000355e+00,1.044975694474753247e+00,8.400000000000000355e+00,1.058515893783984474e+00,8.400000000000000355e+00,1.700718069232571850e+01
8.410000000000000142e+00,1.044428678528581012e+00,8.410000000000000142e+00,1.056180277813723922e+00,8.410000000000000142e+00,1.714143342049951002e+01
8.419999999999999929e+00,1.043816931250846070e+00,8.419999999999999929e+00,1.054503281383637470e+00,8.419999999999999929e+00,1.727674592426739864e+01
8.429999999999999716e+00,1.043027291612824259e+00,8.429999999999999716e+00,1.054321550172682365e+00,8.429999999999999716e+00,1.741312656937602199e+01
8.439999999999999503e+00,1.042176305728807373e+00,8.439999999999999503e+00,1.054619363041275681e+00,8.439999999999999503e+00,1.755058378761025395e+01
8.449999999999999289e+00,1.041189094023432515e+00,8.449999999999999289e+00,1.055175835874423873e+00,8.449999999999999289e+00,1.768912607731454401e+01
8.460000000000000853e+00,1.040570847962427159e+00,8.460000000000000853e+00,1.055849347093120949e+00,8.460000000000000853e+00,1.782876200391828547e+01
8.470000000000000639e+00,1.040562342393742457e+00,8.470000000000000639e+00,1.055635983120616350e+00,8.470000000000000639e+00,1.796950020046530838e+01
8.480000000000000426e+00,1.040559975947564997e+00,8.480000000000000426e+00,1.054313260805990415e+00,8.480000000000000426e+00,1.811134936814777419e+01
8.490000000000000213e+00,1.039999042000868679e+00,8.490000000000000213e+00,1.052877459057290910e+00,8.490000000000000213e+00,1.825431827684407082e+01
8.500000000000000000e+00,1.039291682673197270e+00,8.500000000000000000e+00,1.051716012780514076e+00,8.500000000000000000e+00,1.839841576566094972e+01
8.509999999999999787e+00,1.038392163213186503e+00,8.509999999999999787e+00,1.052111885727528451e+00,8.509999999999999787e+00,1.854365074348006814e+01
8.519999999999999574e+00,1.037683578273474572e+00,8.519999999999999574e+00,1.052830260643954352e+00,8.519999999999999574e+00,1.869003218950877709e+01
8.529999999999999361e+00,1.036635092533950697e+00,8.529999999999999361e+00,1.052763666814722443e+00,8.529999999999999361e+00,1.883756915383525055e+01
8.540000000000000924e+00,1.035686951031375092e+00,8.540000000000000924e+00,1.052223670946435208e+00,8.540000000000000924e+00,1.898627075798803787e+01
8.550000000000000711e+00,1.035748697223624060e+00,8.550000000000000711e+00,1.050654218774755622e+00,8.550000000000000711e+00,1.913614619549993279e+01
8.560000000000000497e+00,1.036602477649374299e+00,8.560000000000000497e+00,1.048695051792471133e+00,8.560000000000000497e+00,1.928720473247647504e+01
8.570000000000000284e+00,1.037411825959191347e+00,8.570000000000000284e+00,1.047919043349419210e+00,8.570000000000000284e+00,1.943945570816875090e+01
8.580000000000000071e+00,1.037803772024926241e+00,8.580000000000000071e+00,1.047067025244847072e+00,8.580000000000000071e+00,1.959290853555082634e+01
8.589999999999999858e+00,1.037622706160781449e+00,8.589999999999999858e+00,1.047279213284367572e+00,8.589999999999999858e+00,1.974757270190170289e+01
8.599999999999999645e+00,1.037165866446425611e+00,8.599999999999999645e+00,1.047713978717272898e+00,8.599999999999999645e+00,1.990345776939186706e+01
8.609999999999999432e+00,1.036571300698383213e+00,8.609999999999999432e+00,1.047047461930727952e+00,8.609999999999999432e+00,2.006057337567446197e+01
8.620000000000000995e+00,1.036138392791096319e+00,8.620000000000000995e+00,1.045656120542410195e+00,8.620000000000000995e+00,2.021892923448125146e+01
8.630000000000000782e+00,1.035975867102593595e+00,8.630000000000000782e+00,1.043807243396404738e+00,8.630000000000000782e+00,2.037853513622290791e+01
8.640000000000000568e+00,1.035818571260720189e+00,8.640000000000000568e+00,1.042480590533855001e+00,8.640000000000000568e+00,2.053940094859461496e+01
8.650000000000000355e+00,1.035760405768796799e+00,8.650000000000000355e+00,1.042040965834707844e+00,8.650000000000000355e+00,2.070153661718596894e+01
8.660000000000000142e+00,1.035446517105338193e+00,8.660000000000000142e+00,1.041598645230332743e+00,8.660000000000000142e+00,2.086495216609588610e+01
8.669999999999999929e+00,1.034602529870900511e+00,8.669999999999999929e+00,1.039269554751802938e+00,8.669999999999999929e+00,2.102965769855242328e+01
8.679999999999999716e+00,1.033886829620931591e+00,8.679999999999999716e+00,1.038256323461469233e+00,8.679999999999999716e+00,2.119566339753730233e+01
8.689999999999999503e+00,1.033497408272103124e+00,8.689999999999999503e+00,1.037634209937430496e+00,8.689999999999999503e+00,2.136297952641554687e+01
8.700000000000001066e+00,1.032862425946236229e+00,8.700000000000001066e+00,1.036549788133082073e+00,8.700000000000001066e+00,2.153161642957002542e+01
8.710000000000000853e+00,1.032243971632320623e+00,8.710000000000000853e+00,1.036590551078259814e+00,8.710000000000000853e+00,2.170158453304092205e+01
8.720000000000000639e+00,1.031138541058695068e+00,8.720000000000000639e+00,1.035542876736590179e+00,8.720000000000000639e+00,2.187289434517042963e+01
8.730000000000000426e+00,1.030118973842207408e+00,8.730000000000000426e+00,1.035194676834995775e+00,8.730000000000000426e+00,2.204555645725237412e+01
8.740000000000000213e+00,1.028867932440476141e+00,8.740000000000000213e+00,1.034993160774414278e+00,8.740000000000000213e+00,2.221958154418703657e+01
8.750000000000000000e+00,1.027793338943420398e+00,8.750000000000000000e+00,1.032963122491797003e+00,8.750000000000000000e+00,2.239498036514113011e+01
8.759999999999999787e+00,1.027191303480664120e+00,8.759999999999999787e+00,1.029485859657330638e+00,8.759999999999999787e+00,2.257176376421299224e+01
8.769999999999999574e+00,1.026855115089648773e+00,8.769999999999999574e+00,1.026963878462760826e+00,8.769999999999999574e+00,2.274994267110302815e+01
8.779999999999999361e+00,1.026251080975640662e+00,8.779999999999999361e+00,1.025506220135034230e+00,8.779999999999999361e+00,2.292952810178944034e+01
8.790000000000000924e+00,1.025407584665485983e+00,8.790000000000000924e+00,1.023206096692693023e+00,8.790000000000000924e+00,2.311053115920931589e+01
8.800000000000000711e+00,1.024346241148531567e+00,8.800000000000000711e+00,1.021716571159702491e+00,8.800000000000000711e+00,2.329296303394498580e+01
8.810000000000000497e+00,1.023056345438822401e+00,8.810000000000000497e+00,1.020715739916868703e+00,8.810000000000000497e+00,2.347683500491601905e+01
8.820000000000000284e+00,1.021588380477837621e+00,8.820000000000000284e+00,1.020171430603352025e+00,8.820000000000000284e+00,2.366215844007644975e+01
8.830000000000000071e+00,1.019997449001674994e+00,8.830000000000000071e+00,1.019027413498775791e+00,8.830000000000000071e+00,2.384894479711761761e+01
8.839999999999999858e+00,1.018044157867220134e+00,8.839999999999999858e+00,1.016148152233095070e+00,8.839999999999999858e+00,2.403720562417662521e+01
8.849999999999999645e+00,1.015822039508787356e+00,8.849999999999999645e+00,1.014957057419919373e+00,8.849999999999999645e+00,2.422695256055017055e+01
8.859999999999999432e+00,1.014603261956604552e+00,8.859999999999999432e+00,1.013804381878240068e+00,8.859999999999999432e+00,2.441819733741424869e+01
8.870000000000000995e+00,1.013249744113549067e+00,8.870000000000000995e+00,1.013057463943096481e+00,8.870000000000000995e+00,2.461095177854944893e+01
8.880000000000000782e+00,1.012061991772806202e+00,8.880000000000000782e+00,1.010978841215744106e+00,8.880000000000000782e+00,2.480522780107177638e+01
8.890000000000000568e+00,1.010633464014262239e+00,8.890000000000000568e+00,1.010560039122522236e+00,8.890000000000000568e+00,2.500103741616976549e+01
8.900000000000000355e+00,1.009250525372594298e+00,8.900000000000000355e+00,1.009346370056599218e+00,8.900000000000000355e+00,2.519839272984679468e+01
8.910000000000000142e+00,1.007684348203716329e+00,8.910000000000000142e+00,1.007510721232464990e+00,8.910000000000000142e+00,2.539730594366965377e+01
8.919999999999999929e+00,1.006093889533817842e+00,8.919999999999999929e+00,1.004112339104308083e+00,8.919999999999999929e+00,2.559778935552289880e+01
8.929999999999999716e+00,1.004224965698276240e+00,8.929999999999999716e+00,1.001391176682226325e+00,8.929999999999999716e+00,2.579985536036917537e+01
8.939999999999999503e+00,1.002594558401272540e+00,8.939999999999999503e+00,9.984527245412829766e-01,8.939999999999999503e+00,2.600351645101553899e+01
8.950000000000001066e+00,1.000354782137053311e+00,8.950000000000001066e+00,9.966633965091931113e-01,8.950000000000001066e+00,2.620878521888583990e+01
8.960000000000000853e+00,9.983384004037142434e-01,8.960000000000000853e+00,9.950152360534955109e-01,8.960000000000000853e+00,2.641567435479912618e+01
8.970000000000000639e+00,9.963723356612292914e-01,8.970000000000000639e+00,9.944507165452577402e-01,8.970000000000000639e+00,2.662419664975437072e+01
8.980000000000000426e+00,9.943425466326185624e-01,8.980000000000000426e+00,9.935121776589945775e-01,8.980000000000000426e+00,2.683436499572119871e+01
8.990000000000000213e+00,9.924759401102879464e-01,8.990000000000000213e+00,9.930406469706810624e-01,8.990000000000000213e+00,2.704619238643696022e+01
9.000000000000000000e+00,9.909234344303640141e-01,9.000000000000000000e+00,9.928691641220324104e-01,9.000000000000000000e+00,2.725969191821005921e+01
9.009999999999999787e+00,9.895544959877722313e-01,9.009999999999999787e+00,9.913108648467706674e-01,9.009999999999999787e+00,2.747487679072970934e+01
9.019999999999999574e+00,9.877997135862711664e-01,9.019999999999999574e+00,9.894331725703120473e-01,9.019999999999999574e+00,2.769176030788188925e+01
9.029999999999999361e+00,9.854070678993482879e-01,9.029999999999999361e+00,9.899959420497093099e-01,9.029999999999999361e+00,2.791035587857194855e+01
9.040000000000000924e+00,9.828667292049927395e-01,9.040000000000000924e+00,9.891903600148561626e-01,9.040000000000000924e+00,2.813067701755363359e+01
9.050000000000000711e+00,9.805159154819051981e-01,9.050000000000000711e+00,9.871855601819297110e-01,9.050000000000000711e+00,2.835273734626444053e+01
9.060000000000000497e+00,9.785501093421643537e-01,9.060000000000000497e+00,9.842597356993730839e-01,9.060000000000000497e+00,2.857655059366814498e+01
9.070000000000000284e+00,9.773665569233288553e-01,9.070000000000000284e+00,9.824667164812372899e-01,9.070000000000000284e+00,2.880213059710325041e+01
9.080000000000000071e+00,9.761009636415254320e-01,9.080000000000000071e+00,9.803801128161705458e-01,9.080000000000000071e+00,2.902949130313866277e+01
9.089999999999999858e+00,9.749640033155717589e-01,9.089999999999999858e+00,9.793960128891976424e-01,9.089999999999999858e+00,2.925864676843587731e+01
9.099999999999999645e+00,9.739218753309273335e-01,9.099999999999999645e+00,9.793591376103927271e-01,9.099999999999999645e+00,2.948961116061807530e+01
9.109999999999999432e+00,9.725199244171124358e-01,9.109999999999999432e+00,9.779646297600096405e-01,9.109999999999999432e+00,2.972239875914601726e+01
9.120000000000000995e+00,9.708449615147299872e-01,9.120000000000000995e+00,9.768540526696433135e-01,9.120000000000000995e+00,2.995702395620091352e+01
9.130000000000000782e+00,9.691406882820974289e-01,9.130000000000000782e+00,9.763851516820608589e-01,9.130000000000000782e+00,3.019350125757411618e+01
9.140000000000000568e+00,9.674815975038524307e-01,9.140000000000000568e+00,9.753046205278909087e-01,9.140000000000000568e+00,3.043184528356410468e+01
9.150000000000000355e+00,9.659677441337950476e-01,9.150000000000000355e+00,9.736443690406242357e-01,9.150000000000000355e+00,3.067207076988029257e+01
9.160000000000000142e+00,9.650454728905386581e-01,9.160000000000000142e+00,9.712986360852440271e-01,9.160000000000000142e+00,3.091419256855408193e+01
9.169999999999999929e+00,9.642469263424015002e-01,9.169999999999999929e+00,9.694319762209787639e-01,9.169999999999999929e+00,3.115822564885710833e+01
9.179999999999999716e+00,9.634406854698347455e-01,9.179999999999999716e+00,9.673315649834529628e-01,9.179999999999999716e+00,3.140418509822667659e+01
9.189999999999999503e+00,9.626817960874389790e-01,9.189999999999999503e+00,9.656161485263586863e-01,9.189999999999999503e+00,3.165208612319868564e+01
9.200000000000001066e+00,9.615356363039070375e-01,9.200000000000001066e+00,9.649236762424360236e-01,9.200000000000001066e+00,3.190194405034763747e+01
9.210000000000000853e+00,9.600469085971788941e-01,9.210000000000000853e+00,9.636022644976117713e-01,9.210000000000000853e+00,3.215377432723412454e+01
9.220000000000000639e+00,9.587380560765559334e-01,9.220000000000000639e+00,9.626323838170952607e-01,9.220000000000000639e+00,3.240759252336012253e+01
9.230000000000000426e+00,9.576341817684583813e-01,9.230000000000000426e+00,9.620151284034764716e-01,9.230000000000000426e+00,3.266341433113152704e+01
9.240000000000000213e+00,9.568523188071125229e-01,9.240000000000000213e+00,9.623754693404654725e-01,9.240000000000000213e+00,3.292125556682817233e+01
9.250000000000000000e+00,9.563603892084837632e-01,9.250000000000000000e+00,9.621628185673604117e-01,9.250000000000000000e+00,3.318113217158181527e+01
9.259999999999999787e+00,9.559474258767244326e-01,9.259999999999999787e+00,9.617834052098388486e-01,9.259999999999999787e+00,3.344306021236167936e+01
9.269999999999999574e+00,9.555283685013511441e-01,9.269999999999999574e+00,9.616573401088680528e-01,9.269999999999999574e+00,3.370705588296780064e+01
9.279999999999999361e+00,9.554742234456786720e-01,9.279999999999999361e+00,9.623881152296182018e-01,9.279999999999999361e+00,3.397313550503219659e+01
9.290000000000000924e+00,9.554405097733192909e-01,9.290000000000000924e+00,9.633617699520803379e-01,9.290000000000000924e+00,3.424131552902800735e+01
9.300000000000000711e+00,9.554848584599994199e-01,9.300000000000000711e+00,9.643191323648968583e-01,9.300000000000000711e+00,3.451161253528642447e+01
9.310000000000000497e+00,9.555083037947937896e-01,9.310000000000000497e+00,9.644661045097548957e-01,9.310000000000000497e+00,3.478404323502196149e+01
9.320000000000000284e+00,9.554218164640881916e-01,9.320000000000000284e+00,9.638512780228591925e-01,9.320000000000000284e+00,3.505862447136550486e+01
9.330000000000000071e+00,9.558120344755071107e-01,9.330000000000000071e+00,9.618357591943418328e-01,9.330000000000000071e+00,3.533537322040567830e+01
9.339999999999999858e+00,9.564274266093145682e-01,9.339999999999999858e+00,9.613551633026187204e-01,9.339999999999999858e+00,3.561430659223839257e+01
9.349999999999999645e+00,9.567763671953030125e-01,9.349999999999999645e+00,9.601377764257322811e-01,9.349999999999999645e+00,3.589544183202465177e+01
9.359999999999999432e+00,9.571690467856860396e-01,9.359999999999999432e+00,9.596001796460729150e-01,9.359999999999999432e+00,3.617879632105690035e+01
9.370000000000000995e+00,9.576282843724105431e-01,9.370000000000000995e+00,9.606025740767130117e-01,9.370000000000000995e+00,3.646438757783343476e+01
9.380000000000000782e+00,9.580442041039953782e-01,9.380000000000000782e+00,9.617112566485747083e-01,9.380000000000000782e+00,3.675223325914142691e+01
9.390000000000000568e+00,9.591012804910660217e-01,9.390000000000000568e+00,9.626807408703736968e-01,9.390000000000000568e+00,3.704235116114888626e+01
9.400000000000000355e+00,9.603985326877274575e-01,9.400000000000000355e+00,9.617041976388264191e-01,9.400000000000000355e+00,3.733475922050462259e+01
9.410000000000000142e+00,9.618161437186909524e-01,9.410000000000000142e+00,9.593430677210198487e-01,9.410000000000000142e+00,3.762947551544738900e+01
9.419999999999999929e+00,9.626740193550841207e-01,9.419999999999999929e+00,9.574483069390279377e-01,9.419999999999999929e+00,3.792651826692338091e+01
9.429999999999999716e+00,9.638105497511956221e-01,9.429999999999999716e+00,9.576611317080663266e-01,9.429999999999999716e+00,3.822590583971286549e+01
9.439999999999999503e+00,9.644702266176590211e-01,9.439999999999999503e+00,9.595100910689537965e-01,9.439999999999999503e+00,3.852765674356559344e+01
9.450000000000001066e+00,9.654243484104511053e-01,9.450000000000001066e+00,9.613019832136141529e-01,9.450000000000001066e+00,3.883178963434517073e+01
9.460000000000000853e+00,9.668187129985635897e-01,9.460000000000000853e+00,9.634271275106985888e-01,9.460000000000000853e+00,3.913832331518234753e+01
9.470000000000000639e+00,9.686473309831276080e-01,9.470000000000000639e+00,9.644122680614892751e-01,9.470000000000000639e+00,3.944727673763773623e+01
9.480000000000000426e+00,9.706327877652938252e-01,9.480000000000000426e+00,9.649920215118185096e-01,9.480000000000000426e+00,3.975866900287333294e+01
9.490000000000000213e+00,9.717822680493466425e-01,9.490000000000000213e+00,9.654993338543091941e-01,9.490000000000000213e+00,4.007251936283353189e+01
9.500000000000000000e+00,9.728663126645951120e-01,9.500000000000000000e+00,9.651604354259933904e-01,9.500000000000000000e+00,4.038884722143534134e+01
9.509999999999999787e+00,9.745505207875845288e-01,9.509999999999999787e+00,9.653845166058615535e-01,9.509999999999999787e+00,4.070767213576808530e+01
9.519999999999999574e+00,9.764967931935990553e-01,9.519999999999999574e+00,9.672113147472000128e-01,9.519999999999999574e+00,4.102901381730247010e+01
9.529999999999999361e+00,9.780820403554645326e-01,9.529999999999999361e+00,9.692710164234871195e-01,9.529999999999999361e+00,4.135289213310927181e+01
9.540000000000000924e+00,9.795520179362405822e-01,9.540000000000000924e+00,9.703383034757739889e-01,9.540000000000000924e+00,4.167932710708781485e+01
9.550000000000000711e+00,9.810632069008716760e-01,9.550000000000000711e+00,9.713997386298443004e-01,9.550000000000000711e+00,4.200833892120344615e+01
9.560000000000000497e+00,9.827579270427406755e-01,9.560000000000000497e+00,9.728897115572742171e-01,9.560000000000000497e+00,4.233994791673588765e+01
9.570000000000000284e+00,9.839432811208592700e-01,9.570000000000000284e+00,9.757853328684783500e-01,9.570000000000000284e+00,4.267417459553647063e+01
9.580000000000000071e+00,9.853172759209073428e-01,9.580000000000000071e+00,9.786927068267997631e-01,9.580000000000000071e+00,4.301103962129589320e+01
9.589999999999999858e+00,9.871366154360021739e-01,9.589999999999999858e+00,9.815211008342130672e-01,9.589999999999999858e+00,4.335056382082154869e+01
9.599999999999999645e+00,9.886260314517324455e-01,9.599999999999999645e+00,9.835750991040328461e-01,9.599999999999999645e+00,4.369276818532527784e+01
9.609999999999999432e+00,9.901504540359682416e-01,9.609999999999999432e+00,9.846914805361194345e-01,9.609999999999999432e+00,4.403767387172113246e+01
9.620000000000000995e+00,9.918302165039378782e-01,9.620000000000000995e+00,9.855047585359518747e-01,9.620000000000000995e+00,4.438530220393346326e+01
9.630000000000000782e+00,9.938903586735020612e-01,9.630000000000000782e+00,9.865978920573186262e-01,9.630000000000000782e+00,4.473567467421510457e+01
9.640000000000000568e+00,9.955423179131022149e-01,9.640000000000000568e+00,9.873508269093465017e-01,9.640000000000000568e+00,4.508881294447635923e+01
9.650000000000000355e+00,9.975539717798844741e-01,9.650000000000000355e+00,9.894167904105252154e-01,9.650000000000000355e+00,4.544473884762415139e+01
9.660000000000000142e+00,9.994202149098027066e-01,9.660000000000000142e+00,9.913003516359892853e-01,9.660000000000000142e+00,4.580347438891184453e+01
9.669999999999999929e+00,1.001095922382277736e+00,9.669999999999999929e+00,9.945629699504326959e-01,9.669999999999999929e+00,4.616504174729973897e+01
9.679999999999999716e+00,1.003273604576863098e+00,9.679999999999999716e+00,9.976949262380174765e-01,9.679999999999999716e+00,4.652946327682630567e+01
9.689999999999999503e+00,1.004819281646190277e+00,9.689999999999999503e+00,1.000747078412947966e+00,9.689999999999999503e+00,4.689676150799021315e+01
9.700000000000001066e+00,1.006608752305166998e+00,9.700000000000001066e+00,1.003625094786421368e+00,9.700000000000001066e+00,4.726695914914334651e+01
9.710000000000000853e+00,1.008652087251200591e+00,9.710000000000000853e+00,1.006225317381228557e+00,9.710000000000000853e+00,4.764007908789457701e+01
9.720000000000000639e+00,1.010971894487884493e+00,9.720000000000000639e+00,1.009393464878950653e+00,9.720000000000000639e+00,4.801614439252505662e+01
9.730000000000000426e+00,1.012902243826145465e+00,9.730000000000000426e+00,1.010336685970715465e+00,9.730000000000000426e+00,4.839517831341424881e+01
9.740000000000000213e+00,1.014840583620388426e+00,9.740000000000000213e+00,1.011716077420653725e+00,9.740000000000000213e+00,4.877720428447740630e+01
9.750000000000000000e+00,1.016816301386113119e+00,9.750000000000000000e+00,1.013381922697426329e+00,9.750000000000000000e+00,4.916224592461452403e+01
9.759999999999999787e+00,1.019282895953351087e+00,9.759999999999999787e+00,1.016441674732129208e+00,9.759999999999999787e+00,4.955032703917036940e+01
9.769999999999999574e+00,1.022124806283095211e+00,9.769999999999999574e+00,1.019448430489868995e+00,9.769999999999999574e+00,4.994147162140638585e+01
9.779999999999999361e+00,1.025014876834544397e+00,9.779999999999999361e+00,1.023270647834018998e+00,9.779999999999999361e+00,5.033570385398407865e+01
9.790000000000000924e+00,1.027647047179900852e+00,9.790000000000000924e+00,1.025869827975323556e+00,9.790000000000000924e+00,5.073304811046013896e+01
9.800000000000000711e+00,1.029974127282814678e+00,9.800000000000000711e+00,1.028955916308436747e+00,9.800000000000000711e+00,5.113352895679317811e+01
9.810000000000000497e+00,1.032158248957673941e+00,9.810000000000000497e+00,1.031987734411752511e+00,9.810000000000000497e+00,5.153717115286279693e+01
9.820000000000000284e+00,1.033821781675831941e+00,9.820000000000000284e+00,1.035208330056187842e+00,9.820000000000000284e+00,5.194399965400017294e+01
9.830000000000000071e+00,1.035394485596547565e+00,9.830000000000000071e+00,1.038081032074296806e+00,9.830000000000000071e+00,5.235403961253103233e+01
9.839999999999999858e+00,1.036917602494131563e+00,9.839999999999999858e+00,1.040963534844213001e+00,9.839999999999999858e+00,5.276731637933063723e+01
9.849999999999999645e+00,1.039218389179760393e+00,9.849999999999999645e+00,1.045107424645375760e+00,9.849999999999999645e+00,5.318385550539116480e+01
9.859999999999999432e+00,1.041906749734623050e+00,9.859999999999999432e+00,1.048510204690385139e+00,9.859999999999999432e+00,5.360368274340136452e+01
9.870000000000000995e+00,1.044972137496232412e+00,9.870000000000000995e+00,1.049911090659721991e+00,9.870000000000000995e+00,5.402682404933881344e+01
9.880000000000000782e+00,1.048148918344115721e+00,9.880000000000000782e+00,1.051726557788499106e+00,9.880000000000000782e+00,5.445330558407443533e+01
9.890000000000000568e+00,1.051097882939525663e+00,9.890000000000000568e+00,1.053955840323449689e+00,9.890000000000000568e+00,5.488315371499024309e+01
9.900000000000000355e+00,1.054259904003411297e+00,9.900000000000000355e+00,1.056282644695307749e+00,9.900000000000000355e+00,5.531639501760914612e+01
9.910000000000000142e+00,1.057079762702066272e+00,9.910000000000000142e+00,1.058753325459757866e+00,9.910000000000000142e+00,5.575305627723844282e+01
9.919999999999999929e+00,1.059471600797680768e+00,9.919999999999999929e+00,1.061050882880087975e+00,9.919999999999999929e+00,5.619316449062520746e+01
9.929999999999999716e+00,1.061611900509025652e+00,9.929999999999999716e+00,1.063705357651053784e+00,9.929999999999999716e+00,5.663674686762602306e+01
9.939999999999999503e+00,1.063882284207418483e+00,9.939999999999999503e+00,1.066941904741601777e+00,9.939999999999999503e+00,5.708383083288895676e+01
9.950000000000001066e+00,1.066254971978856991e+00,9.950000000000001066e+00,1.069691186171476627e+00,9.950000000000001066e+00,5.753444402754887221e+01
9.960000000000000853e+00,1.067640450717020517e+00,9.960000000000000853e+00,1.073217953457970442e+00,9.960000000000000853e+00,5.798861431093660457e+01
9.970000000000000639e+00,1.069253735536263239e+00,9.970000000000000639e+00,1.076165814347268324e+00,9.970000000000000639e+00,5.844636976230162162e+01
9.980000000000000426e+00,1.071827421082827581e+00,9.980000000000000426e+00,1.078733837910251347e+00,9.980000000000000426e+00,5.890773868254734680e+01
9.990000000000000213e+00,1.075338914204007734e+00,9.990000000000000213e+00,1.079633013801624575e+00,9.990000000000000213e+00,5.937274959598171620e+01
1.000000000000000000e+01,1.078281540615968481e+00,1.000000000000000000e+01,1.080001015248429397e+00,1.000000000000000000e+01,5.984143125207982905e+01

